Differentially Private Fractional Frequency Moments Estimation with Polylogarithmic Space

We prove that $\mathbb{F}_p$ sketch, a well-celebrated streaming algorithm for frequency moments estimation, is differentially private as is when $p\in(0, 1]$. $\mathbb{F}_p$ sketch uses only polylogarithmic space, exponentially better than existing DP baselines and only worse than the optimal non-private baseline by a logarithmic factor. The evaluation shows that $\mathbb{F}_p$ sketch can achieve reasonable accuracy with strong privacy guarantees.

==> data/mul_sens/1.txt <==
x, y
0.05 ,  3.732137661019914
0.1 ,  3.4822128802007994
0.15 ,  3.249024458471507
0.2 ,  3.0314516357590864
0.25 ,  2.8284487043442277
0.3 ,  2.639039982936518
0.35 ,  2.4623151273136825
0.4 ,  2.2974247549865834
0.45 ,  2.1435763628599545
0.5 ,  2.0000305182475295
0.55 ,  1.8660973047408889
0.6 ,  1.7411330047954254
0.65 ,  1.6245369994277405
0.7 ,  1.5157488614294374
0.75 ,  1.4142456133898715
0.8 ,  1.3195391194469992
0.85 ,  1.2311735841206688
0.9 ,  1.14872314400397
0.95 ,  1.071789555621727
1 ,  1.0


==> data/mul_sens/1024.txt <==
x, y
0.05 ,  3.7378787532230175
0.1 ,  3.4929343934490156
0.15 ,  3.2640413139187507
0.2 ,  3.050147669234761
0.25 ,  2.8502705417563305
0.3 ,  2.6634914247421118
0.35 ,  2.4889520014838116
0.4 ,  2.3258502010345343
0.45 ,  2.173436512405335
0.5 ,  2.0310105402714256
0.55 ,  1.8979177861629635
0.6 ,  1.7735466392722175
0.65 ,  1.6573255592992135
0.7 ,  1.5487204294509693
0.75 ,  1.4472320521950892
0.8 ,  1.3523937575869365
0.85 ,  1.2637690981607954
0.9 ,  1.180949616817106
0.95 ,  1.1035526920177419
1 ,  1.0


==> data/mul_sens/16.txt <==
x, y
0.05 ,  3.732223064303487
0.1 ,  3.482372250429727
0.15 ,  3.2492475078860665
0.2 ,  3.031729122640751
0.25 ,  2.828772339060076
0.3 ,  2.639402341873662
0.35 ,  2.4627095740138665
0.4 ,  2.297845367409718
0.45 ,  2.1440178642425254
0.5 ,  2.000488206718235
0.55 ,  1.8665669761071015
0.6 ,  1.7416108664649583
0.65 ,  1.625019582269945
0.7 ,  1.5162329501441647
0.75 ,  1.4147282333458258
0.8 ,  1.3200176355726656
0.85 ,  1.23164597923695
0.9 ,  1.1491885432600453
0.95 ,  1.0722490463969783
1 ,  1.0


==> data/mul_sens/256.txt <==
x, y
0.05 ,  3.7335844916338026
0.1 ,  3.4849132890421104
0.15 ,  3.252804552664043
0.2 ,  3.0361551580355752
0.25 ,  2.8339354530588796
0.3 ,  2.6451843644556843
0.35 ,  2.46900483009531
0.4 ,  2.304559535056706
0.45 ,  2.151066929646134
0.5 ,  2.0077975080773647
0.55 ,  1.8740703291643885
0.6 ,  1.749249765005413
0.65 ,  1.6327424674328088
0.7 ,  1.5239945429133679
0.75 ,  1.4224889250631907
0.8 ,  1.3277429317517835
0.85 ,  1.2393059923421212
0.9 ,  1.156757530457506
0.95 ,  1.0797049885919014
1 ,  1.0


==> data/mul_sens/32.txt <==
x, y
0.05 ,  3.7323141202314214
0.1 ,  3.482542173019712
0.15 ,  3.249485331665723
0.2 ,  3.0320249967152155
0.25 ,  2.8291174270337067
0.3 ,  2.6397887301776723
0.35 ,  2.4631301880174754
0.4 ,  2.298293895176449
0.45 ,  2.144488689350918
0.5 ,  2.0009763539573364
0.55 ,  1.8670680746865524
0.6 ,  1.742121131902541
0.65 ,  1.6255358093460663
0.7 ,  1.5167524956043783
0.75 ,  1.4152489496830682
0.8 ,  1.3205376996301619
0.85 ,  1.232163547589528
0.9 ,  1.149701167082457
0.95 ,  1.0727527958601089
1 ,  1.0


==> data/mul_sens/32768.txt <==
x, y
0.05 ,  3.8637482635717166
0.1 ,  3.732137661063364
0.15 ,  3.605010101836044
0.2 ,  3.4822128802818786
0.25 ,  3.3635984923940434
0.3 ,  3.2490244585849815
0.35 ,  3.1383531525399397
0.4 ,  3.031451635900219
0.45 ,  2.9281914985760498
0.5 ,  2.8284487044677094
0.55 ,  2.7321034421181056
0.6 ,  2.6390399784389005
0.65 ,  2.5491465090957703
0.7 ,  2.4623149892379543
0.75 ,  2.3784409137160982
0.8 ,  2.2974230023521884
0.85 ,  2.2191627416039763
0.9 ,  2.1435637452001286
0.95 ,  2.0705309229230786
1 ,  1.0

==> data/mul_sens/old/100000_1.txt <==
x, y
0.1 ,  3.4822057354059015
0.2 ,  3.0314391959233773
0.3 ,  2.639023738470097
0.4 ,  2.2974058903159325
0.5 ,  2.000009899063392
0.6 ,  1.7411110851266505
0.7 ,  1.5157256959724543
0.7999999999999999 ,  1.3195151203623323
0.8999999999999999 ,  1.1487024887339885
0.9999999999999999 ,  1.0000000000000002
1.0999999999999999 ,  1.1487049068907345
1.2 ,  1.319526133128107
1.3 ,  1.5157537597170112
1.4 ,  1.7411673526458953
1.5 ,  2.0001087829363957
1.5999999999999999 ,  2.2975658837718433
1.7 ,  2.639268556494666
1.8 ,  3.0317991772447037
1.9 ,  3.4827194316919314
2.0 ,  4.000716021989787


==> data/mul_sens/old/10000_1.txt <==
x, y
0.1 ,  3.482237077122374
0.2 ,  3.0314937653208123
0.3 ,  2.6390949954205354
0.4 ,  2.297488518990899
0.5 ,  2.0000989972488465
0.6 ,  1.7412007187719376
0.7 ,  1.5158078671408484
0.7999999999999999 ,  1.3195800106559528
0.8999999999999999 ,  1.1487396937798169
0.9999999999999999 ,  1.0000000000000002
1.0999999999999999 ,  1.1487638740869055
1.2 ,  1.3196901362123263
1.3 ,  1.5160885080536455
1.4 ,  1.741763419513995
1.5 ,  2.0010879181094023
1.5999999999999999 ,  2.299088657971744
1.7 ,  2.6415436194764856
1.8 ,  3.0350944591625555
1.9 ,  3.4873756753971534
2.0 ,  4.007163103506904


==> data/mul_sens/old/10000_2.txt <==
x,y
0.1 ,  3.4822718979262377
0.2 ,  3.031554392771069
0.3 ,  2.639174165499505
0.4 ,  2.2975804157748194
0.5 ,  2.0001989996987097
0.6 ,  1.741305188725721
0.7 ,  1.5159139721000188
0.7999999999999999 ,  1.3196855760011836
0.8999999999999999 ,  1.1488430798353433
0.9999999999999999 ,  1.0001000000000002
1.0999999999999999 ,  1.1489557522775635
1.2 ,  1.3200307156661615
1.3 ,  1.5166575390767445
1.4 ,  1.7426695963986265
1.5 ,  2.002476149667661
1.5999999999999999 ,  2.301148870471223
1.7 ,  2.644521415986719
1.8 ,  3.0393040147264743
1.9 ,  3.4932153145269793
2.0 ,  4.0151340870138075

==> data/mul_sens/old/1000_1.txt <==
x,y
0.1 ,  3.482550665065108
0.2 ,  3.0320397836800366
0.3 ,  2.6398080238109873
0.4 ,  2.2983153782398102
0.5 ,  2.0009906345216835
0.6 ,  1.7420977325155034
0.7 ,  1.5166301742648773
0.7999999999999999 ,  1.3202293087233727
0.8999999999999999 ,  1.1491118842037737
0.9999999999999999 ,  1.0000000000000002
1.0999999999999999 ,  1.1493535611810037
1.2 ,  1.3213303538406374
1.3 ,  1.5194369292415268
1.4 ,  1.747727292596763
1.5 ,  2.0108880503366304
1.5999999999999999 ,  2.3143371970166773
1.7 ,  2.6643386200848025
1.8 ,  3.0681347456584023
1.9 ,  3.534100147011377
2.0 ,  4.071919395973562

==> data/mul_sens/old/100_1.txt <==
x,y
0.1 ,  3.4857037426624555
0.2 ,  3.037532645338881
0.3 ,  2.6469845507237557
0.4 ,  2.3066416816720707
0.5 ,  2.009973093949351
0.6 ,  1.7511361628758297
0.7 ,  1.5249132538724828
0.7999999999999999 ,  1.3267620557882218
0.8999999999999999 ,  1.1528478392674788
0.9999999999999999 ,  1.0000000000000002
1.0999999999999999 ,  1.1552519430153418
1.2 ,  1.3377511517781222
1.3 ,  1.5530145140818299
1.4 ,  1.8076847438028456
1.5 ,  2.109762196337159
1.5999999999999999 ,  2.4688897577041664
1.7 ,  2.896701214342263
1.8 ,  3.4072460949222796
1.9 ,  4.017507106194326
2.0 ,  4.748030050188444

==> data/mul_sens/old/100_2.txt <==
x,y
0.1 ,  3.4891738593661716
0.2 ,  3.0435835551570474
0.3 ,  2.654897867478436
0.4 ,  2.31584071537094
0.5 ,  2.0199979595990514
0.6 ,  1.7616220636983457
0.7 ,  1.5355717040476367
0.7999999999999999 ,  1.3373655803624411
0.8999999999999999 ,  1.1632183009283483
0.9999999999999999 ,  1.0100000000000002
1.0999999999999999 ,  1.1744638784632613
1.2 ,  1.371957783242865
1.3 ,  1.610473664660325
1.4 ,  1.8999205978108316
1.5 ,  2.25260306859721
1.5999999999999999 ,  2.6838302050699276
1.7 ,  3.212687366264317
1.8 ,  3.8630108268523204
1.9 ,  4.664617981219906
2.0 ,  5.654860100376887


==> data/privacy/approx/16_128.txt <==
x, y
0.05 , 23.56756637034417
0.1 , 9.777694322181786
0.15 , 5.654091675624203
0.2 , 4.015072412527776
0.25 , 3.1656696748928312
0.3 , 2.623008679056447
0.35 , 2.2252400228864757
0.4 , 1.9067036141032243
0.45 , 1.6373666261073974
0.5 , 1.4022497298740588
0.55 , 1.19321394825143
0.6 , 1.0053903730432954
0.65 , 0.8355553806482464
0.7 , 0.6813673325443004
0.75 , 0.5409964141051421
0.8 , 0.41293779624008864
0.85 , 0.29591213132639055
0.9 , 0.1888087472347547
0.95 , 0.09065044035134466
1 , 0.0

==> data/privacy/approx/16_256.txt <==
x, y
0.05 , 22.874449862523893
0.1 , 9.11337996067589
0.15 , 5.1284243077069736
0.2 , 3.5889591218600683
0.25 , 2.788169490676506
0.3 , 2.275292901873371
0.35 , 1.9008740515295335
0.4 , 1.603770366502632
0.45 , 1.355820277266205
0.5 , 1.1428593254997417
0.55 , 0.957057253717929
0.6 , 0.7935807452570162
0.65 , 0.6490878605371477
0.7 , 0.5210348589907465
0.75 , 0.4073507545297317
0.8 , 0.30627986933565005
0.85 , 0.21630145585637156
0.9 , 0.13608475790500804
0.95 , 0.06446046441002587
1 , 0.0

==> data/privacy/approx/16_50.txt <==
x, y
0.05 , 24.50754585908737
0.1 , 10.690878645846272
0.15 , 6.4149432097805335
0.2 , 4.637943826259972
0.25 , 3.714817663518192
0.3 , 3.1290636816755617
0.35 , 2.7003892358461523
0.4 , 2.355456952785986
0.45 , 2.060761247153993
0.5 , 1.799569088866732
0.55 , 1.5627812009406101
0.6 , 1.3449782827409982
0.65 , 1.1426174009632328
0.7 , 0.9531759364173695
0.75 , 0.7747287132681637
0.8 , 0.6057287584258187
0.85 , 0.44488643401951566
0.9 , 0.2910975765006428
0.95 , 0.1433969250129982
1 , 0.0

==> data/privacy/approx/16_512.txt <==
x, y
0.05 , 22.181346058196443
0.1 , 8.459670589230694
0.15 , 4.633977405776649
0.2 , 3.188120892157558
0.25 , 2.43208479451047
0.3 , 1.948988097230669
0.35 , 1.599732315060933
0.4 , 1.326584318233825
0.45 , 1.1026431312974923
0.5 , 0.914143866077066
0.55 , 0.7532444377045792
0.6 , 0.6148991532590253
0.65 , 0.4954723288828962
0.7 , 0.3921162768045231
0.75 , 0.30248649196708377
0.8 , 0.22460422274162228
0.85 , 0.15678251294565432
0.9 , 0.09757934592884615
0.95 , 0.04576267511789726
1 , 0.0


==> data/privacy/approx/16_64.txt <==
x, y
0.05 , 24.2606918614461
0.1 , 10.449951923042292
0.15 , 6.210049137779885
0.2 , 4.4690761922987745
0.25 , 3.5661852505791147
0.3 , 2.992198366347985
0.35 , 2.5717005830293993
0.4 , 2.2335149171962185
0.45 , 1.9451442267044536
0.5 , 1.6903827719445024
0.55 , 1.4604392326641304
0.6 , 1.250093213491288
0.65 , 1.0559429531855258
0.7 , 0.8755755066183505
0.75 , 0.7071584742293862
0.8 , 0.5492295665739153
0.85 , 0.400581513216972
0.9 , 0.260194378000754
0.95 , 0.1271923752520244
1 , 0.0

==> data/privacy/old/0_25.txt <==
x y
10000 4.158983088359906
21545 4.158929498918129
46416 4.158904627886803
100000 4.158893083409662
215444 4.158887724947833
464159 4.158885237796139
1000000 4.158884083360171
2154435 4.158883547518596
4641589 4.158883298803156
10000000 4.158883183359677

==> data/privacy/old/0_5.txt <==
x y
10000 1.386394266010118
21545 1.3863407302152966
46416 1.3863158840807177
100000 1.386304351159781
215444 1.3862989980618112
464159 1.3862965133997647
1000000 1.3862953601193886
2154435 1.3862948248141913
4641589 1.386294576347716
10000000 1.3862944610197956


==> data/privacy/old/0_75.txt <==
x y
10000 0.46218812108768254
21545 0.4621398927307545
46416 0.4621175097082104
100000 0.4621071200802387
215444 0.4621022976468536
464159 0.4621000592940477
1000000 0.4620990203403464
2154435 0.46209853810083695
4641589 0.46209831426524456
10000000 0.46209821036996535


==> data/privacy/old/1.txt <==
x y
10000 0.0
21545 0.0
46416 0.0
100000 0.0
215444 0.0
464159 0.0
1000000 0.0
2154435 0.0
4641589 0.0
10000000 0.0


==> data/privacy/old/1_25.txt <==
x y
10000 0.3716901894722317
21545 0.37147668474023815
21545 0.0
46416 0.0
100000 0.0
215444 0.0
464159 0.0
1000000 0.0
2154435 0.0
4641589 0.0
10000000 0.0


==> data/privacy/old/1_5.txt <==
x y
10000 0.8915467140721396
21545 0.8906408291527989
46416 0.8902204199836306
100000 0.8900252282193096
215444 0.8899346178549168
464159 0.8898925584179003
1000000 0.8898730356265578
2154435 0.8898639738464149
4641589 0.8898597677211316
10000000 0.8898578154058463



==> data/privacy/old/1_75.txt <==
x y
10000 1.7726819779135043
21545 1.770091871336457
46416 1.7688877412261117
100000 1.7683283730325212
215444 1.7680686423669758
464159 1.7679480667680312
1000000 1.7678920959853126
2154435 1.767866115701331
4641589 1.7678540565251795
10000000 1.7678484591072017

==> data/privacy/old/2.txt <==
x y
10000 3.7838383838383836
21545 3.7838383838383836
46416 3.7838383838383836
100000 3.7838383838383836
215444 3.7838383838383836
464159 3.7838383838383836
1000000 3.7838383838383836
2154435 3.7838383838383836
4641589 3.7838383838383836
10000000 3.7838383838383836


==> data/privacy/pure/1.txt <==
x, y
0.05 , 26.339623379321715
0.1 , 12.47667976812281
0.15 , 7.855698564389843
0.2 , 5.545207962523358
0.25 , 4.158913601403468
0.3 , 3.2347173606568735
0.35 , 2.574577188695021
0.4 , 2.0794720597236025
0.45 , 1.6943902927445473
0.5 , 1.3863248791345817
0.55 , 1.134271358598145
0.6 , 0.9242267558335325
0.65 , 0.7464966950065015
0.7 , 0.5941565925850825
0.75 , 0.46212833801928827
0.8 , 0.34660315462057456
0.85 , 0.24466805637622704
0.9 , 0.15405668440343692
0.95 , 0.07297866665569494
1 , 0.0

==> data/privacy/pure/16.txt <==
x, y
0.05 , 26.340081038251764
0.1 , 12.47713742705286
0.15 , 7.856156223319892
0.2 , 5.545665621453407
0.25 , 4.159371260333517
0.3 , 3.2351750195869227
0.35 , 2.57503484762507
0.4 , 2.0799297186536516
0.45 , 1.6948479516745962
0.5 , 1.3867825380646306
0.55 , 1.1347290175281939
0.6 , 0.9246844147635818
0.65 , 0.7469543539365505
0.7 , 0.5946142515151315
0.75 , 0.4625859969493373
0.8 , 0.3470608135506234
0.85 , 0.2451257153062759
0.9 , 0.15451434333348535
0.95 , 0.07343632558574373
1 , 0.0

==> data/privacy/pure/2.txt <==
x, y
0.05 , 26.33965389643419
0.1 , 12.476710285235283
0.15 , 7.855729081502315
0.2 , 5.545238479635832
0.25 , 4.158944118515941
0.3 , 3.234747877769347
0.35 , 2.5746077058074945
0.4 , 2.0795025768360764
0.45 , 1.6944208098570208
0.5 , 1.386355396247055
0.55 , 1.1343018757106182
0.6 , 0.9242572729460058
0.65 , 0.7465272121189748
0.7 , 0.594187109697556
0.75 , 0.4621588551317615
0.8 , 0.3466336717330477
0.85 , 0.24469857348869992
0.9 , 0.15408720151590988
0.95 , 0.07300918376816799
1 , 0.0


==> data/ratio/0_1.txt <==
x, y
0.00000, 2.00000
0.02002, 1.03153
0.04004, 1.02468
0.06006, 1.02091
0.08008, 1.01832
0.10010, 1.01638
0.12012, 1.01482
0.14014, 1.01352
0.16016, 1.01242
0.18018, 1.01146
0.20020, 1.01061
0.22022, 1.00985
0.24024, 1.00916
0.26026, 1.00854
0.28028, 1.00796
0.30030, 1.00743
0.32032, 1.00694
0.34034, 1.00648
0.36036, 1.00604
0.38038, 1.00564
0.40040, 1.00526
0.42042, 1.00489
0.44044, 1.00455
0.46046, 1.00422
0.48048, 1.00391
0.50050, 1.00361
0.52052, 1.00333
0.54054, 1.00306
0.56056, 1.00279
0.58058, 1.00254
0.60060, 1.00230
0.62062, 1.00207
0.64064, 1.00184
0.66066, 1.00162
0.68068, 1.00141
0.70070, 1.00121
0.72072, 1.00101
0.74074, 1.00082
0.76076, 1.00064
0.78078, 1.00046
0.80080, 1.00028
0.82082, 1.00011
0.84084, 0.99994
0.86086, 0.99978
0.88088, 0.99962
0.90090, 0.99947
0.92092, 0.99932
0.94094, 0.99917
0.96096, 0.99903
0.98098, 0.99889
1.00100, 0.99875
1.02102, 0.99862
1.04104, 0.99849
1.06106, 0.99836
1.08108, 0.99824
1.10110, 0.99811
1.12112, 0.99799
1.14114, 0.99787
1.16116, 0.99776
1.18118, 0.99764
1.20120, 0.99753
1.22122, 0.99742
1.24124, 0.99732
1.26126, 0.99721
1.28128, 0.99711
1.30130, 0.99700
1.32132, 0.99690
1.34134, 0.99681
1.36136, 0.99671
1.38138, 0.99661
1.40140, 0.99652
1.42142, 0.99643
1.44144, 0.99634
1.46146, 0.99625
1.48148, 0.99616
1.50150, 0.99607
1.52152, 0.99599
1.54154, 0.99590
1.56156, 0.99582
1.58158, 0.99574
1.60160, 0.99565
1.62162, 0.99557
1.64164, 0.99550
1.66166, 0.99542
1.68168, 0.99534
1.70170, 0.99527
1.72172, 0.99519
1.74174, 0.99512
1.76176, 0.99504
1.78178, 0.99497
1.80180, 0.99490
1.82182, 0.99483
1.84184, 0.99476
1.86186, 0.99469
1.88188, 0.99463
1.90190, 0.99456
1.92192, 0.99449
1.94194, 0.99443
1.96196, 0.99436
1.98198, 0.99430
2.00200, 0.99424
2.02202, 0.99417
2.04204, 0.99411
2.06206, 0.99405
2.08208, 0.99399
2.10210, 0.99393
2.12212, 0.99387
2.14214, 0.99381
2.16216, 0.99375
2.18218, 0.99370
2.20220, 0.99364
2.22222, 0.99358
2.24224, 0.99353
2.26226, 0.99347
2.28228, 0.99342
2.30230, 0.99336
2.32232, 0.99331
2.34234, 0.99326
2.36236, 0.99320
2.38238, 0.99315
2.40240, 0.99310
2.42242, 0.99305
2.44244, 0.99300
2.46246, 0.99295
2.48248, 0.99290
2.50250, 0.99285
2.52252, 0.99280
2.54254, 0.99275
2.56256, 0.99270
2.58258, 0.99266
2.60260, 0.99261
2.62262, 0.99256
2.64264, 0.99252
2.66266, 0.99247
2.68268, 0.99242
2.70270, 0.99238
2.72272, 0.99233
2.74274, 0.99229
2.76276, 0.99225
2.78278, 0.99220
2.80280, 0.99216
2.82282, 0.99212
2.84284, 0.99207
2.86286, 0.99203
2.88288, 0.99199
2.90290, 0.99195
2.92292, 0.99190
2.94294, 0.99186
2.96296, 0.99182
2.98298, 0.99178
3.00300, 0.99174
3.02302, 0.99170
3.04304, 0.99166
3.06306, 0.99162
3.08308, 0.99158
3.10310, 0.99154
3.12312, 0.99151
3.14314, 0.99147
3.16316, 0.99143
3.18318, 0.99139
3.20320, 0.99135
3.22322, 0.99132
3.24324, 0.99128
3.26326, 0.99124
3.28328, 0.99121
3.30330, 0.99117
3.32332, 0.99113
3.34334, 0.99110
3.36336, 0.99106
3.38338, 0.99103
3.40340, 0.99099
3.42342, 0.99096
3.44344, 0.99092
3.46346, 0.99089
3.48348, 0.99085
3.50350, 0.99082
3.52352, 0.99079
3.54354, 0.99075
3.56356, 0.99072
3.58358, 0.99069
3.60360, 0.99065
3.62362, 0.99062
3.64364, 0.99059
3.66366, 0.99056
3.68368, 0.99052
3.70370, 0.99049
3.72372, 0.99046
3.74374, 0.99043
3.76376, 0.99040
3.78378, 0.99037
3.80380, 0.99034
3.82382, 0.99030
3.84384, 0.99027
3.86386, 0.99024
3.88388, 0.99021
3.90390, 0.99018
3.92392, 0.99015
3.94394, 0.99012
3.96396, 0.99009
3.98398, 0.99006
4.00400, 0.99004
4.02402, 0.99001
4.04404, 0.98998
4.06406, 0.98995
4.08408, 0.98992
4.10410, 0.98989
4.12412, 0.98986
4.14414, 0.98983
4.16416, 0.98981
4.18418, 0.98978
4.20420, 0.98975
4.22422, 0.98972
4.24424, 0.98970
4.26426, 0.98967
4.28428, 0.98964
4.30430, 0.98961
4.32432, 0.98959
4.34434, 0.98956
4.36436, 0.98953
4.38438, 0.98951
4.40440, 0.98948
4.42442, 0.98945
4.44444, 0.98943
4.46446, 0.98940
4.48448, 0.98938
4.50450, 0.98935
4.52452, 0.98933
4.54454, 0.98930
4.56456, 0.98928
4.58458, 0.98925
4.60460, 0.98922
4.62462, 0.98920
4.64464, 0.98917
4.66466, 0.98915
4.68468, 0.98913
4.70470, 0.98910
4.72472, 0.98908
4.74474, 0.98905
4.76476, 0.98903
4.78478, 0.98900
4.80480, 0.98898
4.82482, 0.98896
4.84484, 0.98893
4.86486, 0.98891
4.88488, 0.98889
4.90490, 0.98886
4.92492, 0.98884
4.94494, 0.98882
4.96496, 0.98879
4.98498, 0.98877
5.00501, 0.98875
5.02503, 0.98872
5.04505, 0.98870
5.06507, 0.98868
5.08509, 0.98866
5.10511, 0.98863
5.12513, 0.98861
5.14515, 0.98859
5.16517, 0.98857
5.18519, 0.98855
5.20521, 0.98852
5.22523, 0.98850
5.24525, 0.98848
5.26527, 0.98846
5.28529, 0.98844
5.30531, 0.98842
5.32533, 0.98839
5.34535, 0.98837
5.36537, 0.98835
5.38539, 0.98833
5.40541, 0.98831
5.42543, 0.98829
5.44545, 0.98827
5.46547, 0.98825
5.48549, 0.98823
5.50551, 0.98821
5.52553, 0.98818
5.54555, 0.98816
5.56557, 0.98814
5.58559, 0.98812
5.60561, 0.98810
5.62563, 0.98808
5.64565, 0.98806
5.66567, 0.98804
5.68569, 0.98802
5.70571, 0.98800
5.72573, 0.98798
5.74575, 0.98796
5.76577, 0.98795
5.78579, 0.98793
5.80581, 0.98791
5.82583, 0.98789
5.84585, 0.98787
5.86587, 0.98785
5.88589, 0.98783
5.90591, 0.98781
5.92593, 0.98779
5.94595, 0.98777
5.96597, 0.98775
5.98599, 0.98773
6.00601, 0.98772
6.02603, 0.98770
6.04605, 0.98768
6.06607, 0.98766
6.08609, 0.98764
6.10611, 0.98762
6.12613, 0.98761
6.14615, 0.98759
6.16617, 0.98757
6.18619, 0.98755
6.20621, 0.98753
6.22623, 0.98751
6.24625, 0.98750
6.26627, 0.98748
6.28629, 0.98746
6.30631, 0.98744
6.32633, 0.98743
6.34635, 0.98741
6.36637, 0.98739
6.38639, 0.98737
6.40641, 0.98736
6.42643, 0.98734
6.44645, 0.98732
6.46647, 0.98730
6.48649, 0.98729
6.50651, 0.98727
6.52653, 0.98725
6.54655, 0.98724
6.56657, 0.98722
6.58659, 0.98720
6.60661, 0.98719
6.62663, 0.98717
6.64665, 0.98715
6.66667, 0.98713
6.68669, 0.98712
6.70671, 0.98710
6.72673, 0.98709
6.74675, 0.98707
6.76677, 0.98705
6.78679, 0.98704
6.80681, 0.98702
6.82683, 0.98700
6.84685, 0.98699
6.86687, 0.98697
6.88689, 0.98696
6.90691, 0.98694
6.92693, 0.98692
6.94695, 0.98691
6.96697, 0.98689
6.98699, 0.98688
7.00701, 0.98686
7.02703, 0.98684
7.04705, 0.98683
7.06707, 0.98681
7.08709, 0.98680
7.10711, 0.98678
7.12713, 0.98677
7.14715, 0.98675
7.16717, 0.98674
7.18719, 0.98672
7.20721, 0.98670
7.22723, 0.98669
7.24725, 0.98667
7.26727, 0.98666
7.28729, 0.98664
7.30731, 0.98663
7.32733, 0.98661
7.34735, 0.98660
7.36737, 0.98658
7.38739, 0.98657
7.40741, 0.98655
7.42743, 0.98654
7.44745, 0.98652
7.46747, 0.98651
7.48749, 0.98650
7.50751, 0.98648
7.52753, 0.98647
7.54755, 0.98645
7.56757, 0.98644
7.58759, 0.98642
7.60761, 0.98641
7.62763, 0.98639
7.64765, 0.98638
7.66767, 0.98637
7.68769, 0.98635
7.70771, 0.98634
7.72773, 0.98632
7.74775, 0.98631
7.76777, 0.98629
7.78779, 0.98628
7.80781, 0.98627
7.82783, 0.98625
7.84785, 0.98624
7.86787, 0.98623
7.88789, 0.98621
7.90791, 0.98620
7.92793, 0.98618
7.94795, 0.98617
7.96797, 0.98616
7.98799, 0.98614
8.00801, 0.98613
8.02803, 0.98612
8.04805, 0.98610
8.06807, 0.98609
8.08809, 0.98608
8.10811, 0.98606
8.12813, 0.98605
8.14815, 0.98604
8.16817, 0.98602
8.18819, 0.98601
8.20821, 0.98600
8.22823, 0.98598
8.24825, 0.98597
8.26827, 0.98596
8.28829, 0.98594
8.30831, 0.98593
8.32833, 0.98592
8.34835, 0.98590
8.36837, 0.98589
8.38839, 0.98588
8.40841, 0.98586
8.42843, 0.98585
8.44845, 0.98584
8.46847, 0.98583
8.48849, 0.98581
8.50851, 0.98580
8.52853, 0.98579
8.54855, 0.98578
8.56857, 0.98576
8.58859, 0.98575
8.60861, 0.98574
8.62863, 0.98573
8.64865, 0.98571
8.66867, 0.98570
8.68869, 0.98569
8.70871, 0.98568
8.72873, 0.98566
8.74875, 0.98565
8.76877, 0.98564
8.78879, 0.98563
8.80881, 0.98561
8.82883, 0.98560
8.84885, 0.98559
8.86887, 0.98558
8.88889, 0.98557
8.90891, 0.98555
8.92893, 0.98554
8.94895, 0.98553
8.96897, 0.98552
8.98899, 0.98551
9.00901, 0.98549
9.02903, 0.98548
9.04905, 0.98547
9.06907, 0.98546
9.08909, 0.98545
9.10911, 0.98543
9.12913, 0.98542
9.14915, 0.98541
9.16917, 0.98540
9.18919, 0.98539
9.20921, 0.98538
9.22923, 0.98536
9.24925, 0.98535
9.26927, 0.98534
9.28929, 0.98533
9.30931, 0.98532
9.32933, 0.98531
9.34935, 0.98529
9.36937, 0.98528
9.38939, 0.98527
9.40941, 0.98526
9.42943, 0.98525
9.44945, 0.98524
9.46947, 0.98523
9.48949, 0.98522
9.50951, 0.98520
9.52953, 0.98519
9.54955, 0.98518
9.56957, 0.98517
9.58959, 0.98516
9.60961, 0.98515
9.62963, 0.98514
9.64965, 0.98513
9.66967, 0.98511
9.68969, 0.98510
9.70971, 0.98509
9.72973, 0.98508
9.74975, 0.98507
9.76977, 0.98506
9.78979, 0.98505
9.80981, 0.98504
9.82983, 0.98503
9.84985, 0.98502
9.86987, 0.98501
9.88989, 0.98499
9.90991, 0.98498
9.92993, 0.98497
9.94995, 0.98496
9.96997, 0.98495
9.98999, 0.98494
10.01001, 0.98493
10.03003, 0.98492
10.05005, 0.98491
10.07007, 0.98490
10.09009, 0.98489
10.11011, 0.98488
10.13013, 0.98487
10.15015, 0.98486
10.17017, 0.98485
10.19019, 0.98484
10.21021, 0.98483
10.23023, 0.98482
10.25025, 0.98481
10.27027, 0.98479
10.29029, 0.98478
10.31031, 0.98477
10.33033, 0.98476
10.35035, 0.98475
10.37037, 0.98474
10.39039, 0.98473
10.41041, 0.98472
10.43043, 0.98471
10.45045, 0.98470
10.47047, 0.98469
10.49049, 0.98468
10.51051, 0.98467
10.53053, 0.98466
10.55055, 0.98465
10.57057, 0.98464
10.59059, 0.98463
10.61061, 0.98462
10.63063, 0.98461
10.65065, 0.98460
10.67067, 0.98459
10.69069, 0.98458
10.71071, 0.98457
10.73073, 0.98456
10.75075, 0.98455
10.77077, 0.98454
10.79079, 0.98453
10.81081, 0.98452
10.83083, 0.98451
10.85085, 0.98450
10.87087, 0.98449
10.89089, 0.98449
10.91091, 0.98448
10.93093, 0.98447
10.95095, 0.98446
10.97097, 0.98445
10.99099, 0.98444
11.01101, 0.98443
11.03103, 0.98442
11.05105, 0.98441
11.07107, 0.98440
11.09109, 0.98439
11.11111, 0.98438
11.13113, 0.98437
11.15115, 0.98436
11.17117, 0.98435
11.19119, 0.98434
11.21121, 0.98433
11.23123, 0.98432
11.25125, 0.98431
11.27127, 0.98430
11.29129, 0.98430
11.31131, 0.98429
11.33133, 0.98428
11.35135, 0.98427
11.37137, 0.98426
11.39139, 0.98425
11.41141, 0.98424
11.43143, 0.98423
11.45145, 0.98422
11.47147, 0.98421
11.49149, 0.98420
11.51151, 0.98419
11.53153, 0.98419
11.55155, 0.98418
11.57157, 0.98417
11.59159, 0.98416
11.61161, 0.98415
11.63163, 0.98414
11.65165, 0.98413
11.67167, 0.98412
11.69169, 0.98411
11.71171, 0.98410
11.73173, 0.98410
11.75175, 0.98409
11.77177, 0.98408
11.79179, 0.98407
11.81181, 0.98406
11.83183, 0.98405
11.85185, 0.98404
11.87187, 0.98403
11.89189, 0.98402
11.91191, 0.98402
11.93193, 0.98401
11.95195, 0.98400
11.97197, 0.98399
11.99199, 0.98398
12.01201, 0.98397
12.03203, 0.98396
12.05205, 0.98395
12.07207, 0.98395
12.09209, 0.98394
12.11211, 0.98393
12.13213, 0.98392
12.15215, 0.98391
12.17217, 0.98390
12.19219, 0.98389
12.21221, 0.98389
12.23223, 0.98388
12.25225, 0.98387
12.27227, 0.98386
12.29229, 0.98385
12.31231, 0.98384
12.33233, 0.98384
12.35235, 0.98383
12.37237, 0.98382
12.39239, 0.98381
12.41241, 0.98380
12.43243, 0.98379
12.45245, 0.98378
12.47247, 0.98378
12.49249, 0.98377
12.51251, 0.98376
12.53253, 0.98375
12.55255, 0.98374
12.57257, 0.98374
12.59259, 0.98373
12.61261, 0.98372
12.63263, 0.98371
12.65265, 0.98370
12.67267, 0.98369
12.69269, 0.98369
12.71271, 0.98368
12.73273, 0.98367
12.75275, 0.98366
12.77277, 0.98365
12.79279, 0.98365
12.81281, 0.98364
12.83283, 0.98363
12.85285, 0.98362
12.87287, 0.98361
12.89289, 0.98360
12.91291, 0.98360
12.93293, 0.98359
12.95295, 0.98358
12.97297, 0.98357
12.99299, 0.98356
13.01301, 0.98356
13.03303, 0.98355
13.05305, 0.98354
13.07307, 0.98353
13.09309, 0.98353
13.11311, 0.98352
13.13313, 0.98351
13.15315, 0.98350
13.17317, 0.98349
13.19319, 0.98349
13.21321, 0.98348
13.23323, 0.98347
13.25325, 0.98346
13.27327, 0.98345
13.29329, 0.98345
13.31331, 0.98344
13.33333, 0.98343
13.35335, 0.98342
13.37337, 0.98342
13.39339, 0.98341
13.41341, 0.98340
13.43343, 0.98339
13.45345, 0.98339
13.47347, 0.98338
13.49349, 0.98337
13.51351, 0.98336
13.53353, 0.98335
13.55355, 0.98335
13.57357, 0.98334
13.59359, 0.98333
13.61361, 0.98332
13.63363, 0.98332
13.65365, 0.98331
13.67367, 0.98330
13.69369, 0.98329
13.71371, 0.98329
13.73373, 0.98328
13.75375, 0.98327
13.77377, 0.98326
13.79379, 0.98326
13.81381, 0.98325
13.83383, 0.98324
13.85385, 0.98323
13.87387, 0.98323
13.89389, 0.98322
13.91391, 0.98321
13.93393, 0.98321
13.95395, 0.98320
13.97397, 0.98319
13.99399, 0.98318
14.01401, 0.98318
14.03403, 0.98317
14.05405, 0.98316
14.07407, 0.98315
14.09409, 0.98315
14.11411, 0.98314
14.13413, 0.98313
14.15415, 0.98312
14.17417, 0.98312
14.19419, 0.98311
14.21421, 0.98310
14.23423, 0.98310
14.25425, 0.98309
14.27427, 0.98308
14.29429, 0.98307
14.31431, 0.98307
14.33433, 0.98306
14.35435, 0.98305
14.37437, 0.98305
14.39439, 0.98304
14.41441, 0.98303
14.43443, 0.98302
14.45445, 0.98302
14.47447, 0.98301
14.49449, 0.98300
14.51451, 0.98300
14.53453, 0.98299
14.55455, 0.98298
14.57457, 0.98298
14.59459, 0.98297
14.61461, 0.98296
14.63463, 0.98295
14.65465, 0.98295
14.67467, 0.98294
14.69469, 0.98293
14.71471, 0.98293
14.73473, 0.98292
14.75475, 0.98291
14.77477, 0.98291
14.79479, 0.98290
14.81481, 0.98289
14.83483, 0.98288
14.85485, 0.98288
14.87487, 0.98287
14.89489, 0.98286
14.91491, 0.98286
14.93493, 0.98285
14.95495, 0.98284
14.97497, 0.98284
14.99499, 0.98283
15.01502, 0.98282
15.03504, 0.98282
15.05506, 0.98281
15.07508, 0.98280
15.09510, 0.98280
15.11512, 0.98279
15.13514, 0.98278
15.15516, 0.98278
15.17518, 0.98277
15.19520, 0.98276
15.21522, 0.98276
15.23524, 0.98275
15.25526, 0.98274
15.27528, 0.98274
15.29530, 0.98273
15.31532, 0.98272
15.33534, 0.98272
15.35536, 0.98271
15.37538, 0.98270
15.39540, 0.98270
15.41542, 0.98269
15.43544, 0.98268
15.45546, 0.98268
15.47548, 0.98267
15.49550, 0.98266
15.51552, 0.98266
15.53554, 0.98265
15.55556, 0.98264
15.57558, 0.98264
15.59560, 0.98263
15.61562, 0.98262
15.63564, 0.98262
15.65566, 0.98261
15.67568, 0.98260
15.69570, 0.98260
15.71572, 0.98259
15.73574, 0.98259
15.75576, 0.98258
15.77578, 0.98257
15.79580, 0.98257
15.81582, 0.98256
15.83584, 0.98255
15.85586, 0.98255
15.87588, 0.98254
15.89590, 0.98253
15.91592, 0.98253
15.93594, 0.98252
15.95596, 0.98252
15.97598, 0.98251
15.99600, 0.98250
16.01602, 0.98250
16.03604, 0.98249
16.05606, 0.98248
16.07608, 0.98248
16.09610, 0.98247
16.11612, 0.98246
16.13614, 0.98246
16.15616, 0.98245
16.17618, 0.98245
16.19620, 0.98244
16.21622, 0.98243
16.23624, 0.98243
16.25626, 0.98242
16.27628, 0.98241
16.29630, 0.98241
16.31632, 0.98240
16.33634, 0.98240
16.35636, 0.98239
16.37638, 0.98238
16.39640, 0.98238
16.41642, 0.98237
16.43644, 0.98237
16.45646, 0.98236
16.47648, 0.98235
16.49650, 0.98235
16.51652, 0.98234
16.53654, 0.98233
16.55656, 0.98233
16.57658, 0.98232
16.59660, 0.98232
16.61662, 0.98231
16.63664, 0.98230
16.65666, 0.98230
16.67668, 0.98229
16.69670, 0.98229
16.71672, 0.98228
16.73674, 0.98227
16.75676, 0.98227
16.77678, 0.98226
16.79680, 0.98226
16.81682, 0.98225
16.83684, 0.98224
16.85686, 0.98224
16.87688, 0.98223
16.89690, 0.98223
16.91692, 0.98222
16.93694, 0.98221
16.95696, 0.98221
16.97698, 0.98220
16.99700, 0.98220
17.01702, 0.98219
17.03704, 0.98218
17.05706, 0.98218
17.07708, 0.98217
17.09710, 0.98217
17.11712, 0.98216
17.13714, 0.98216
17.15716, 0.98215
17.17718, 0.98214
17.19720, 0.98214
17.21722, 0.98213
17.23724, 0.98213
17.25726, 0.98212
17.27728, 0.98211
17.29730, 0.98211
17.31732, 0.98210
17.33734, 0.98210
17.35736, 0.98209
17.37738, 0.98209
17.39740, 0.98208
17.41742, 0.98207
17.43744, 0.98207
17.45746, 0.98206
17.47748, 0.98206
17.49750, 0.98205
17.51752, 0.98205
17.53754, 0.98204
17.55756, 0.98203
17.57758, 0.98203
17.59760, 0.98202
17.61762, 0.98202
17.63764, 0.98201
17.65766, 0.98201
17.67768, 0.98200
17.69770, 0.98199
17.71772, 0.98199
17.73774, 0.98198
17.75776, 0.98198
17.77778, 0.98197
17.79780, 0.98197
17.81782, 0.98196
17.83784, 0.98195
17.85786, 0.98195
17.87788, 0.98194
17.89790, 0.98194
17.91792, 0.98193
17.93794, 0.98193
17.95796, 0.98192
17.97798, 0.98192
17.99800, 0.98191
18.01802, 0.98190
18.03804, 0.98190
18.05806, 0.98189
18.07808, 0.98189
18.09810, 0.98188
18.11812, 0.98188
18.13814, 0.98187
18.15816, 0.98187
18.17818, 0.98186
18.19820, 0.98185
18.21822, 0.98185
18.23824, 0.98184
18.25826, 0.98184
18.27828, 0.98183
18.29830, 0.98183
18.31832, 0.98182
18.33834, 0.98182
18.35836, 0.98181
18.37838, 0.98181
18.39840, 0.98180
18.41842, 0.98179
18.43844, 0.98179
18.45846, 0.98178
18.47848, 0.98178
18.49850, 0.98177
18.51852, 0.98177
18.53854, 0.98176
18.55856, 0.98176
18.57858, 0.98175
18.59860, 0.98175
18.61862, 0.98174
18.63864, 0.98174
18.65866, 0.98173
18.67868, 0.98172
18.69870, 0.98172
18.71872, 0.98171
18.73874, 0.98171
18.75876, 0.98170
18.77878, 0.98170
18.79880, 0.98169
18.81882, 0.98169
18.83884, 0.98168
18.85886, 0.98168
18.87888, 0.98167
18.89890, 0.98167
18.91892, 0.98166
18.93894, 0.98166
18.95896, 0.98165
18.97898, 0.98165
18.99900, 0.98164
19.01902, 0.98164
19.03904, 0.98163
19.05906, 0.98162
19.07908, 0.98162
19.09910, 0.98161
19.11912, 0.98161
19.13914, 0.98160
19.15916, 0.98160
19.17918, 0.98159
19.19920, 0.98159
19.21922, 0.98158
19.23924, 0.98158
19.25926, 0.98157
19.27928, 0.98157
19.29930, 0.98156
19.31932, 0.98156
19.33934, 0.98155
19.35936, 0.98155
19.37938, 0.98154
19.39940, 0.98154
19.41942, 0.98153
19.43944, 0.98153
19.45946, 0.98152
19.47948, 0.98152
19.49950, 0.98151
19.51952, 0.98151
19.53954, 0.98150
19.55956, 0.98150
19.57958, 0.98149
19.59960, 0.98149
19.61962, 0.98148
19.63964, 0.98148
19.65966, 0.98147
19.67968, 0.98147
19.69970, 0.98146
19.71972, 0.98146
19.73974, 0.98145
19.75976, 0.98145
19.77978, 0.98144
19.79980, 0.98144
19.81982, 0.98143
19.83984, 0.98143
19.85986, 0.98142
19.87988, 0.98142
19.89990, 0.98141
19.91992, 0.98141
19.93994, 0.98140
19.95996, 0.98140
19.97998, 0.98139
20.00000, 0.98139


==> data/ratio/0_2.txt <==
x, y
0.00000, 2.00000
0.02002, 1.16119
0.04004, 1.12080
0.06006, 1.09987
0.08008, 1.08613
0.10010, 1.07606
0.12012, 1.06819
0.14014, 1.06178
0.16016, 1.05640
0.18018, 1.05178
0.20020, 1.04776
0.22022, 1.04419
0.24024, 1.04101
0.26026, 1.03813
0.28028, 1.03551
0.30030, 1.03311
0.32032, 1.03089
0.34034, 1.02884
0.36036, 1.02693
0.38038, 1.02515
0.40040, 1.02348
0.42042, 1.02190
0.44044, 1.02042
0.46046, 1.01902
0.48048, 1.01768
0.50050, 1.01642
0.52052, 1.01521
0.54054, 1.01406
0.56056, 1.01296
0.58058, 1.01191
0.60060, 1.01090
0.62062, 1.00993
0.64064, 1.00900
0.66066, 1.00810
0.68068, 1.00724
0.70070, 1.00641
0.72072, 1.00560
0.74074, 1.00482
0.76076, 1.00407
0.78078, 1.00334
0.80080, 1.00263
0.82082, 1.00195
0.84084, 1.00128
0.86086, 1.00064
0.88088, 1.00001
0.90090, 0.99940
0.92092, 0.99880
0.94094, 0.99822
0.96096, 0.99766
0.98098, 0.99711
1.00100, 0.99657
1.02102, 0.99604
1.04104, 0.99553
1.06106, 0.99503
1.08108, 0.99454
1.10110, 0.99407
1.12112, 0.99360
1.14114, 0.99314
1.16116, 0.99270
1.18118, 0.99226
1.20120, 0.99183
1.22122, 0.99141
1.24124, 0.99100
1.26126, 0.99059
1.28128, 0.99019
1.30130, 0.98981
1.32132, 0.98942
1.34134, 0.98905
1.36136, 0.98868
1.38138, 0.98832
1.40140, 0.98796
1.42142, 0.98762
1.44144, 0.98727
1.46146, 0.98693
1.48148, 0.98660
1.50150, 0.98628
1.52152, 0.98596
1.54154, 0.98564
1.56156, 0.98533
1.58158, 0.98502
1.60160, 0.98472
1.62162, 0.98442
1.64164, 0.98413
1.66166, 0.98384
1.68168, 0.98356
1.70170, 0.98328
1.72172, 0.98300
1.74174, 0.98273
1.76176, 0.98246
1.78178, 0.98220
1.80180, 0.98194
1.82182, 0.98168
1.84184, 0.98142
1.86186, 0.98117
1.88188, 0.98093
1.90190, 0.98068
1.92192, 0.98044
1.94194, 0.98020
1.96196, 0.97997
1.98198, 0.97973
2.00200, 0.97951
2.02202, 0.97928
2.04204, 0.97905
2.06206, 0.97883
2.08208, 0.97861
2.10210, 0.97840
2.12212, 0.97818
2.14214, 0.97797
2.16216, 0.97776
2.18218, 0.97756
2.20220, 0.97735
2.22222, 0.97715
2.24224, 0.97695
2.26226, 0.97675
2.28228, 0.97656
2.30230, 0.97636
2.32232, 0.97617
2.34234, 0.97598
2.36236, 0.97580
2.38238, 0.97561
2.40240, 0.97543
2.42242, 0.97525
2.44244, 0.97507
2.46246, 0.97489
2.48248, 0.97471
2.50250, 0.97454
2.52252, 0.97436
2.54254, 0.97419
2.56256, 0.97402
2.58258, 0.97385
2.60260, 0.97369
2.62262, 0.97352
2.64264, 0.97336
2.66266, 0.97320
2.68268, 0.97304
2.70270, 0.97288
2.72272, 0.97272
2.74274, 0.97256
2.76276, 0.97241
2.78278, 0.97225
2.80280, 0.97210
2.82282, 0.97195
2.84284, 0.97180
2.86286, 0.97165
2.88288, 0.97151
2.90290, 0.97136
2.92292, 0.97122
2.94294, 0.97107
2.96296, 0.97093
2.98298, 0.97079
3.00300, 0.97065
3.02302, 0.97051
3.04304, 0.97037
3.06306, 0.97024
3.08308, 0.97010
3.10310, 0.96997
3.12312, 0.96983
3.14314, 0.96970
3.16316, 0.96957
3.18318, 0.96944
3.20320, 0.96931
3.22322, 0.96918
3.24324, 0.96906
3.26326, 0.96893
3.28328, 0.96880
3.30330, 0.96868
3.32332, 0.96856
3.34334, 0.96843
3.36336, 0.96831
3.38338, 0.96819
3.40340, 0.96807
3.42342, 0.96795
3.44344, 0.96783
3.46346, 0.96771
3.48348, 0.96760
3.50350, 0.96748
3.52352, 0.96737
3.54354, 0.96725
3.56356, 0.96714
3.58358, 0.96703
3.60360, 0.96691
3.62362, 0.96680
3.64364, 0.96669
3.66366, 0.96658
3.68368, 0.96647
3.70370, 0.96637
3.72372, 0.96626
3.74374, 0.96615
3.76376, 0.96604
3.78378, 0.96594
3.80380, 0.96583
3.82382, 0.96573
3.84384, 0.96563
3.86386, 0.96552
3.88388, 0.96542
3.90390, 0.96532
3.92392, 0.96522
3.94394, 0.96512
3.96396, 0.96502
3.98398, 0.96492
4.00400, 0.96482
4.02402, 0.96472
4.04404, 0.96463
4.06406, 0.96453
4.08408, 0.96443
4.10410, 0.96434
4.12412, 0.96424
4.14414, 0.96415
4.16416, 0.96405
4.18418, 0.96396
4.20420, 0.96387
4.22422, 0.96378
4.24424, 0.96368
4.26426, 0.96359
4.28428, 0.96350
4.30430, 0.96341
4.32432, 0.96332
4.34434, 0.96323
4.36436, 0.96314
4.38438, 0.96306
4.40440, 0.96297
4.42442, 0.96288
4.44444, 0.96279
4.46446, 0.96271
4.48448, 0.96262
4.50450, 0.96254
4.52452, 0.96245
4.54454, 0.96237
4.56456, 0.96228
4.58458, 0.96220
4.60460, 0.96212
4.62462, 0.96203
4.64464, 0.96195
4.66466, 0.96187
4.68468, 0.96179
4.70470, 0.96171
4.72472, 0.96163
4.74474, 0.96155
4.76476, 0.96147
4.78478, 0.96139
4.80480, 0.96131
4.82482, 0.96123
4.84484, 0.96115
4.86486, 0.96108
4.88488, 0.96100
4.90490, 0.96092
4.92492, 0.96084
4.94494, 0.96077
4.96496, 0.96069
4.98498, 0.96062
5.00501, 0.96054
5.02503, 0.96047
5.04505, 0.96039
5.06507, 0.96032
5.08509, 0.96025
5.10511, 0.96017
5.12513, 0.96010
5.14515, 0.96003
5.16517, 0.95995
5.18519, 0.95988
5.20521, 0.95981
5.22523, 0.95974
5.24525, 0.95967
5.26527, 0.95960
5.28529, 0.95953
5.30531, 0.95946
5.32533, 0.95939
5.34535, 0.95932
5.36537, 0.95925
5.38539, 0.95918
5.40541, 0.95911
5.42543, 0.95905
5.44545, 0.95898
5.46547, 0.95891
5.48549, 0.95884
5.50551, 0.95878
5.52553, 0.95871
5.54555, 0.95864
5.56557, 0.95858
5.58559, 0.95851
5.60561, 0.95845
5.62563, 0.95838
5.64565, 0.95832
5.66567, 0.95825
5.68569, 0.95819
5.70571, 0.95812
5.72573, 0.95806
5.74575, 0.95800
5.76577, 0.95793
5.78579, 0.95787
5.80581, 0.95781
5.82583, 0.95775
5.84585, 0.95768
5.86587, 0.95762
5.88589, 0.95756
5.90591, 0.95750
5.92593, 0.95744
5.94595, 0.95738
5.96597, 0.95732
5.98599, 0.95725
6.00601, 0.95719
6.02603, 0.95713
6.04605, 0.95708
6.06607, 0.95702
6.08609, 0.95696
6.10611, 0.95690
6.12613, 0.95684
6.14615, 0.95678
6.16617, 0.95672
6.18619, 0.95666
6.20621, 0.95661
6.22623, 0.95655
6.24625, 0.95649
6.26627, 0.95643
6.28629, 0.95638
6.30631, 0.95632
6.32633, 0.95626
6.34635, 0.95621
6.36637, 0.95615
6.38639, 0.95610
6.40641, 0.95604
6.42643, 0.95599
6.44645, 0.95593
6.46647, 0.95588
6.48649, 0.95582
6.50651, 0.95577
6.52653, 0.95571
6.54655, 0.95566
6.56657, 0.95560
6.58659, 0.95555
6.60661, 0.95550
6.62663, 0.95544
6.64665, 0.95539
6.66667, 0.95534
6.68669, 0.95528
6.70671, 0.95523
6.72673, 0.95518
6.74675, 0.95513
6.76677, 0.95507
6.78679, 0.95502
6.80681, 0.95497
6.82683, 0.95492
6.84685, 0.95487
6.86687, 0.95482
6.88689, 0.95477
6.90691, 0.95472
6.92693, 0.95467
6.94695, 0.95462
6.96697, 0.95456
6.98699, 0.95451
7.00701, 0.95446
7.02703, 0.95442
7.04705, 0.95437
7.06707, 0.95432
7.08709, 0.95427
7.10711, 0.95422
7.12713, 0.95417
7.14715, 0.95412
7.16717, 0.95407
7.18719, 0.95402
7.20721, 0.95398
7.22723, 0.95393
7.24725, 0.95388
7.26727, 0.95383
7.28729, 0.95378
7.30731, 0.95374
7.32733, 0.95369
7.34735, 0.95364
7.36737, 0.95360
7.38739, 0.95355
7.40741, 0.95350
7.42743, 0.95346
7.44745, 0.95341
7.46747, 0.95336
7.48749, 0.95332
7.50751, 0.95327
7.52753, 0.95323
7.54755, 0.95318
7.56757, 0.95314
7.58759, 0.95309
7.60761, 0.95304
7.62763, 0.95300
7.64765, 0.95296
7.66767, 0.95291
7.68769, 0.95287
7.70771, 0.95282
7.72773, 0.95278
7.74775, 0.95273
7.76777, 0.95269
7.78779, 0.95265
7.80781, 0.95260
7.82783, 0.95256
7.84785, 0.95251
7.86787, 0.95247
7.88789, 0.95243
7.90791, 0.95239
7.92793, 0.95234
7.94795, 0.95230
7.96797, 0.95226
7.98799, 0.95221
8.00801, 0.95217
8.02803, 0.95213
8.04805, 0.95209
8.06807, 0.95205
8.08809, 0.95200
8.10811, 0.95196
8.12813, 0.95192
8.14815, 0.95188
8.16817, 0.95184
8.18819, 0.95180
8.20821, 0.95175
8.22823, 0.95171
8.24825, 0.95167
8.26827, 0.95163
8.28829, 0.95159
8.30831, 0.95155
8.32833, 0.95151
8.34835, 0.95147
8.36837, 0.95143
8.38839, 0.95139
8.40841, 0.95135
8.42843, 0.95131
8.44845, 0.95127
8.46847, 0.95123
8.48849, 0.95119
8.50851, 0.95115
8.52853, 0.95111
8.54855, 0.95107
8.56857, 0.95103
8.58859, 0.95100
8.60861, 0.95096
8.62863, 0.95092
8.64865, 0.95088
8.66867, 0.95084
8.68869, 0.95080
8.70871, 0.95076
8.72873, 0.95073
8.74875, 0.95069
8.76877, 0.95065
8.78879, 0.95061
8.80881, 0.95057
8.82883, 0.95054
8.84885, 0.95050
8.86887, 0.95046
8.88889, 0.95042
8.90891, 0.95039
8.92893, 0.95035
8.94895, 0.95031
8.96897, 0.95028
8.98899, 0.95024
9.00901, 0.95020
9.02903, 0.95017
9.04905, 0.95013
9.06907, 0.95009
9.08909, 0.95006
9.10911, 0.95002
9.12913, 0.94998
9.14915, 0.94995
9.16917, 0.94991
9.18919, 0.94988
9.20921, 0.94984
9.22923, 0.94981
9.24925, 0.94977
9.26927, 0.94973
9.28929, 0.94970
9.30931, 0.94966
9.32933, 0.94963
9.34935, 0.94959
9.36937, 0.94956
9.38939, 0.94952
9.40941, 0.94949
9.42943, 0.94945
9.44945, 0.94942
9.46947, 0.94938
9.48949, 0.94935
9.50951, 0.94932
9.52953, 0.94928
9.54955, 0.94925
9.56957, 0.94921
9.58959, 0.94918
9.60961, 0.94914
9.62963, 0.94911
9.64965, 0.94908
9.66967, 0.94904
9.68969, 0.94901
9.70971, 0.94898
9.72973, 0.94894
9.74975, 0.94891
9.76977, 0.94888
9.78979, 0.94884
9.80981, 0.94881
9.82983, 0.94878
9.84985, 0.94874
9.86987, 0.94871
9.88989, 0.94868
9.90991, 0.94865
9.92993, 0.94861
9.94995, 0.94858
9.96997, 0.94855
9.98999, 0.94852
10.01001, 0.94848
10.03003, 0.94845
10.05005, 0.94842
10.07007, 0.94839
10.09009, 0.94835
10.11011, 0.94832
10.13013, 0.94829
10.15015, 0.94826
10.17017, 0.94823
10.19019, 0.94820
10.21021, 0.94816
10.23023, 0.94813
10.25025, 0.94810
10.27027, 0.94807
10.29029, 0.94804
10.31031, 0.94801
10.33033, 0.94798
10.35035, 0.94795
10.37037, 0.94791
10.39039, 0.94788
10.41041, 0.94785
10.43043, 0.94782
10.45045, 0.94779
10.47047, 0.94776
10.49049, 0.94773
10.51051, 0.94770
10.53053, 0.94767
10.55055, 0.94764
10.57057, 0.94761
10.59059, 0.94758
10.61061, 0.94755
10.63063, 0.94752
10.65065, 0.94749
10.67067, 0.94746
10.69069, 0.94743
10.71071, 0.94740
10.73073, 0.94737
10.75075, 0.94734
10.77077, 0.94731
10.79079, 0.94728
10.81081, 0.94725
10.83083, 0.94722
10.85085, 0.94719
10.87087, 0.94716
10.89089, 0.94713
10.91091, 0.94710
10.93093, 0.94708
10.95095, 0.94705
10.97097, 0.94702
10.99099, 0.94699
11.01101, 0.94696
11.03103, 0.94693
11.05105, 0.94690
11.07107, 0.94687
11.09109, 0.94685
11.11111, 0.94682
11.13113, 0.94679
11.15115, 0.94676
11.17117, 0.94673
11.19119, 0.94670
11.21121, 0.94668
11.23123, 0.94665
11.25125, 0.94662
11.27127, 0.94659
11.29129, 0.94656
11.31131, 0.94654
11.33133, 0.94651
11.35135, 0.94648
11.37137, 0.94645
11.39139, 0.94642
11.41141, 0.94640
11.43143, 0.94637
11.45145, 0.94634
11.47147, 0.94631
11.49149, 0.94629
11.51151, 0.94626
11.53153, 0.94623
11.55155, 0.94621
11.57157, 0.94618
11.59159, 0.94615
11.61161, 0.94612
11.63163, 0.94610
11.65165, 0.94607
11.67167, 0.94604
11.69169, 0.94602
11.71171, 0.94599
11.73173, 0.94596
11.75175, 0.94594
11.77177, 0.94591
11.79179, 0.94588
11.81181, 0.94586
11.83183, 0.94583
11.85185, 0.94581
11.87187, 0.94578
11.89189, 0.94575
11.91191, 0.94573
11.93193, 0.94570
11.95195, 0.94567
11.97197, 0.94565
11.99199, 0.94562
12.01201, 0.94560
12.03203, 0.94557
12.05205, 0.94554
12.07207, 0.94552
12.09209, 0.94549
12.11211, 0.94547
12.13213, 0.94544
12.15215, 0.94542
12.17217, 0.94539
12.19219, 0.94537
12.21221, 0.94534
12.23223, 0.94531
12.25225, 0.94529
12.27227, 0.94526
12.29229, 0.94524
12.31231, 0.94521
12.33233, 0.94519
12.35235, 0.94516
12.37237, 0.94514
12.39239, 0.94511
12.41241, 0.94509
12.43243, 0.94506
12.45245, 0.94504
12.47247, 0.94501
12.49249, 0.94499
12.51251, 0.94497
12.53253, 0.94494
12.55255, 0.94492
12.57257, 0.94489
12.59259, 0.94487
12.61261, 0.94484
12.63263, 0.94482
12.65265, 0.94479
12.67267, 0.94477
12.69269, 0.94475
12.71271, 0.94472
12.73273, 0.94470
12.75275, 0.94467
12.77277, 0.94465
12.79279, 0.94463
12.81281, 0.94460
12.83283, 0.94458
12.85285, 0.94455
12.87287, 0.94453
12.89289, 0.94451
12.91291, 0.94448
12.93293, 0.94446
12.95295, 0.94443
12.97297, 0.94441
12.99299, 0.94439
13.01301, 0.94436
13.03303, 0.94434
13.05305, 0.94432
13.07307, 0.94429
13.09309, 0.94427
13.11311, 0.94425
13.13313, 0.94422
13.15315, 0.94420
13.17317, 0.94418
13.19319, 0.94415
13.21321, 0.94413
13.23323, 0.94411
13.25325, 0.94409
13.27327, 0.94406
13.29329, 0.94404
13.31331, 0.94402
13.33333, 0.94399
13.35335, 0.94397
13.37337, 0.94395
13.39339, 0.94393
13.41341, 0.94390
13.43343, 0.94388
13.45345, 0.94386
13.47347, 0.94384
13.49349, 0.94381
13.51351, 0.94379
13.53353, 0.94377
13.55355, 0.94375
13.57357, 0.94372
13.59359, 0.94370
13.61361, 0.94368
13.63363, 0.94366
13.65365, 0.94363
13.67367, 0.94361
13.69369, 0.94359
13.71371, 0.94357
13.73373, 0.94355
13.75375, 0.94352
13.77377, 0.94350
13.79379, 0.94348
13.81381, 0.94346
13.83383, 0.94344
13.85385, 0.94341
13.87387, 0.94339
13.89389, 0.94337
13.91391, 0.94335
13.93393, 0.94333
13.95395, 0.94331
13.97397, 0.94328
13.99399, 0.94326
14.01401, 0.94324
14.03403, 0.94322
14.05405, 0.94320
14.07407, 0.94318
14.09409, 0.94316
14.11411, 0.94313
14.13413, 0.94311
14.15415, 0.94309
14.17417, 0.94307
14.19419, 0.94305
14.21421, 0.94303
14.23423, 0.94301
14.25425, 0.94299
14.27427, 0.94297
14.29429, 0.94294
14.31431, 0.94292
14.33433, 0.94290
14.35435, 0.94288
14.37437, 0.94286
14.39439, 0.94284
14.41441, 0.94282
14.43443, 0.94280
14.45445, 0.94278
14.47447, 0.94276
14.49449, 0.94274
14.51451, 0.94272
14.53453, 0.94270
14.55455, 0.94268
14.57457, 0.94265
14.59459, 0.94263
14.61461, 0.94261
14.63463, 0.94259
14.65465, 0.94257
14.67467, 0.94255
14.69469, 0.94253
14.71471, 0.94251
14.73473, 0.94249
14.75475, 0.94247
14.77477, 0.94245
14.79479, 0.94243
14.81481, 0.94241
14.83483, 0.94239
14.85485, 0.94237
14.87487, 0.94235
14.89489, 0.94233
14.91491, 0.94231
14.93493, 0.94229
14.95495, 0.94227
14.97497, 0.94225
14.99499, 0.94223
15.01502, 0.94221
15.03504, 0.94219
15.05506, 0.94217
15.07508, 0.94215
15.09510, 0.94213
15.11512, 0.94211
15.13514, 0.94209
15.15516, 0.94208
15.17518, 0.94206
15.19520, 0.94204
15.21522, 0.94202
15.23524, 0.94200
15.25526, 0.94198
15.27528, 0.94196
15.29530, 0.94194
15.31532, 0.94192
15.33534, 0.94190
15.35536, 0.94188
15.37538, 0.94186
15.39540, 0.94184
15.41542, 0.94182
15.43544, 0.94180
15.45546, 0.94179
15.47548, 0.94177
15.49550, 0.94175
15.51552, 0.94173
15.53554, 0.94171
15.55556, 0.94169
15.57558, 0.94167
15.59560, 0.94165
15.61562, 0.94163
15.63564, 0.94162
15.65566, 0.94160
15.67568, 0.94158
15.69570, 0.94156
15.71572, 0.94154
15.73574, 0.94152
15.75576, 0.94150
15.77578, 0.94148
15.79580, 0.94147
15.81582, 0.94145
15.83584, 0.94143
15.85586, 0.94141
15.87588, 0.94139
15.89590, 0.94137
15.91592, 0.94136
15.93594, 0.94134
15.95596, 0.94132
15.97598, 0.94130
15.99600, 0.94128
16.01602, 0.94126
16.03604, 0.94125
16.05606, 0.94123
16.07608, 0.94121
16.09610, 0.94119
16.11612, 0.94117
16.13614, 0.94115
16.15616, 0.94114
16.17618, 0.94112
16.19620, 0.94110
16.21622, 0.94108
16.23624, 0.94106
16.25626, 0.94105
16.27628, 0.94103
16.29630, 0.94101
16.31632, 0.94099
16.33634, 0.94097
16.35636, 0.94096
16.37638, 0.94094
16.39640, 0.94092
16.41642, 0.94090
16.43644, 0.94089
16.45646, 0.94087
16.47648, 0.94085
16.49650, 0.94083
16.51652, 0.94082
16.53654, 0.94080
16.55656, 0.94078
16.57658, 0.94076
16.59660, 0.94075
16.61662, 0.94073
16.63664, 0.94071
16.65666, 0.94069
16.67668, 0.94068
16.69670, 0.94066
16.71672, 0.94064
16.73674, 0.94062
16.75676, 0.94061
16.77678, 0.94059
16.79680, 0.94057
16.81682, 0.94055
16.83684, 0.94054
16.85686, 0.94052
16.87688, 0.94050
16.89690, 0.94049
16.91692, 0.94047
16.93694, 0.94045
16.95696, 0.94043
16.97698, 0.94042
16.99700, 0.94040
17.01702, 0.94038
17.03704, 0.94037
17.05706, 0.94035
17.07708, 0.94033
17.09710, 0.94032
17.11712, 0.94030
17.13714, 0.94028
17.15716, 0.94027
17.17718, 0.94025
17.19720, 0.94023
17.21722, 0.94022
17.23724, 0.94020
17.25726, 0.94018
17.27728, 0.94017
17.29730, 0.94015
17.31732, 0.94013
17.33734, 0.94012
17.35736, 0.94010
17.37738, 0.94008
17.39740, 0.94007
17.41742, 0.94005
17.43744, 0.94003
17.45746, 0.94002
17.47748, 0.94000
17.49750, 0.93998
17.51752, 0.93997
17.53754, 0.93995
17.55756, 0.93993
17.57758, 0.93992
17.59760, 0.93990
17.61762, 0.93989
17.63764, 0.93987
17.65766, 0.93985
17.67768, 0.93984
17.69770, 0.93982
17.71772, 0.93980
17.73774, 0.93979
17.75776, 0.93977
17.77778, 0.93976
17.79780, 0.93974
17.81782, 0.93972
17.83784, 0.93971
17.85786, 0.93969
17.87788, 0.93968
17.89790, 0.93966
17.91792, 0.93964
17.93794, 0.93963
17.95796, 0.93961
17.97798, 0.93960
17.99800, 0.93958
18.01802, 0.93956
18.03804, 0.93955
18.05806, 0.93953
18.07808, 0.93952
18.09810, 0.93950
18.11812, 0.93949
18.13814, 0.93947
18.15816, 0.93945
18.17818, 0.93944
18.19820, 0.93942
18.21822, 0.93941
18.23824, 0.93939
18.25826, 0.93938
18.27828, 0.93936
18.29830, 0.93934
18.31832, 0.93933
18.33834, 0.93931
18.35836, 0.93930
18.37838, 0.93928
18.39840, 0.93927
18.41842, 0.93925
18.43844, 0.93924
18.45846, 0.93922
18.47848, 0.93921
18.49850, 0.93919
18.51852, 0.93918
18.53854, 0.93916
18.55856, 0.93914
18.57858, 0.93913
18.59860, 0.93911
18.61862, 0.93910
18.63864, 0.93908
18.65866, 0.93907
18.67868, 0.93905
18.69870, 0.93904
18.71872, 0.93902
18.73874, 0.93901
18.75876, 0.93899
18.77878, 0.93898
18.79880, 0.93896
18.81882, 0.93895
18.83884, 0.93893
18.85886, 0.93892
18.87888, 0.93890
18.89890, 0.93889
18.91892, 0.93887
18.93894, 0.93886
18.95896, 0.93884
18.97898, 0.93883
18.99900, 0.93881
19.01902, 0.93880
19.03904, 0.93878
19.05906, 0.93877
19.07908, 0.93875
19.09910, 0.93874
19.11912, 0.93872
19.13914, 0.93871
19.15916, 0.93870
19.17918, 0.93868
19.19920, 0.93867
19.21922, 0.93865
19.23924, 0.93864
19.25926, 0.93862
19.27928, 0.93861
19.29930, 0.93859
19.31932, 0.93858
19.33934, 0.93856
19.35936, 0.93855
19.37938, 0.93853
19.39940, 0.93852
19.41942, 0.93851
19.43944, 0.93849
19.45946, 0.93848
19.47948, 0.93846
19.49950, 0.93845
19.51952, 0.93843
19.53954, 0.93842
19.55956, 0.93841
19.57958, 0.93839
19.59960, 0.93838
19.61962, 0.93836
19.63964, 0.93835
19.65966, 0.93833
19.67968, 0.93832
19.69970, 0.93831
19.71972, 0.93829
19.73974, 0.93828
19.75976, 0.93826
19.77978, 0.93825
19.79980, 0.93823
19.81982, 0.93822
19.83984, 0.93821
19.85986, 0.93819
19.87988, 0.93818
19.89990, 0.93816
19.91992, 0.93815
19.93994, 0.93814
19.95996, 0.93812
19.97998, 0.93811
20.00000, 0.93809


==> data/ratio/0_3.txt <==
x, y
0.00000, 2.00000
0.02002, 1.45667
0.04004, 1.33420
0.06006, 1.27124
0.08008, 1.23064
0.10010, 1.20143
0.12012, 1.17898
0.14014, 1.16098
0.16016, 1.14608
0.18018, 1.13345
0.20020, 1.12256
0.22022, 1.11302
0.24024, 1.10457
0.26026, 1.09700
0.28028, 1.09017
0.30030, 1.08396
0.32032, 1.07828
0.34034, 1.07306
0.36036, 1.06822
0.38038, 1.06374
0.40040, 1.05955
0.42042, 1.05564
0.44044, 1.05197
0.46046, 1.04852
0.48048, 1.04525
0.50050, 1.04217
0.52052, 1.03925
0.54054, 1.03647
0.56056, 1.03383
0.58058, 1.03131
0.60060, 1.02890
0.62062, 1.02660
0.64064, 1.02439
0.66066, 1.02228
0.68068, 1.02025
0.70070, 1.01830
0.72072, 1.01642
0.74074, 1.01461
0.76076, 1.01286
0.78078, 1.01118
0.80080, 1.00955
0.82082, 1.00797
0.84084, 1.00645
0.86086, 1.00497
0.88088, 1.00354
0.90090, 1.00215
0.92092, 1.00080
0.94094, 0.99949
0.96096, 0.99822
0.98098, 0.99698
1.00100, 0.99577
1.02102, 0.99460
1.04104, 0.99346
1.06106, 0.99234
1.08108, 0.99126
1.10110, 0.99020
1.12112, 0.98916
1.14114, 0.98815
1.16116, 0.98717
1.18118, 0.98620
1.20120, 0.98526
1.22122, 0.98434
1.24124, 0.98344
1.26126, 0.98255
1.28128, 0.98169
1.30130, 0.98084
1.32132, 0.98001
1.34134, 0.97920
1.36136, 0.97841
1.38138, 0.97762
1.40140, 0.97686
1.42142, 0.97611
1.44144, 0.97537
1.46146, 0.97465
1.48148, 0.97394
1.50150, 0.97324
1.52152, 0.97255
1.54154, 0.97188
1.56156, 0.97122
1.58158, 0.97057
1.60160, 0.96993
1.62162, 0.96930
1.64164, 0.96868
1.66166, 0.96807
1.68168, 0.96747
1.70170, 0.96688
1.72172, 0.96630
1.74174, 0.96573
1.76176, 0.96516
1.78178, 0.96461
1.80180, 0.96406
1.82182, 0.96352
1.84184, 0.96299
1.86186, 0.96247
1.88188, 0.96195
1.90190, 0.96145
1.92192, 0.96095
1.94194, 0.96045
1.96196, 0.95996
1.98198, 0.95948
2.00200, 0.95901
2.02202, 0.95854
2.04204, 0.95808
2.06206, 0.95762
2.08208, 0.95717
2.10210, 0.95673
2.12212, 0.95629
2.14214, 0.95586
2.16216, 0.95543
2.18218, 0.95501
2.20220, 0.95459
2.22222, 0.95418
2.24224, 0.95377
2.26226, 0.95337
2.28228, 0.95297
2.30230, 0.95258
2.32232, 0.95219
2.34234, 0.95180
2.36236, 0.95142
2.38238, 0.95105
2.40240, 0.95067
2.42242, 0.95031
2.44244, 0.94994
2.46246, 0.94958
2.48248, 0.94923
2.50250, 0.94888
2.52252, 0.94853
2.54254, 0.94818
2.56256, 0.94784
2.58258, 0.94751
2.60260, 0.94717
2.62262, 0.94684
2.64264, 0.94652
2.66266, 0.94619
2.68268, 0.94587
2.70270, 0.94555
2.72272, 0.94524
2.74274, 0.94493
2.76276, 0.94462
2.78278, 0.94432
2.80280, 0.94401
2.82282, 0.94371
2.84284, 0.94342
2.86286, 0.94312
2.88288, 0.94283
2.90290, 0.94254
2.92292, 0.94226
2.94294, 0.94197
2.96296, 0.94169
2.98298, 0.94142
3.00300, 0.94114
3.02302, 0.94087
3.04304, 0.94060
3.06306, 0.94033
3.08308, 0.94006
3.10310, 0.93980
3.12312, 0.93954
3.14314, 0.93928
3.16316, 0.93902
3.18318, 0.93876
3.20320, 0.93851
3.22322, 0.93826
3.24324, 0.93801
3.26326, 0.93777
3.28328, 0.93752
3.30330, 0.93728
3.32332, 0.93704
3.34334, 0.93680
3.36336, 0.93656
3.38338, 0.93633
3.40340, 0.93609
3.42342, 0.93586
3.44344, 0.93563
3.46346, 0.93541
3.48348, 0.93518
3.50350, 0.93495
3.52352, 0.93473
3.54354, 0.93451
3.56356, 0.93429
3.58358, 0.93407
3.60360, 0.93386
3.62362, 0.93364
3.64364, 0.93343
3.66366, 0.93322
3.68368, 0.93301
3.70370, 0.93280
3.72372, 0.93259
3.74374, 0.93239
3.76376, 0.93219
3.78378, 0.93198
3.80380, 0.93178
3.82382, 0.93158
3.84384, 0.93138
3.86386, 0.93119
3.88388, 0.93099
3.90390, 0.93080
3.92392, 0.93060
3.94394, 0.93041
3.96396, 0.93022
3.98398, 0.93003
4.00400, 0.92985
4.02402, 0.92966
4.04404, 0.92947
4.06406, 0.92929
4.08408, 0.92911
4.10410, 0.92893
4.12412, 0.92875
4.14414, 0.92857
4.16416, 0.92839
4.18418, 0.92821
4.20420, 0.92804
4.22422, 0.92786
4.24424, 0.92769
4.26426, 0.92751
4.28428, 0.92734
4.30430, 0.92717
4.32432, 0.92700
4.34434, 0.92683
4.36436, 0.92667
4.38438, 0.92650
4.40440, 0.92634
4.42442, 0.92617
4.44444, 0.92601
4.46446, 0.92585
4.48448, 0.92568
4.50450, 0.92552
4.52452, 0.92536
4.54454, 0.92521
4.56456, 0.92505
4.58458, 0.92489
4.60460, 0.92474
4.62462, 0.92458
4.64464, 0.92443
4.66466, 0.92427
4.68468, 0.92412
4.70470, 0.92397
4.72472, 0.92382
4.74474, 0.92367
4.76476, 0.92352
4.78478, 0.92337
4.80480, 0.92323
4.82482, 0.92308
4.84484, 0.92293
4.86486, 0.92279
4.88488, 0.92265
4.90490, 0.92250
4.92492, 0.92236
4.94494, 0.92222
4.96496, 0.92208
4.98498, 0.92194
5.00501, 0.92180
5.02503, 0.92166
5.04505, 0.92152
5.06507, 0.92138
5.08509, 0.92125
5.10511, 0.92111
5.12513, 0.92098
5.14515, 0.92084
5.16517, 0.92071
5.18519, 0.92058
5.20521, 0.92044
5.22523, 0.92031
5.24525, 0.92018
5.26527, 0.92005
5.28529, 0.91992
5.30531, 0.91979
5.32533, 0.91966
5.34535, 0.91954
5.36537, 0.91941
5.38539, 0.91928
5.40541, 0.91916
5.42543, 0.91903
5.44545, 0.91891
5.46547, 0.91878
5.48549, 0.91866
5.50551, 0.91854
5.52553, 0.91841
5.54555, 0.91829
5.56557, 0.91817
5.58559, 0.91805
5.60561, 0.91793
5.62563, 0.91781
5.64565, 0.91769
5.66567, 0.91758
5.68569, 0.91746
5.70571, 0.91734
5.72573, 0.91722
5.74575, 0.91711
5.76577, 0.91699
5.78579, 0.91688
5.80581, 0.91676
5.82583, 0.91665
5.84585, 0.91654
5.86587, 0.91642
5.88589, 0.91631
5.90591, 0.91620
5.92593, 0.91609
5.94595, 0.91598
5.96597, 0.91587
5.98599, 0.91576
6.00601, 0.91565
6.02603, 0.91554
6.04605, 0.91543
6.06607, 0.91532
6.08609, 0.91522
6.10611, 0.91511
6.12613, 0.91500
6.14615, 0.91490
6.16617, 0.91479
6.18619, 0.91469
6.20621, 0.91458
6.22623, 0.91448
6.24625, 0.91437
6.26627, 0.91427
6.28629, 0.91417
6.30631, 0.91406
6.32633, 0.91396
6.34635, 0.91386
6.36637, 0.91376
6.38639, 0.91366
6.40641, 0.91356
6.42643, 0.91346
6.44645, 0.91336
6.46647, 0.91326
6.48649, 0.91316
6.50651, 0.91306
6.52653, 0.91296
6.54655, 0.91287
6.56657, 0.91277
6.58659, 0.91267
6.60661, 0.91258
6.62663, 0.91248
6.64665, 0.91239
6.66667, 0.91229
6.68669, 0.91220
6.70671, 0.91210
6.72673, 0.91201
6.74675, 0.91191
6.76677, 0.91182
6.78679, 0.91173
6.80681, 0.91163
6.82683, 0.91154
6.84685, 0.91145
6.86687, 0.91136
6.88689, 0.91127
6.90691, 0.91118
6.92693, 0.91109
6.94695, 0.91100
6.96697, 0.91091
6.98699, 0.91082
7.00701, 0.91073
7.02703, 0.91064
7.04705, 0.91055
7.06707, 0.91046
7.08709, 0.91038
7.10711, 0.91029
7.12713, 0.91020
7.14715, 0.91011
7.16717, 0.91003
7.18719, 0.90994
7.20721, 0.90986
7.22723, 0.90977
7.24725, 0.90969
7.26727, 0.90960
7.28729, 0.90952
7.30731, 0.90943
7.32733, 0.90935
7.34735, 0.90926
7.36737, 0.90918
7.38739, 0.90910
7.40741, 0.90901
7.42743, 0.90893
7.44745, 0.90885
7.46747, 0.90877
7.48749, 0.90869
7.50751, 0.90861
7.52753, 0.90852
7.54755, 0.90844
7.56757, 0.90836
7.58759, 0.90828
7.60761, 0.90820
7.62763, 0.90812
7.64765, 0.90804
7.66767, 0.90797
7.68769, 0.90789
7.70771, 0.90781
7.72773, 0.90773
7.74775, 0.90765
7.76777, 0.90757
7.78779, 0.90750
7.80781, 0.90742
7.82783, 0.90734
7.84785, 0.90727
7.86787, 0.90719
7.88789, 0.90711
7.90791, 0.90704
7.92793, 0.90696
7.94795, 0.90689
7.96797, 0.90681
7.98799, 0.90674
8.00801, 0.90666
8.02803, 0.90659
8.04805, 0.90651
8.06807, 0.90644
8.08809, 0.90637
8.10811, 0.90629
8.12813, 0.90622
8.14815, 0.90615
8.16817, 0.90608
8.18819, 0.90600
8.20821, 0.90593
8.22823, 0.90586
8.24825, 0.90579
8.26827, 0.90572
8.28829, 0.90564
8.30831, 0.90557
8.32833, 0.90550
8.34835, 0.90543
8.36837, 0.90536
8.38839, 0.90529
8.40841, 0.90522
8.42843, 0.90515
8.44845, 0.90508
8.46847, 0.90501
8.48849, 0.90494
8.50851, 0.90488
8.52853, 0.90481
8.54855, 0.90474
8.56857, 0.90467
8.58859, 0.90460
8.60861, 0.90453
8.62863, 0.90447
8.64865, 0.90440
8.66867, 0.90433
8.68869, 0.90427
8.70871, 0.90420
8.72873, 0.90413
8.74875, 0.90407
8.76877, 0.90400
8.78879, 0.90393
8.80881, 0.90387
8.82883, 0.90380
8.84885, 0.90374
8.86887, 0.90367
8.88889, 0.90361
8.90891, 0.90354
8.92893, 0.90348
8.94895, 0.90341
8.96897, 0.90335
8.98899, 0.90329
9.00901, 0.90322
9.02903, 0.90316
9.04905, 0.90309
9.06907, 0.90303
9.08909, 0.90297
9.10911, 0.90291
9.12913, 0.90284
9.14915, 0.90278
9.16917, 0.90272
9.18919, 0.90266
9.20921, 0.90259
9.22923, 0.90253
9.24925, 0.90247
9.26927, 0.90241
9.28929, 0.90235
9.30931, 0.90229
9.32933, 0.90223
9.34935, 0.90217
9.36937, 0.90211
9.38939, 0.90204
9.40941, 0.90198
9.42943, 0.90192
9.44945, 0.90186
9.46947, 0.90180
9.48949, 0.90175
9.50951, 0.90169
9.52953, 0.90163
9.54955, 0.90157
9.56957, 0.90151
9.58959, 0.90145
9.60961, 0.90139
9.62963, 0.90133
9.64965, 0.90128
9.66967, 0.90122
9.68969, 0.90116
9.70971, 0.90110
9.72973, 0.90104
9.74975, 0.90099
9.76977, 0.90093
9.78979, 0.90087
9.80981, 0.90082
9.82983, 0.90076
9.84985, 0.90070
9.86987, 0.90065
9.88989, 0.90059
9.90991, 0.90053
9.92993, 0.90048
9.94995, 0.90042
9.96997, 0.90036
9.98999, 0.90031
10.01001, 0.90025
10.03003, 0.90020
10.05005, 0.90014
10.07007, 0.90009
10.09009, 0.90003
10.11011, 0.89998
10.13013, 0.89992
10.15015, 0.89987
10.17017, 0.89982
10.19019, 0.89976
10.21021, 0.89971
10.23023, 0.89965
10.25025, 0.89960
10.27027, 0.89955
10.29029, 0.89949
10.31031, 0.89944
10.33033, 0.89939
10.35035, 0.89933
10.37037, 0.89928
10.39039, 0.89923
10.41041, 0.89917
10.43043, 0.89912
10.45045, 0.89907
10.47047, 0.89902
10.49049, 0.89897
10.51051, 0.89891
10.53053, 0.89886
10.55055, 0.89881
10.57057, 0.89876
10.59059, 0.89871
10.61061, 0.89866
10.63063, 0.89860
10.65065, 0.89855
10.67067, 0.89850
10.69069, 0.89845
10.71071, 0.89840
10.73073, 0.89835
10.75075, 0.89830
10.77077, 0.89825
10.79079, 0.89820
10.81081, 0.89815
10.83083, 0.89810
10.85085, 0.89805
10.87087, 0.89800
10.89089, 0.89795
10.91091, 0.89790
10.93093, 0.89785
10.95095, 0.89780
10.97097, 0.89775
10.99099, 0.89770
11.01101, 0.89766
11.03103, 0.89761
11.05105, 0.89756
11.07107, 0.89751
11.09109, 0.89746
11.11111, 0.89741
11.13113, 0.89736
11.15115, 0.89732
11.17117, 0.89727
11.19119, 0.89722
11.21121, 0.89717
11.23123, 0.89713
11.25125, 0.89708
11.27127, 0.89703
11.29129, 0.89698
11.31131, 0.89694
11.33133, 0.89689
11.35135, 0.89684
11.37137, 0.89680
11.39139, 0.89675
11.41141, 0.89670
11.43143, 0.89666
11.45145, 0.89661
11.47147, 0.89656
11.49149, 0.89652
11.51151, 0.89647
11.53153, 0.89642
11.55155, 0.89638
11.57157, 0.89633
11.59159, 0.89629
11.61161, 0.89624
11.63163, 0.89620
11.65165, 0.89615
11.67167, 0.89611
11.69169, 0.89606
11.71171, 0.89602
11.73173, 0.89597
11.75175, 0.89593
11.77177, 0.89588
11.79179, 0.89584
11.81181, 0.89579
11.83183, 0.89575
11.85185, 0.89570
11.87187, 0.89566
11.89189, 0.89562
11.91191, 0.89557
11.93193, 0.89553
11.95195, 0.89548
11.97197, 0.89544
11.99199, 0.89540
12.01201, 0.89535
12.03203, 0.89531
12.05205, 0.89527
12.07207, 0.89522
12.09209, 0.89518
12.11211, 0.89514
12.13213, 0.89509
12.15215, 0.89505
12.17217, 0.89501
12.19219, 0.89497
12.21221, 0.89492
12.23223, 0.89488
12.25225, 0.89484
12.27227, 0.89480
12.29229, 0.89475
12.31231, 0.89471
12.33233, 0.89467
12.35235, 0.89463
12.37237, 0.89459
12.39239, 0.89454
12.41241, 0.89450
12.43243, 0.89446
12.45245, 0.89442
12.47247, 0.89438
12.49249, 0.89434
12.51251, 0.89429
12.53253, 0.89425
12.55255, 0.89421
12.57257, 0.89417
12.59259, 0.89413
12.61261, 0.89409
12.63263, 0.89405
12.65265, 0.89401
12.67267, 0.89397
12.69269, 0.89393
12.71271, 0.89389
12.73273, 0.89385
12.75275, 0.89381
12.77277, 0.89377
12.79279, 0.89373
12.81281, 0.89369
12.83283, 0.89365
12.85285, 0.89361
12.87287, 0.89357
12.89289, 0.89353
12.91291, 0.89349
12.93293, 0.89345
12.95295, 0.89341
12.97297, 0.89337
12.99299, 0.89333
13.01301, 0.89329
13.03303, 0.89325
13.05305, 0.89321
13.07307, 0.89317
13.09309, 0.89314
13.11311, 0.89310
13.13313, 0.89306
13.15315, 0.89302
13.17317, 0.89298
13.19319, 0.89294
13.21321, 0.89290
13.23323, 0.89287
13.25325, 0.89283
13.27327, 0.89279
13.29329, 0.89275
13.31331, 0.89271
13.33333, 0.89268
13.35335, 0.89264
13.37337, 0.89260
13.39339, 0.89256
13.41341, 0.89252
13.43343, 0.89249
13.45345, 0.89245
13.47347, 0.89241
13.49349, 0.89237
13.51351, 0.89234
13.53353, 0.89230
13.55355, 0.89226
13.57357, 0.89223
13.59359, 0.89219
13.61361, 0.89215
13.63363, 0.89212
13.65365, 0.89208
13.67367, 0.89204
13.69369, 0.89201
13.71371, 0.89197
13.73373, 0.89193
13.75375, 0.89190
13.77377, 0.89186
13.79379, 0.89182
13.81381, 0.89179
13.83383, 0.89175
13.85385, 0.89172
13.87387, 0.89168
13.89389, 0.89164
13.91391, 0.89161
13.93393, 0.89157
13.95395, 0.89154
13.97397, 0.89150
13.99399, 0.89146
14.01401, 0.89143
14.03403, 0.89139
14.05405, 0.89136
14.07407, 0.89132
14.09409, 0.89129
14.11411, 0.89125
14.13413, 0.89122
14.15415, 0.89118
14.17417, 0.89115
14.19419, 0.89111
14.21421, 0.89108
14.23423, 0.89104
14.25425, 0.89101
14.27427, 0.89097
14.29429, 0.89094
14.31431, 0.89091
14.33433, 0.89087
14.35435, 0.89084
14.37437, 0.89080
14.39439, 0.89077
14.41441, 0.89073
14.43443, 0.89070
14.45445, 0.89067
14.47447, 0.89063
14.49449, 0.89060
14.51451, 0.89056
14.53453, 0.89053
14.55455, 0.89050
14.57457, 0.89046
14.59459, 0.89043
14.61461, 0.89040
14.63463, 0.89036
14.65465, 0.89033
14.67467, 0.89029
14.69469, 0.89026
14.71471, 0.89023
14.73473, 0.89019
14.75475, 0.89016
14.77477, 0.89013
14.79479, 0.89010
14.81481, 0.89006
14.83483, 0.89003
14.85485, 0.89000
14.87487, 0.88996
14.89489, 0.88993
14.91491, 0.88990
14.93493, 0.88987
14.95495, 0.88983
14.97497, 0.88980
14.99499, 0.88977
15.01502, 0.88974
15.03504, 0.88970
15.05506, 0.88967
15.07508, 0.88964
15.09510, 0.88961
15.11512, 0.88958
15.13514, 0.88954
15.15516, 0.88951
15.17518, 0.88948
15.19520, 0.88945
15.21522, 0.88942
15.23524, 0.88938
15.25526, 0.88935
15.27528, 0.88932
15.29530, 0.88929
15.31532, 0.88926
15.33534, 0.88923
15.35536, 0.88919
15.37538, 0.88916
15.39540, 0.88913
15.41542, 0.88910
15.43544, 0.88907
15.45546, 0.88904
15.47548, 0.88901
15.49550, 0.88898
15.51552, 0.88894
15.53554, 0.88891
15.55556, 0.88888
15.57558, 0.88885
15.59560, 0.88882
15.61562, 0.88879
15.63564, 0.88876
15.65566, 0.88873
15.67568, 0.88870
15.69570, 0.88867
15.71572, 0.88864
15.73574, 0.88861
15.75576, 0.88858
15.77578, 0.88855
15.79580, 0.88852
15.81582, 0.88849
15.83584, 0.88846
15.85586, 0.88843
15.87588, 0.88840
15.89590, 0.88837
15.91592, 0.88834
15.93594, 0.88831
15.95596, 0.88828
15.97598, 0.88825
15.99600, 0.88822
16.01602, 0.88819
16.03604, 0.88816
16.05606, 0.88813
16.07608, 0.88810
16.09610, 0.88807
16.11612, 0.88804
16.13614, 0.88801
16.15616, 0.88798
16.17618, 0.88795
16.19620, 0.88792
16.21622, 0.88789
16.23624, 0.88786
16.25626, 0.88783
16.27628, 0.88780
16.29630, 0.88777
16.31632, 0.88775
16.33634, 0.88772
16.35636, 0.88769
16.37638, 0.88766
16.39640, 0.88763
16.41642, 0.88760
16.43644, 0.88757
16.45646, 0.88754
16.47648, 0.88752
16.49650, 0.88749
16.51652, 0.88746
16.53654, 0.88743
16.55656, 0.88740
16.57658, 0.88737
16.59660, 0.88734
16.61662, 0.88732
16.63664, 0.88729
16.65666, 0.88726
16.67668, 0.88723
16.69670, 0.88720
16.71672, 0.88718
16.73674, 0.88715
16.75676, 0.88712
16.77678, 0.88709
16.79680, 0.88706
16.81682, 0.88704
16.83684, 0.88701
16.85686, 0.88698
16.87688, 0.88695
16.89690, 0.88692
16.91692, 0.88690
16.93694, 0.88687
16.95696, 0.88684
16.97698, 0.88681
16.99700, 0.88679
17.01702, 0.88676
17.03704, 0.88673
17.05706, 0.88670
17.07708, 0.88668
17.09710, 0.88665
17.11712, 0.88662
17.13714, 0.88660
17.15716, 0.88657
17.17718, 0.88654
17.19720, 0.88651
17.21722, 0.88649
17.23724, 0.88646
17.25726, 0.88643
17.27728, 0.88641
17.29730, 0.88638
17.31732, 0.88635
17.33734, 0.88633
17.35736, 0.88630
17.37738, 0.88627
17.39740, 0.88625
17.41742, 0.88622
17.43744, 0.88619
17.45746, 0.88617
17.47748, 0.88614
17.49750, 0.88611
17.51752, 0.88609
17.53754, 0.88606
17.55756, 0.88603
17.57758, 0.88601
17.59760, 0.88598
17.61762, 0.88596
17.63764, 0.88593
17.65766, 0.88590
17.67768, 0.88588
17.69770, 0.88585
17.71772, 0.88582
17.73774, 0.88580
17.75776, 0.88577
17.77778, 0.88575
17.79780, 0.88572
17.81782, 0.88570
17.83784, 0.88567
17.85786, 0.88564
17.87788, 0.88562
17.89790, 0.88559
17.91792, 0.88557
17.93794, 0.88554
17.95796, 0.88552
17.97798, 0.88549
17.99800, 0.88546
18.01802, 0.88544
18.03804, 0.88541
18.05806, 0.88539
18.07808, 0.88536
18.09810, 0.88534
18.11812, 0.88531
18.13814, 0.88529
18.15816, 0.88526
18.17818, 0.88524
18.19820, 0.88521
18.21822, 0.88519
18.23824, 0.88516
18.25826, 0.88514
18.27828, 0.88511
18.29830, 0.88509
18.31832, 0.88506
18.33834, 0.88504
18.35836, 0.88501
18.37838, 0.88499
18.39840, 0.88496
18.41842, 0.88494
18.43844, 0.88491
18.45846, 0.88489
18.47848, 0.88486
18.49850, 0.88484
18.51852, 0.88482
18.53854, 0.88479
18.55856, 0.88477
18.57858, 0.88474
18.59860, 0.88472
18.61862, 0.88469
18.63864, 0.88467
18.65866, 0.88464
18.67868, 0.88462
18.69870, 0.88460
18.71872, 0.88457
18.73874, 0.88455
18.75876, 0.88452
18.77878, 0.88450
18.79880, 0.88448
18.81882, 0.88445
18.83884, 0.88443
18.85886, 0.88440
18.87888, 0.88438
18.89890, 0.88436
18.91892, 0.88433
18.93894, 0.88431
18.95896, 0.88428
18.97898, 0.88426
18.99900, 0.88424
19.01902, 0.88421
19.03904, 0.88419
19.05906, 0.88417
19.07908, 0.88414
19.09910, 0.88412
19.11912, 0.88409
19.13914, 0.88407
19.15916, 0.88405
19.17918, 0.88402
19.19920, 0.88400
19.21922, 0.88398
19.23924, 0.88395
19.25926, 0.88393
19.27928, 0.88391
19.29930, 0.88388
19.31932, 0.88386
19.33934, 0.88384
19.35936, 0.88382
19.37938, 0.88379
19.39940, 0.88377
19.41942, 0.88375
19.43944, 0.88372
19.45946, 0.88370
19.47948, 0.88368
19.49950, 0.88365
19.51952, 0.88363
19.53954, 0.88361
19.55956, 0.88359
19.57958, 0.88356
19.59960, 0.88354
19.61962, 0.88352
19.63964, 0.88349
19.65966, 0.88347
19.67968, 0.88345
19.69970, 0.88343
19.71972, 0.88340
19.73974, 0.88338
19.75976, 0.88336
19.77978, 0.88334
19.79980, 0.88331
19.81982, 0.88329
19.83984, 0.88327
19.85986, 0.88325
19.87988, 0.88322
19.89990, 0.88320
19.91992, 0.88318
19.93994, 0.88316
19.95996, 0.88314
19.97998, 0.88311
20.00000, 0.88309


==> data/ratio/0_4.txt <==
x, y
0.00000, 2.00000
0.02002, 1.82241
0.04004, 1.65856
0.06006, 1.54900
0.08008, 1.47115
0.10010, 1.41259
0.12012, 1.36660
0.14014, 1.32931
0.16016, 1.29829
0.18018, 1.27198
0.20020, 1.24931
0.22022, 1.22950
0.24024, 1.21201
0.26026, 1.19641
0.28028, 1.18239
0.30030, 1.16970
0.32032, 1.15814
0.34034, 1.14756
0.36036, 1.13781
0.38038, 1.12881
0.40040, 1.12045
0.42042, 1.11266
0.44044, 1.10539
0.46046, 1.09858
0.48048, 1.09217
0.50050, 1.08614
0.52052, 1.08044
0.54054, 1.07506
0.56056, 1.06995
0.58058, 1.06509
0.60060, 1.06047
0.62062, 1.05607
0.64064, 1.05187
0.66066, 1.04786
0.68068, 1.04402
0.70070, 1.04033
0.72072, 1.03680
0.74074, 1.03341
0.76076, 1.03014
0.78078, 1.02700
0.80080, 1.02398
0.82082, 1.02106
0.84084, 1.01824
0.86086, 1.01552
0.88088, 1.01289
0.90090, 1.01035
0.92092, 1.00788
0.94094, 1.00549
0.96096, 1.00318
0.98098, 1.00093
1.00100, 0.99875
1.02102, 0.99664
1.04104, 0.99458
1.06106, 0.99258
1.08108, 0.99063
1.10110, 0.98874
1.12112, 0.98689
1.14114, 0.98510
1.16116, 0.98334
1.18118, 0.98164
1.20120, 0.97997
1.22122, 0.97834
1.24124, 0.97675
1.26126, 0.97520
1.28128, 0.97369
1.30130, 0.97220
1.32132, 0.97076
1.34134, 0.96934
1.36136, 0.96795
1.38138, 0.96660
1.40140, 0.96527
1.42142, 0.96396
1.44144, 0.96269
1.46146, 0.96144
1.48148, 0.96022
1.50150, 0.95902
1.52152, 0.95784
1.54154, 0.95668
1.56156, 0.95555
1.58158, 0.95444
1.60160, 0.95335
1.62162, 0.95227
1.64164, 0.95122
1.66166, 0.95019
1.68168, 0.94917
1.70170, 0.94817
1.72172, 0.94719
1.74174, 0.94622
1.76176, 0.94527
1.78178, 0.94434
1.80180, 0.94342
1.82182, 0.94252
1.84184, 0.94163
1.86186, 0.94075
1.88188, 0.93989
1.90190, 0.93904
1.92192, 0.93821
1.94194, 0.93738
1.96196, 0.93657
1.98198, 0.93578
2.00200, 0.93499
2.02202, 0.93421
2.04204, 0.93345
2.06206, 0.93269
2.08208, 0.93195
2.10210, 0.93122
2.12212, 0.93050
2.14214, 0.92978
2.16216, 0.92908
2.18218, 0.92839
2.20220, 0.92770
2.22222, 0.92703
2.24224, 0.92636
2.26226, 0.92570
2.28228, 0.92506
2.30230, 0.92441
2.32232, 0.92378
2.34234, 0.92316
2.36236, 0.92254
2.38238, 0.92193
2.40240, 0.92133
2.42242, 0.92073
2.44244, 0.92014
2.46246, 0.91956
2.48248, 0.91899
2.50250, 0.91842
2.52252, 0.91786
2.54254, 0.91731
2.56256, 0.91676
2.58258, 0.91622
2.60260, 0.91568
2.62262, 0.91515
2.64264, 0.91463
2.66266, 0.91411
2.68268, 0.91360
2.70270, 0.91309
2.72272, 0.91259
2.74274, 0.91209
2.76276, 0.91160
2.78278, 0.91112
2.80280, 0.91064
2.82282, 0.91016
2.84284, 0.90969
2.86286, 0.90923
2.88288, 0.90876
2.90290, 0.90831
2.92292, 0.90786
2.94294, 0.90741
2.96296, 0.90697
2.98298, 0.90653
3.00300, 0.90609
3.02302, 0.90566
3.04304, 0.90524
3.06306, 0.90481
3.08308, 0.90440
3.10310, 0.90398
3.12312, 0.90357
3.14314, 0.90317
3.16316, 0.90276
3.18318, 0.90236
3.20320, 0.90197
3.22322, 0.90158
3.24324, 0.90119
3.26326, 0.90080
3.28328, 0.90042
3.30330, 0.90005
3.32332, 0.89967
3.34334, 0.89930
3.36336, 0.89893
3.38338, 0.89857
3.40340, 0.89821
3.42342, 0.89785
3.44344, 0.89749
3.46346, 0.89714
3.48348, 0.89679
3.50350, 0.89644
3.52352, 0.89610
3.54354, 0.89576
3.56356, 0.89542
3.58358, 0.89508
3.60360, 0.89475
3.62362, 0.89442
3.64364, 0.89409
3.66366, 0.89377
3.68368, 0.89345
3.70370, 0.89313
3.72372, 0.89281
3.74374, 0.89249
3.76376, 0.89218
3.78378, 0.89187
3.80380, 0.89157
3.82382, 0.89126
3.84384, 0.89096
3.86386, 0.89066
3.88388, 0.89036
3.90390, 0.89006
3.92392, 0.88977
3.94394, 0.88948
3.96396, 0.88919
3.98398, 0.88890
4.00400, 0.88861
4.02402, 0.88833
4.04404, 0.88805
4.06406, 0.88777
4.08408, 0.88749
4.10410, 0.88722
4.12412, 0.88695
4.14414, 0.88667
4.16416, 0.88640
4.18418, 0.88614
4.20420, 0.88587
4.22422, 0.88561
4.24424, 0.88535
4.26426, 0.88509
4.28428, 0.88483
4.30430, 0.88457
4.32432, 0.88432
4.34434, 0.88406
4.36436, 0.88381
4.38438, 0.88356
4.40440, 0.88331
4.42442, 0.88307
4.44444, 0.88282
4.46446, 0.88258
4.48448, 0.88234
4.50450, 0.88210
4.52452, 0.88186
4.54454, 0.88162
4.56456, 0.88138
4.58458, 0.88115
4.60460, 0.88092
4.62462, 0.88069
4.64464, 0.88046
4.66466, 0.88023
4.68468, 0.88000
4.70470, 0.87978
4.72472, 0.87955
4.74474, 0.87933
4.76476, 0.87911
4.78478, 0.87889
4.80480, 0.87867
4.82482, 0.87845
4.84484, 0.87824
4.86486, 0.87802
4.88488, 0.87781
4.90490, 0.87760
4.92492, 0.87738
4.94494, 0.87717
4.96496, 0.87697
4.98498, 0.87676
5.00501, 0.87655
5.02503, 0.87635
5.04505, 0.87614
5.06507, 0.87594
5.08509, 0.87574
5.10511, 0.87554
5.12513, 0.87534
5.14515, 0.87514
5.16517, 0.87495
5.18519, 0.87475
5.20521, 0.87456
5.22523, 0.87436
5.24525, 0.87417
5.26527, 0.87398
5.28529, 0.87379
5.30531, 0.87360
5.32533, 0.87341
5.34535, 0.87322
5.36537, 0.87304
5.38539, 0.87285
5.40541, 0.87267
5.42543, 0.87248
5.44545, 0.87230
5.46547, 0.87212
5.48549, 0.87194
5.50551, 0.87176
5.52553, 0.87158
5.54555, 0.87141
5.56557, 0.87123
5.58559, 0.87105
5.60561, 0.87088
5.62563, 0.87071
5.64565, 0.87053
5.66567, 0.87036
5.68569, 0.87019
5.70571, 0.87002
5.72573, 0.86985
5.74575, 0.86968
5.76577, 0.86951
5.78579, 0.86935
5.80581, 0.86918
5.82583, 0.86902
5.84585, 0.86885
5.86587, 0.86869
5.88589, 0.86852
5.90591, 0.86836
5.92593, 0.86820
5.94595, 0.86804
5.96597, 0.86788
5.98599, 0.86772
6.00601, 0.86756
6.02603, 0.86741
6.04605, 0.86725
6.06607, 0.86710
6.08609, 0.86694
6.10611, 0.86679
6.12613, 0.86663
6.14615, 0.86648
6.16617, 0.86633
6.18619, 0.86618
6.20621, 0.86603
6.22623, 0.86588
6.24625, 0.86573
6.26627, 0.86558
6.28629, 0.86543
6.30631, 0.86528
6.32633, 0.86514
6.34635, 0.86499
6.36637, 0.86485
6.38639, 0.86470
6.40641, 0.86456
6.42643, 0.86441
6.44645, 0.86427
6.46647, 0.86413
6.48649, 0.86399
6.50651, 0.86385
6.52653, 0.86371
6.54655, 0.86357
6.56657, 0.86343
6.58659, 0.86329
6.60661, 0.86315
6.62663, 0.86302
6.64665, 0.86288
6.66667, 0.86274
6.68669, 0.86261
6.70671, 0.86247
6.72673, 0.86234
6.74675, 0.86221
6.76677, 0.86207
6.78679, 0.86194
6.80681, 0.86181
6.82683, 0.86168
6.84685, 0.86155
6.86687, 0.86142
6.88689, 0.86129
6.90691, 0.86116
6.92693, 0.86103
6.94695, 0.86090
6.96697, 0.86078
6.98699, 0.86065
7.00701, 0.86052
7.02703, 0.86040
7.04705, 0.86027
7.06707, 0.86015
7.08709, 0.86002
7.10711, 0.85990
7.12713, 0.85978
7.14715, 0.85965
7.16717, 0.85953
7.18719, 0.85941
7.20721, 0.85929
7.22723, 0.85917
7.24725, 0.85905
7.26727, 0.85893
7.28729, 0.85881
7.30731, 0.85869
7.32733, 0.85857
7.34735, 0.85845
7.36737, 0.85834
7.38739, 0.85822
7.40741, 0.85810
7.42743, 0.85799
7.44745, 0.85787
7.46747, 0.85776
7.48749, 0.85764
7.50751, 0.85753
7.52753, 0.85741
7.54755, 0.85730
7.56757, 0.85719
7.58759, 0.85707
7.60761, 0.85696
7.62763, 0.85685
7.64765, 0.85674
7.66767, 0.85663
7.68769, 0.85652
7.70771, 0.85641
7.72773, 0.85630
7.74775, 0.85619
7.76777, 0.85608
7.78779, 0.85597
7.80781, 0.85586
7.82783, 0.85576
7.84785, 0.85565
7.86787, 0.85554
7.88789, 0.85544
7.90791, 0.85533
7.92793, 0.85522
7.94795, 0.85512
7.96797, 0.85501
7.98799, 0.85491
8.00801, 0.85481
8.02803, 0.85470
8.04805, 0.85460
8.06807, 0.85450
8.08809, 0.85439
8.10811, 0.85429
8.12813, 0.85419
8.14815, 0.85409
8.16817, 0.85399
8.18819, 0.85389
8.20821, 0.85379
8.22823, 0.85369
8.24825, 0.85359
8.26827, 0.85349
8.28829, 0.85339
8.30831, 0.85329
8.32833, 0.85319
8.34835, 0.85309
8.36837, 0.85300
8.38839, 0.85290
8.40841, 0.85280
8.42843, 0.85270
8.44845, 0.85261
8.46847, 0.85251
8.48849, 0.85242
8.50851, 0.85232
8.52853, 0.85223
8.54855, 0.85213
8.56857, 0.85204
8.58859, 0.85194
8.60861, 0.85185
8.62863, 0.85176
8.64865, 0.85166
8.66867, 0.85157
8.68869, 0.85148
8.70871, 0.85139
8.72873, 0.85129
8.74875, 0.85120
8.76877, 0.85111
8.78879, 0.85102
8.80881, 0.85093
8.82883, 0.85084
8.84885, 0.85075
8.86887, 0.85066
8.88889, 0.85057
8.90891, 0.85048
8.92893, 0.85039
8.94895, 0.85030
8.96897, 0.85022
8.98899, 0.85013
9.00901, 0.85004
9.02903, 0.84995
9.04905, 0.84987
9.06907, 0.84978
9.08909, 0.84969
9.10911, 0.84961
9.12913, 0.84952
9.14915, 0.84943
9.16917, 0.84935
9.18919, 0.84926
9.20921, 0.84918
9.22923, 0.84909
9.24925, 0.84901
9.26927, 0.84892
9.28929, 0.84884
9.30931, 0.84876
9.32933, 0.84867
9.34935, 0.84859
9.36937, 0.84851
9.38939, 0.84842
9.40941, 0.84834
9.42943, 0.84826
9.44945, 0.84818
9.46947, 0.84810
9.48949, 0.84802
9.50951, 0.84793
9.52953, 0.84785
9.54955, 0.84777
9.56957, 0.84769
9.58959, 0.84761
9.60961, 0.84753
9.62963, 0.84745
9.64965, 0.84737
9.66967, 0.84729
9.68969, 0.84722
9.70971, 0.84714
9.72973, 0.84706
9.74975, 0.84698
9.76977, 0.84690
9.78979, 0.84682
9.80981, 0.84675
9.82983, 0.84667
9.84985, 0.84659
9.86987, 0.84652
9.88989, 0.84644
9.90991, 0.84636
9.92993, 0.84629
9.94995, 0.84621
9.96997, 0.84613
9.98999, 0.84606
10.01001, 0.84598
10.03003, 0.84591
10.05005, 0.84583
10.07007, 0.84576
10.09009, 0.84568
10.11011, 0.84561
10.13013, 0.84554
10.15015, 0.84546
10.17017, 0.84539
10.19019, 0.84532
10.21021, 0.84524
10.23023, 0.84517
10.25025, 0.84510
10.27027, 0.84502
10.29029, 0.84495
10.31031, 0.84488
10.33033, 0.84481
10.35035, 0.84474
10.37037, 0.84466
10.39039, 0.84459
10.41041, 0.84452
10.43043, 0.84445
10.45045, 0.84438
10.47047, 0.84431
10.49049, 0.84424
10.51051, 0.84417
10.53053, 0.84410
10.55055, 0.84403
10.57057, 0.84396
10.59059, 0.84389
10.61061, 0.84382
10.63063, 0.84375
10.65065, 0.84368
10.67067, 0.84361
10.69069, 0.84355
10.71071, 0.84348
10.73073, 0.84341
10.75075, 0.84334
10.77077, 0.84327
10.79079, 0.84321
10.81081, 0.84314
10.83083, 0.84307
10.85085, 0.84301
10.87087, 0.84294
10.89089, 0.84287
10.91091, 0.84281
10.93093, 0.84274
10.95095, 0.84267
10.97097, 0.84261
10.99099, 0.84254
11.01101, 0.84248
11.03103, 0.84241
11.05105, 0.84234
11.07107, 0.84228
11.09109, 0.84221
11.11111, 0.84215
11.13113, 0.84209
11.15115, 0.84202
11.17117, 0.84196
11.19119, 0.84189
11.21121, 0.84183
11.23123, 0.84177
11.25125, 0.84170
11.27127, 0.84164
11.29129, 0.84157
11.31131, 0.84151
11.33133, 0.84145
11.35135, 0.84139
11.37137, 0.84132
11.39139, 0.84126
11.41141, 0.84120
11.43143, 0.84114
11.45145, 0.84107
11.47147, 0.84101
11.49149, 0.84095
11.51151, 0.84089
11.53153, 0.84083
11.55155, 0.84077
11.57157, 0.84071
11.59159, 0.84065
11.61161, 0.84058
11.63163, 0.84052
11.65165, 0.84046
11.67167, 0.84040
11.69169, 0.84034
11.71171, 0.84028
11.73173, 0.84022
11.75175, 0.84016
11.77177, 0.84010
11.79179, 0.84004
11.81181, 0.83999
11.83183, 0.83993
11.85185, 0.83987
11.87187, 0.83981
11.89189, 0.83975
11.91191, 0.83969
11.93193, 0.83963
11.95195, 0.83957
11.97197, 0.83952
11.99199, 0.83946
12.01201, 0.83940
12.03203, 0.83934
12.05205, 0.83928
12.07207, 0.83923
12.09209, 0.83917
12.11211, 0.83911
12.13213, 0.83906
12.15215, 0.83900
12.17217, 0.83894
12.19219, 0.83889
12.21221, 0.83883
12.23223, 0.83877
12.25225, 0.83872
12.27227, 0.83866
12.29229, 0.83860
12.31231, 0.83855
12.33233, 0.83849
12.35235, 0.83844
12.37237, 0.83838
12.39239, 0.83833
12.41241, 0.83827
12.43243, 0.83822
12.45245, 0.83816
12.47247, 0.83811
12.49249, 0.83805
12.51251, 0.83800
12.53253, 0.83794
12.55255, 0.83789
12.57257, 0.83783
12.59259, 0.83778
12.61261, 0.83773
12.63263, 0.83767
12.65265, 0.83762
12.67267, 0.83757
12.69269, 0.83751
12.71271, 0.83746
12.73273, 0.83741
12.75275, 0.83735
12.77277, 0.83730
12.79279, 0.83725
12.81281, 0.83719
12.83283, 0.83714
12.85285, 0.83709
12.87287, 0.83704
12.89289, 0.83699
12.91291, 0.83693
12.93293, 0.83688
12.95295, 0.83683
12.97297, 0.83678
12.99299, 0.83673
13.01301, 0.83667
13.03303, 0.83662
13.05305, 0.83657
13.07307, 0.83652
13.09309, 0.83647
13.11311, 0.83642
13.13313, 0.83637
13.15315, 0.83632
13.17317, 0.83627
13.19319, 0.83622
13.21321, 0.83617
13.23323, 0.83611
13.25325, 0.83606
13.27327, 0.83601
13.29329, 0.83596
13.31331, 0.83591
13.33333, 0.83586
13.35335, 0.83582
13.37337, 0.83577
13.39339, 0.83572
13.41341, 0.83567
13.43343, 0.83562
13.45345, 0.83557
13.47347, 0.83552
13.49349, 0.83547
13.51351, 0.83542
13.53353, 0.83537
13.55355, 0.83532
13.57357, 0.83528
13.59359, 0.83523
13.61361, 0.83518
13.63363, 0.83513
13.65365, 0.83508
13.67367, 0.83504
13.69369, 0.83499
13.71371, 0.83494
13.73373, 0.83489
13.75375, 0.83484
13.77377, 0.83480
13.79379, 0.83475
13.81381, 0.83470
13.83383, 0.83466
13.85385, 0.83461
13.87387, 0.83456
13.89389, 0.83451
13.91391, 0.83447
13.93393, 0.83442
13.95395, 0.83437
13.97397, 0.83433
13.99399, 0.83428
14.01401, 0.83424
14.03403, 0.83419
14.05405, 0.83414
14.07407, 0.83410
14.09409, 0.83405
14.11411, 0.83400
14.13413, 0.83396
14.15415, 0.83391
14.17417, 0.83387
14.19419, 0.83382
14.21421, 0.83378
14.23423, 0.83373
14.25425, 0.83369
14.27427, 0.83364
14.29429, 0.83360
14.31431, 0.83355
14.33433, 0.83351
14.35435, 0.83346
14.37437, 0.83342
14.39439, 0.83337
14.41441, 0.83333
14.43443, 0.83328
14.45445, 0.83324
14.47447, 0.83320
14.49449, 0.83315
14.51451, 0.83311
14.53453, 0.83306
14.55455, 0.83302
14.57457, 0.83298
14.59459, 0.83293
14.61461, 0.83289
14.63463, 0.83285
14.65465, 0.83280
14.67467, 0.83276
14.69469, 0.83272
14.71471, 0.83267
14.73473, 0.83263
14.75475, 0.83259
14.77477, 0.83254
14.79479, 0.83250
14.81481, 0.83246
14.83483, 0.83242
14.85485, 0.83237
14.87487, 0.83233
14.89489, 0.83229
14.91491, 0.83225
14.93493, 0.83220
14.95495, 0.83216
14.97497, 0.83212
14.99499, 0.83208
15.01502, 0.83203
15.03504, 0.83199
15.05506, 0.83195
15.07508, 0.83191
15.09510, 0.83187
15.11512, 0.83183
15.13514, 0.83179
15.15516, 0.83174
15.17518, 0.83170
15.19520, 0.83166
15.21522, 0.83162
15.23524, 0.83158
15.25526, 0.83154
15.27528, 0.83150
15.29530, 0.83146
15.31532, 0.83142
15.33534, 0.83138
15.35536, 0.83133
15.37538, 0.83129
15.39540, 0.83125
15.41542, 0.83121
15.43544, 0.83117
15.45546, 0.83113
15.47548, 0.83109
15.49550, 0.83105
15.51552, 0.83101
15.53554, 0.83097
15.55556, 0.83093
15.57558, 0.83089
15.59560, 0.83085
15.61562, 0.83081
15.63564, 0.83077
15.65566, 0.83073
15.67568, 0.83070
15.69570, 0.83066
15.71572, 0.83062
15.73574, 0.83058
15.75576, 0.83054
15.77578, 0.83050
15.79580, 0.83046
15.81582, 0.83042
15.83584, 0.83038
15.85586, 0.83034
15.87588, 0.83031
15.89590, 0.83027
15.91592, 0.83023
15.93594, 0.83019
15.95596, 0.83015
15.97598, 0.83011
15.99600, 0.83007
16.01602, 0.83004
16.03604, 0.83000
16.05606, 0.82996
16.07608, 0.82992
16.09610, 0.82988
16.11612, 0.82985
16.13614, 0.82981
16.15616, 0.82977
16.17618, 0.82973
16.19620, 0.82970
16.21622, 0.82966
16.23624, 0.82962
16.25626, 0.82958
16.27628, 0.82955
16.29630, 0.82951
16.31632, 0.82947
16.33634, 0.82943
16.35636, 0.82940
16.37638, 0.82936
16.39640, 0.82932
16.41642, 0.82929
16.43644, 0.82925
16.45646, 0.82921
16.47648, 0.82918
16.49650, 0.82914
16.51652, 0.82910
16.53654, 0.82907
16.55656, 0.82903
16.57658, 0.82899
16.59660, 0.82896
16.61662, 0.82892
16.63664, 0.82889
16.65666, 0.82885
16.67668, 0.82881
16.69670, 0.82878
16.71672, 0.82874
16.73674, 0.82871
16.75676, 0.82867
16.77678, 0.82863
16.79680, 0.82860
16.81682, 0.82856
16.83684, 0.82853
16.85686, 0.82849
16.87688, 0.82846
16.89690, 0.82842
16.91692, 0.82839
16.93694, 0.82835
16.95696, 0.82832
16.97698, 0.82828
16.99700, 0.82825
17.01702, 0.82821
17.03704, 0.82818
17.05706, 0.82814
17.07708, 0.82811
17.09710, 0.82807
17.11712, 0.82804
17.13714, 0.82800
17.15716, 0.82797
17.17718, 0.82793
17.19720, 0.82790
17.21722, 0.82786
17.23724, 0.82783
17.25726, 0.82780
17.27728, 0.82776
17.29730, 0.82773
17.31732, 0.82769
17.33734, 0.82766
17.35736, 0.82762
17.37738, 0.82759
17.39740, 0.82756
17.41742, 0.82752
17.43744, 0.82749
17.45746, 0.82746
17.47748, 0.82742
17.49750, 0.82739
17.51752, 0.82735
17.53754, 0.82732
17.55756, 0.82729
17.57758, 0.82725
17.59760, 0.82722
17.61762, 0.82719
17.63764, 0.82715
17.65766, 0.82712
17.67768, 0.82709
17.69770, 0.82706
17.71772, 0.82702
17.73774, 0.82699
17.75776, 0.82696
17.77778, 0.82692
17.79780, 0.82689
17.81782, 0.82686
17.83784, 0.82683
17.85786, 0.82679
17.87788, 0.82676
17.89790, 0.82673
17.91792, 0.82669
17.93794, 0.82666
17.95796, 0.82663
17.97798, 0.82660
17.99800, 0.82657
18.01802, 0.82653
18.03804, 0.82650
18.05806, 0.82647
18.07808, 0.82644
18.09810, 0.82640
18.11812, 0.82637
18.13814, 0.82634
18.15816, 0.82631
18.17818, 0.82628
18.19820, 0.82625
18.21822, 0.82621
18.23824, 0.82618
18.25826, 0.82615
18.27828, 0.82612
18.29830, 0.82609
18.31832, 0.82606
18.33834, 0.82602
18.35836, 0.82599
18.37838, 0.82596
18.39840, 0.82593
18.41842, 0.82590
18.43844, 0.82587
18.45846, 0.82584
18.47848, 0.82581
18.49850, 0.82577
18.51852, 0.82574
18.53854, 0.82571
18.55856, 0.82568
18.57858, 0.82565
18.59860, 0.82562
18.61862, 0.82559
18.63864, 0.82556
18.65866, 0.82553
18.67868, 0.82550
18.69870, 0.82547
18.71872, 0.82544
18.73874, 0.82541
18.75876, 0.82538
18.77878, 0.82535
18.79880, 0.82532
18.81882, 0.82528
18.83884, 0.82525
18.85886, 0.82522
18.87888, 0.82519
18.89890, 0.82516
18.91892, 0.82513
18.93894, 0.82510
18.95896, 0.82507
18.97898, 0.82504
18.99900, 0.82501
19.01902, 0.82498
19.03904, 0.82495
19.05906, 0.82493
19.07908, 0.82490
19.09910, 0.82487
19.11912, 0.82484
19.13914, 0.82481
19.15916, 0.82478
19.17918, 0.82475
19.19920, 0.82472
19.21922, 0.82469
19.23924, 0.82466
19.25926, 0.82463
19.27928, 0.82460
19.29930, 0.82457
19.31932, 0.82454
19.33934, 0.82451
19.35936, 0.82448
19.37938, 0.82446
19.39940, 0.82443
19.41942, 0.82440
19.43944, 0.82437
19.45946, 0.82434
19.47948, 0.82431
19.49950, 0.82428
19.51952, 0.82425
19.53954, 0.82422
19.55956, 0.82420
19.57958, 0.82417
19.59960, 0.82414
19.61962, 0.82411
19.63964, 0.82408
19.65966, 0.82405
19.67968, 0.82403
19.69970, 0.82400
19.71972, 0.82397
19.73974, 0.82394
19.75976, 0.82391
19.77978, 0.82388
19.79980, 0.82386
19.81982, 0.82383
19.83984, 0.82380
19.85986, 0.82377
19.87988, 0.82374
19.89990, 0.82372
19.91992, 0.82369
19.93994, 0.82366
19.95996, 0.82363
19.97998, 0.82360
20.00000, 0.82358


==> data/ratio/0_5.txt <==
x, y
0.00000, 2.00000
0.02002, 1.96749
0.04004, 1.89523
0.06006, 1.81414
0.08008, 1.73735
0.10010, 1.66860
0.12012, 1.60818
0.14014, 1.55529
0.16016, 1.50888
0.18018, 1.46797
0.20020, 1.43169
0.22022, 1.39933
0.24024, 1.37030
0.26026, 1.34411
0.28028, 1.32037
0.30030, 1.29873
0.32032, 1.27893
0.34034, 1.26074
0.36036, 1.24397
0.38038, 1.22844
0.40040, 1.21402
0.42042, 1.20059
0.44044, 1.18806
0.46046, 1.17632
0.48048, 1.16530
0.50050, 1.15493
0.52052, 1.14516
0.54054, 1.13593
0.56056, 1.12720
0.58058, 1.11893
0.60060, 1.11107
0.62062, 1.10360
0.64064, 1.09648
0.66066, 1.08970
0.68068, 1.08322
0.70070, 1.07703
0.72072, 1.07110
0.74074, 1.06542
0.76076, 1.05997
0.78078, 1.05474
0.80080, 1.04971
0.82082, 1.04488
0.84084, 1.04022
0.86086, 1.03573
0.88088, 1.03140
0.90090, 1.02722
0.92092, 1.02319
0.94094, 1.01929
0.96096, 1.01552
0.98098, 1.01186
1.00100, 1.00833
1.02102, 1.00490
1.04104, 1.00158
1.06106, 0.99835
1.08108, 0.99522
1.10110, 0.99218
1.12112, 0.98923
1.14114, 0.98636
1.16116, 0.98356
1.18118, 0.98085
1.20120, 0.97820
1.22122, 0.97562
1.24124, 0.97311
1.26126, 0.97066
1.28128, 0.96827
1.30130, 0.96594
1.32132, 0.96367
1.34134, 0.96145
1.36136, 0.95928
1.38138, 0.95717
1.40140, 0.95510
1.42142, 0.95307
1.44144, 0.95110
1.46146, 0.94916
1.48148, 0.94727
1.50150, 0.94541
1.52152, 0.94360
1.54154, 0.94182
1.56156, 0.94008
1.58158, 0.93838
1.60160, 0.93671
1.62162, 0.93507
1.64164, 0.93346
1.66166, 0.93189
1.68168, 0.93034
1.70170, 0.92883
1.72172, 0.92734
1.74174, 0.92588
1.76176, 0.92444
1.78178, 0.92304
1.80180, 0.92165
1.82182, 0.92029
1.84184, 0.91896
1.86186, 0.91765
1.88188, 0.91636
1.90190, 0.91509
1.92192, 0.91384
1.94194, 0.91261
1.96196, 0.91141
1.98198, 0.91022
2.00200, 0.90905
2.02202, 0.90790
2.04204, 0.90677
2.06206, 0.90565
2.08208, 0.90456
2.10210, 0.90348
2.12212, 0.90241
2.14214, 0.90137
2.16216, 0.90033
2.18218, 0.89932
2.20220, 0.89831
2.22222, 0.89732
2.24224, 0.89635
2.26226, 0.89539
2.28228, 0.89444
2.30230, 0.89351
2.32232, 0.89259
2.34234, 0.89168
2.36236, 0.89079
2.38238, 0.88990
2.40240, 0.88903
2.42242, 0.88817
2.44244, 0.88732
2.46246, 0.88648
2.48248, 0.88566
2.50250, 0.88484
2.52252, 0.88403
2.54254, 0.88324
2.56256, 0.88245
2.58258, 0.88167
2.60260, 0.88091
2.62262, 0.88015
2.64264, 0.87940
2.66266, 0.87866
2.68268, 0.87793
2.70270, 0.87721
2.72272, 0.87650
2.74274, 0.87579
2.76276, 0.87510
2.78278, 0.87441
2.80280, 0.87373
2.82282, 0.87305
2.84284, 0.87239
2.86286, 0.87173
2.88288, 0.87108
2.90290, 0.87044
2.92292, 0.86980
2.94294, 0.86917
2.96296, 0.86855
2.98298, 0.86793
3.00300, 0.86732
3.02302, 0.86672
3.04304, 0.86612
3.06306, 0.86553
3.08308, 0.86495
3.10310, 0.86437
3.12312, 0.86380
3.14314, 0.86323
3.16316, 0.86267
3.18318, 0.86211
3.20320, 0.86156
3.22322, 0.86102
3.24324, 0.86048
3.26326, 0.85995
3.28328, 0.85942
3.30330, 0.85890
3.32332, 0.85838
3.34334, 0.85786
3.36336, 0.85736
3.38338, 0.85685
3.40340, 0.85635
3.42342, 0.85586
3.44344, 0.85537
3.46346, 0.85488
3.48348, 0.85440
3.50350, 0.85393
3.52352, 0.85346
3.54354, 0.85299
3.56356, 0.85253
3.58358, 0.85207
3.60360, 0.85161
3.62362, 0.85116
3.64364, 0.85071
3.66366, 0.85027
3.68368, 0.84983
3.70370, 0.84939
3.72372, 0.84896
3.74374, 0.84853
3.76376, 0.84811
3.78378, 0.84769
3.80380, 0.84727
3.82382, 0.84686
3.84384, 0.84645
3.86386, 0.84604
3.88388, 0.84564
3.90390, 0.84524
3.92392, 0.84484
3.94394, 0.84445
3.96396, 0.84405
3.98398, 0.84367
4.00400, 0.84328
4.02402, 0.84290
4.04404, 0.84252
4.06406, 0.84215
4.08408, 0.84177
4.10410, 0.84140
4.12412, 0.84104
4.14414, 0.84067
4.16416, 0.84031
4.18418, 0.83995
4.20420, 0.83960
4.22422, 0.83925
4.24424, 0.83890
4.26426, 0.83855
4.28428, 0.83820
4.30430, 0.83786
4.32432, 0.83752
4.34434, 0.83718
4.36436, 0.83685
4.38438, 0.83651
4.40440, 0.83618
4.42442, 0.83586
4.44444, 0.83553
4.46446, 0.83521
4.48448, 0.83489
4.50450, 0.83457
4.52452, 0.83425
4.54454, 0.83394
4.56456, 0.83363
4.58458, 0.83332
4.60460, 0.83301
4.62462, 0.83270
4.64464, 0.83240
4.66466, 0.83210
4.68468, 0.83180
4.70470, 0.83150
4.72472, 0.83121
4.74474, 0.83091
4.76476, 0.83062
4.78478, 0.83033
4.80480, 0.83005
4.82482, 0.82976
4.84484, 0.82948
4.86486, 0.82920
4.88488, 0.82892
4.90490, 0.82864
4.92492, 0.82836
4.94494, 0.82809
4.96496, 0.82781
4.98498, 0.82754
5.00501, 0.82727
5.02503, 0.82701
5.04505, 0.82674
5.06507, 0.82648
5.08509, 0.82621
5.10511, 0.82595
5.12513, 0.82569
5.14515, 0.82544
5.16517, 0.82518
5.18519, 0.82493
5.20521, 0.82467
5.22523, 0.82442
5.24525, 0.82417
5.26527, 0.82392
5.28529, 0.82368
5.30531, 0.82343
5.32533, 0.82319
5.34535, 0.82294
5.36537, 0.82270
5.38539, 0.82246
5.40541, 0.82223
5.42543, 0.82199
5.44545, 0.82175
5.46547, 0.82152
5.48549, 0.82129
5.50551, 0.82106
5.52553, 0.82083
5.54555, 0.82060
5.56557, 0.82037
5.58559, 0.82014
5.60561, 0.81992
5.62563, 0.81970
5.64565, 0.81947
5.66567, 0.81925
5.68569, 0.81903
5.70571, 0.81881
5.72573, 0.81860
5.74575, 0.81838
5.76577, 0.81817
5.78579, 0.81795
5.80581, 0.81774
5.82583, 0.81753
5.84585, 0.81732
5.86587, 0.81711
5.88589, 0.81690
5.90591, 0.81669
5.92593, 0.81649
5.94595, 0.81628
5.96597, 0.81608
5.98599, 0.81588
6.00601, 0.81568
6.02603, 0.81548
6.04605, 0.81528
6.06607, 0.81508
6.08609, 0.81488
6.10611, 0.81469
6.12613, 0.81449
6.14615, 0.81430
6.16617, 0.81410
6.18619, 0.81391
6.20621, 0.81372
6.22623, 0.81353
6.24625, 0.81334
6.26627, 0.81315
6.28629, 0.81296
6.30631, 0.81278
6.32633, 0.81259
6.34635, 0.81241
6.36637, 0.81222
6.38639, 0.81204
6.40641, 0.81186
6.42643, 0.81168
6.44645, 0.81150
6.46647, 0.81132
6.48649, 0.81114
6.50651, 0.81097
6.52653, 0.81079
6.54655, 0.81061
6.56657, 0.81044
6.58659, 0.81026
6.60661, 0.81009
6.62663, 0.80992
6.64665, 0.80975
6.66667, 0.80958
6.68669, 0.80941
6.70671, 0.80924
6.72673, 0.80907
6.74675, 0.80890
6.76677, 0.80874
6.78679, 0.80857
6.80681, 0.80841
6.82683, 0.80824
6.84685, 0.80808
6.86687, 0.80791
6.88689, 0.80775
6.90691, 0.80759
6.92693, 0.80743
6.94695, 0.80727
6.96697, 0.80711
6.98699, 0.80695
7.00701, 0.80680
7.02703, 0.80664
7.04705, 0.80648
7.06707, 0.80633
7.08709, 0.80617
7.10711, 0.80602
7.12713, 0.80586
7.14715, 0.80571
7.16717, 0.80556
7.18719, 0.80541
7.20721, 0.80526
7.22723, 0.80511
7.24725, 0.80496
7.26727, 0.80481
7.28729, 0.80466
7.30731, 0.80451
7.32733, 0.80437
7.34735, 0.80422
7.36737, 0.80408
7.38739, 0.80393
7.40741, 0.80379
7.42743, 0.80364
7.44745, 0.80350
7.46747, 0.80336
7.48749, 0.80322
7.50751, 0.80307
7.52753, 0.80293
7.54755, 0.80279
7.56757, 0.80265
7.58759, 0.80251
7.60761, 0.80238
7.62763, 0.80224
7.64765, 0.80210
7.66767, 0.80196
7.68769, 0.80183
7.70771, 0.80169
7.72773, 0.80156
7.74775, 0.80142
7.76777, 0.80129
7.78779, 0.80116
7.80781, 0.80102
7.82783, 0.80089
7.84785, 0.80076
7.86787, 0.80063
7.88789, 0.80050
7.90791, 0.80037
7.92793, 0.80024
7.94795, 0.80011
7.96797, 0.79998
7.98799, 0.79985
8.00801, 0.79973
8.02803, 0.79960
8.04805, 0.79947
8.06807, 0.79935
8.08809, 0.79922
8.10811, 0.79909
8.12813, 0.79897
8.14815, 0.79885
8.16817, 0.79872
8.18819, 0.79860
8.20821, 0.79848
8.22823, 0.79835
8.24825, 0.79823
8.26827, 0.79811
8.28829, 0.79799
8.30831, 0.79787
8.32833, 0.79775
8.34835, 0.79763
8.36837, 0.79751
8.38839, 0.79739
8.40841, 0.79728
8.42843, 0.79716
8.44845, 0.79704
8.46847, 0.79692
8.48849, 0.79681
8.50851, 0.79669
8.52853, 0.79658
8.54855, 0.79646
8.56857, 0.79635
8.58859, 0.79623
8.60861, 0.79612
8.62863, 0.79601
8.64865, 0.79589
8.66867, 0.79578
8.68869, 0.79567
8.70871, 0.79556
8.72873, 0.79545
8.74875, 0.79533
8.76877, 0.79522
8.78879, 0.79511
8.80881, 0.79500
8.82883, 0.79490
8.84885, 0.79479
8.86887, 0.79468
8.88889, 0.79457
8.90891, 0.79446
8.92893, 0.79435
8.94895, 0.79425
8.96897, 0.79414
8.98899, 0.79403
9.00901, 0.79393
9.02903, 0.79382
9.04905, 0.79372
9.06907, 0.79361
9.08909, 0.79351
9.10911, 0.79341
9.12913, 0.79330
9.14915, 0.79320
9.16917, 0.79310
9.18919, 0.79299
9.20921, 0.79289
9.22923, 0.79279
9.24925, 0.79269
9.26927, 0.79259
9.28929, 0.79248
9.30931, 0.79238
9.32933, 0.79228
9.34935, 0.79218
9.36937, 0.79208
9.38939, 0.79199
9.40941, 0.79189
9.42943, 0.79179
9.44945, 0.79169
9.46947, 0.79159
9.48949, 0.79149
9.50951, 0.79140
9.52953, 0.79130
9.54955, 0.79120
9.56957, 0.79111
9.58959, 0.79101
9.60961, 0.79092
9.62963, 0.79082
9.64965, 0.79073
9.66967, 0.79063
9.68969, 0.79054
9.70971, 0.79044
9.72973, 0.79035
9.74975, 0.79026
9.76977, 0.79016
9.78979, 0.79007
9.80981, 0.78998
9.82983, 0.78989
9.84985, 0.78979
9.86987, 0.78970
9.88989, 0.78961
9.90991, 0.78952
9.92993, 0.78943
9.94995, 0.78934
9.96997, 0.78925
9.98999, 0.78916
10.01001, 0.78907
10.03003, 0.78898
10.05005, 0.78889
10.07007, 0.78880
10.09009, 0.78871
10.11011, 0.78862
10.13013, 0.78854
10.15015, 0.78845
10.17017, 0.78836
10.19019, 0.78827
10.21021, 0.78819
10.23023, 0.78810
10.25025, 0.78801
10.27027, 0.78793
10.29029, 0.78784
10.31031, 0.78776
10.33033, 0.78767
10.35035, 0.78759
10.37037, 0.78750
10.39039, 0.78742
10.41041, 0.78733
10.43043, 0.78725
10.45045, 0.78717
10.47047, 0.78708
10.49049, 0.78700
10.51051, 0.78692
10.53053, 0.78683
10.55055, 0.78675
10.57057, 0.78667
10.59059, 0.78659
10.61061, 0.78651
10.63063, 0.78642
10.65065, 0.78634
10.67067, 0.78626
10.69069, 0.78618
10.71071, 0.78610
10.73073, 0.78602
10.75075, 0.78594
10.77077, 0.78586
10.79079, 0.78578
10.81081, 0.78570
10.83083, 0.78562
10.85085, 0.78554
10.87087, 0.78546
10.89089, 0.78539
10.91091, 0.78531
10.93093, 0.78523
10.95095, 0.78515
10.97097, 0.78507
10.99099, 0.78500
11.01101, 0.78492
11.03103, 0.78484
11.05105, 0.78477
11.07107, 0.78469
11.09109, 0.78461
11.11111, 0.78454
11.13113, 0.78446
11.15115, 0.78439
11.17117, 0.78431
11.19119, 0.78424
11.21121, 0.78416
11.23123, 0.78409
11.25125, 0.78401
11.27127, 0.78394
11.29129, 0.78386
11.31131, 0.78379
11.33133, 0.78372
11.35135, 0.78364
11.37137, 0.78357
11.39139, 0.78350
11.41141, 0.78342
11.43143, 0.78335
11.45145, 0.78328
11.47147, 0.78321
11.49149, 0.78313
11.51151, 0.78306
11.53153, 0.78299
11.55155, 0.78292
11.57157, 0.78285
11.59159, 0.78278
11.61161, 0.78270
11.63163, 0.78263
11.65165, 0.78256
11.67167, 0.78249
11.69169, 0.78242
11.71171, 0.78235
11.73173, 0.78228
11.75175, 0.78221
11.77177, 0.78214
11.79179, 0.78208
11.81181, 0.78201
11.83183, 0.78194
11.85185, 0.78187
11.87187, 0.78180
11.89189, 0.78173
11.91191, 0.78166
11.93193, 0.78160
11.95195, 0.78153
11.97197, 0.78146
11.99199, 0.78139
12.01201, 0.78133
12.03203, 0.78126
12.05205, 0.78119
12.07207, 0.78113
12.09209, 0.78106
12.11211, 0.78099
12.13213, 0.78093
12.15215, 0.78086
12.17217, 0.78079
12.19219, 0.78073
12.21221, 0.78066
12.23223, 0.78060
12.25225, 0.78053
12.27227, 0.78047
12.29229, 0.78040
12.31231, 0.78034
12.33233, 0.78027
12.35235, 0.78021
12.37237, 0.78015
12.39239, 0.78008
12.41241, 0.78002
12.43243, 0.77995
12.45245, 0.77989
12.47247, 0.77983
12.49249, 0.77976
12.51251, 0.77970
12.53253, 0.77964
12.55255, 0.77957
12.57257, 0.77951
12.59259, 0.77945
12.61261, 0.77939
12.63263, 0.77933
12.65265, 0.77926
12.67267, 0.77920
12.69269, 0.77914
12.71271, 0.77908
12.73273, 0.77902
12.75275, 0.77896
12.77277, 0.77890
12.79279, 0.77883
12.81281, 0.77877
12.83283, 0.77871
12.85285, 0.77865
12.87287, 0.77859
12.89289, 0.77853
12.91291, 0.77847
12.93293, 0.77841
12.95295, 0.77835
12.97297, 0.77829
12.99299, 0.77823
13.01301, 0.77817
13.03303, 0.77812
13.05305, 0.77806
13.07307, 0.77800
13.09309, 0.77794
13.11311, 0.77788
13.13313, 0.77782
13.15315, 0.77776
13.17317, 0.77771
13.19319, 0.77765
13.21321, 0.77759
13.23323, 0.77753
13.25325, 0.77747
13.27327, 0.77742
13.29329, 0.77736
13.31331, 0.77730
13.33333, 0.77725
13.35335, 0.77719
13.37337, 0.77713
13.39339, 0.77707
13.41341, 0.77702
13.43343, 0.77696
13.45345, 0.77691
13.47347, 0.77685
13.49349, 0.77679
13.51351, 0.77674
13.53353, 0.77668
13.55355, 0.77663
13.57357, 0.77657
13.59359, 0.77652
13.61361, 0.77646
13.63363, 0.77641
13.65365, 0.77635
13.67367, 0.77630
13.69369, 0.77624
13.71371, 0.77619
13.73373, 0.77613
13.75375, 0.77608
13.77377, 0.77602
13.79379, 0.77597
13.81381, 0.77592
13.83383, 0.77586
13.85385, 0.77581
13.87387, 0.77575
13.89389, 0.77570
13.91391, 0.77565
13.93393, 0.77559
13.95395, 0.77554
13.97397, 0.77549
13.99399, 0.77543
14.01401, 0.77538
14.03403, 0.77533
14.05405, 0.77528
14.07407, 0.77522
14.09409, 0.77517
14.11411, 0.77512
14.13413, 0.77507
14.15415, 0.77502
14.17417, 0.77496
14.19419, 0.77491
14.21421, 0.77486
14.23423, 0.77481
14.25425, 0.77476
14.27427, 0.77471
14.29429, 0.77466
14.31431, 0.77460
14.33433, 0.77455
14.35435, 0.77450
14.37437, 0.77445
14.39439, 0.77440
14.41441, 0.77435
14.43443, 0.77430
14.45445, 0.77425
14.47447, 0.77420
14.49449, 0.77415
14.51451, 0.77410
14.53453, 0.77405
14.55455, 0.77400
14.57457, 0.77395
14.59459, 0.77390
14.61461, 0.77385
14.63463, 0.77380
14.65465, 0.77375
14.67467, 0.77371
14.69469, 0.77366
14.71471, 0.77361
14.73473, 0.77356
14.75475, 0.77351
14.77477, 0.77346
14.79479, 0.77341
14.81481, 0.77336
14.83483, 0.77332
14.85485, 0.77327
14.87487, 0.77322
14.89489, 0.77317
14.91491, 0.77312
14.93493, 0.77308
14.95495, 0.77303
14.97497, 0.77298
14.99499, 0.77293
15.01502, 0.77289
15.03504, 0.77284
15.05506, 0.77279
15.07508, 0.77275
15.09510, 0.77270
15.11512, 0.77265
15.13514, 0.77260
15.15516, 0.77256
15.17518, 0.77251
15.19520, 0.77246
15.21522, 0.77242
15.23524, 0.77237
15.25526, 0.77233
15.27528, 0.77228
15.29530, 0.77223
15.31532, 0.77219
15.33534, 0.77214
15.35536, 0.77210
15.37538, 0.77205
15.39540, 0.77201
15.41542, 0.77196
15.43544, 0.77191
15.45546, 0.77187
15.47548, 0.77182
15.49550, 0.77178
15.51552, 0.77173
15.53554, 0.77169
15.55556, 0.77164
15.57558, 0.77160
15.59560, 0.77156
15.61562, 0.77151
15.63564, 0.77147
15.65566, 0.77142
15.67568, 0.77138
15.69570, 0.77133
15.71572, 0.77129
15.73574, 0.77125
15.75576, 0.77120
15.77578, 0.77116
15.79580, 0.77111
15.81582, 0.77107
15.83584, 0.77103
15.85586, 0.77098
15.87588, 0.77094
15.89590, 0.77090
15.91592, 0.77085
15.93594, 0.77081
15.95596, 0.77077
15.97598, 0.77072
15.99600, 0.77068
16.01602, 0.77064
16.03604, 0.77060
16.05606, 0.77055
16.07608, 0.77051
16.09610, 0.77047
16.11612, 0.77043
16.13614, 0.77038
16.15616, 0.77034
16.17618, 0.77030
16.19620, 0.77026
16.21622, 0.77022
16.23624, 0.77017
16.25626, 0.77013
16.27628, 0.77009
16.29630, 0.77005
16.31632, 0.77001
16.33634, 0.76997
16.35636, 0.76992
16.37638, 0.76988
16.39640, 0.76984
16.41642, 0.76980
16.43644, 0.76976
16.45646, 0.76972
16.47648, 0.76968
16.49650, 0.76964
16.51652, 0.76960
16.53654, 0.76956
16.55656, 0.76951
16.57658, 0.76947
16.59660, 0.76943
16.61662, 0.76939
16.63664, 0.76935
16.65666, 0.76931
16.67668, 0.76927
16.69670, 0.76923
16.71672, 0.76919
16.73674, 0.76915
16.75676, 0.76911
16.77678, 0.76907
16.79680, 0.76903
16.81682, 0.76899
16.83684, 0.76895
16.85686, 0.76891
16.87688, 0.76888
16.89690, 0.76884
16.91692, 0.76880
16.93694, 0.76876
16.95696, 0.76872
16.97698, 0.76868
16.99700, 0.76864
17.01702, 0.76860
17.03704, 0.76856
17.05706, 0.76852
17.07708, 0.76849
17.09710, 0.76845
17.11712, 0.76841
17.13714, 0.76837
17.15716, 0.76833
17.17718, 0.76829
17.19720, 0.76825
17.21722, 0.76822
17.23724, 0.76818
17.25726, 0.76814
17.27728, 0.76810
17.29730, 0.76806
17.31732, 0.76803
17.33734, 0.76799
17.35736, 0.76795
17.37738, 0.76791
17.39740, 0.76788
17.41742, 0.76784
17.43744, 0.76780
17.45746, 0.76776
17.47748, 0.76773
17.49750, 0.76769
17.51752, 0.76765
17.53754, 0.76761
17.55756, 0.76758
17.57758, 0.76754
17.59760, 0.76750
17.61762, 0.76747
17.63764, 0.76743
17.65766, 0.76739
17.67768, 0.76736
17.69770, 0.76732
17.71772, 0.76728
17.73774, 0.76725
17.75776, 0.76721
17.77778, 0.76717
17.79780, 0.76714
17.81782, 0.76710
17.83784, 0.76707
17.85786, 0.76703
17.87788, 0.76699
17.89790, 0.76696
17.91792, 0.76692
17.93794, 0.76689
17.95796, 0.76685
17.97798, 0.76681
17.99800, 0.76678
18.01802, 0.76674
18.03804, 0.76671
18.05806, 0.76667
18.07808, 0.76664
18.09810, 0.76660
18.11812, 0.76657
18.13814, 0.76653
18.15816, 0.76650
18.17818, 0.76646
18.19820, 0.76643
18.21822, 0.76639
18.23824, 0.76636
18.25826, 0.76632
18.27828, 0.76629
18.29830, 0.76625
18.31832, 0.76622
18.33834, 0.76618
18.35836, 0.76615
18.37838, 0.76611
18.39840, 0.76608
18.41842, 0.76604
18.43844, 0.76601
18.45846, 0.76598
18.47848, 0.76594
18.49850, 0.76591
18.51852, 0.76587
18.53854, 0.76584
18.55856, 0.76581
18.57858, 0.76577
18.59860, 0.76574
18.61862, 0.76570
18.63864, 0.76567
18.65866, 0.76564
18.67868, 0.76560
18.69870, 0.76557
18.71872, 0.76554
18.73874, 0.76550
18.75876, 0.76547
18.77878, 0.76544
18.79880, 0.76540
18.81882, 0.76537
18.83884, 0.76534
18.85886, 0.76530
18.87888, 0.76527
18.89890, 0.76524
18.91892, 0.76520
18.93894, 0.76517
18.95896, 0.76514
18.97898, 0.76511
18.99900, 0.76507
19.01902, 0.76504
19.03904, 0.76501
19.05906, 0.76497
19.07908, 0.76494
19.09910, 0.76491
19.11912, 0.76488
19.13914, 0.76484
19.15916, 0.76481
19.17918, 0.76478
19.19920, 0.76475
19.21922, 0.76472
19.23924, 0.76468
19.25926, 0.76465
19.27928, 0.76462
19.29930, 0.76459
19.31932, 0.76456
19.33934, 0.76452
19.35936, 0.76449
19.37938, 0.76446
19.39940, 0.76443
19.41942, 0.76440
19.43944, 0.76437
19.45946, 0.76433
19.47948, 0.76430
19.49950, 0.76427
19.51952, 0.76424
19.53954, 0.76421
19.55956, 0.76418
19.57958, 0.76415
19.59960, 0.76411
19.61962, 0.76408
19.63964, 0.76405
19.65966, 0.76402
19.67968, 0.76399
19.69970, 0.76396
19.71972, 0.76393
19.73974, 0.76390
19.75976, 0.76387
19.77978, 0.76384
19.79980, 0.76381
19.81982, 0.76377
19.83984, 0.76374
19.85986, 0.76371
19.87988, 0.76368
19.89990, 0.76365
19.91992, 0.76362
19.93994, 0.76359
19.95996, 0.76356
19.97998, 0.76353
20.00000, 0.76350


==> data/ratio/0_6.txt <==
x, y
0.00000, 2.00000
0.02002, 1.99213
0.04004, 1.96989
0.06006, 1.93658
0.08008, 1.89601
0.10010, 1.85147
0.12012, 1.80543
0.14014, 1.75958
0.16016, 1.71498
0.18018, 1.67225
0.20020, 1.63173
0.22022, 1.59354
0.24024, 1.55768
0.26026, 1.52410
0.28028, 1.49269
0.30030, 1.46331
0.32032, 1.43583
0.34034, 1.41010
0.36036, 1.38601
0.38038, 1.36342
0.40040, 1.34220
0.42042, 1.32226
0.44044, 1.30350
0.46046, 1.28581
0.48048, 1.26911
0.50050, 1.25334
0.52052, 1.23841
0.54054, 1.22427
0.56056, 1.21086
0.58058, 1.19812
0.60060, 1.18600
0.62062, 1.17447
0.64064, 1.16348
0.66066, 1.15300
0.68068, 1.14299
0.70070, 1.13342
0.72072, 1.12426
0.74074, 1.11549
0.76076, 1.10708
0.78078, 1.09902
0.80080, 1.09127
0.82082, 1.08383
0.84084, 1.07667
0.86086, 1.06978
0.88088, 1.06315
0.90090, 1.05675
0.92092, 1.05058
0.94094, 1.04463
0.96096, 1.03888
0.98098, 1.03332
1.00100, 1.02795
1.02102, 1.02275
1.04104, 1.01772
1.06106, 1.01285
1.08108, 1.00813
1.10110, 1.00355
1.12112, 0.99911
1.14114, 0.99480
1.16116, 0.99061
1.18118, 0.98655
1.20120, 0.98260
1.22122, 0.97876
1.24124, 0.97502
1.26126, 0.97139
1.28128, 0.96785
1.30130, 0.96440
1.32132, 0.96104
1.34134, 0.95777
1.36136, 0.95458
1.38138, 0.95148
1.40140, 0.94844
1.42142, 0.94548
1.44144, 0.94259
1.46146, 0.93977
1.48148, 0.93701
1.50150, 0.93432
1.52152, 0.93169
1.54154, 0.92912
1.56156, 0.92660
1.58158, 0.92414
1.60160, 0.92173
1.62162, 0.91938
1.64164, 0.91707
1.66166, 0.91481
1.68168, 0.91260
1.70170, 0.91043
1.72172, 0.90831
1.74174, 0.90623
1.76176, 0.90419
1.78178, 0.90219
1.80180, 0.90023
1.82182, 0.89831
1.84184, 0.89642
1.86186, 0.89457
1.88188, 0.89275
1.90190, 0.89097
1.92192, 0.88922
1.94194, 0.88750
1.96196, 0.88581
1.98198, 0.88415
2.00200, 0.88252
2.02202, 0.88091
2.04204, 0.87934
2.06206, 0.87779
2.08208, 0.87627
2.10210, 0.87477
2.12212, 0.87330
2.14214, 0.87185
2.16216, 0.87043
2.18218, 0.86902
2.20220, 0.86765
2.22222, 0.86629
2.24224, 0.86495
2.26226, 0.86364
2.28228, 0.86234
2.30230, 0.86106
2.32232, 0.85981
2.34234, 0.85857
2.36236, 0.85735
2.38238, 0.85615
2.40240, 0.85496
2.42242, 0.85380
2.44244, 0.85265
2.46246, 0.85151
2.48248, 0.85040
2.50250, 0.84929
2.52252, 0.84821
2.54254, 0.84714
2.56256, 0.84608
2.58258, 0.84504
2.60260, 0.84401
2.62262, 0.84299
2.64264, 0.84199
2.66266, 0.84101
2.68268, 0.84003
2.70270, 0.83907
2.72272, 0.83812
2.74274, 0.83718
2.76276, 0.83626
2.78278, 0.83534
2.80280, 0.83444
2.82282, 0.83355
2.84284, 0.83267
2.86286, 0.83180
2.88288, 0.83094
2.90290, 0.83009
2.92292, 0.82925
2.94294, 0.82842
2.96296, 0.82761
2.98298, 0.82680
3.00300, 0.82600
3.02302, 0.82521
3.04304, 0.82443
3.06306, 0.82366
3.08308, 0.82289
3.10310, 0.82214
3.12312, 0.82139
3.14314, 0.82066
3.16316, 0.81993
3.18318, 0.81920
3.20320, 0.81849
3.22322, 0.81779
3.24324, 0.81709
3.26326, 0.81640
3.28328, 0.81571
3.30330, 0.81504
3.32332, 0.81437
3.34334, 0.81371
3.36336, 0.81305
3.38338, 0.81241
3.40340, 0.81177
3.42342, 0.81113
3.44344, 0.81050
3.46346, 0.80988
3.48348, 0.80927
3.50350, 0.80866
3.52352, 0.80805
3.54354, 0.80746
3.56356, 0.80687
3.58358, 0.80628
3.60360, 0.80570
3.62362, 0.80513
3.64364, 0.80456
3.66366, 0.80399
3.68368, 0.80344
3.70370, 0.80288
3.72372, 0.80234
3.74374, 0.80180
3.76376, 0.80126
3.78378, 0.80073
3.80380, 0.80020
3.82382, 0.79968
3.84384, 0.79916
3.86386, 0.79865
3.88388, 0.79814
3.90390, 0.79764
3.92392, 0.79714
3.94394, 0.79664
3.96396, 0.79615
3.98398, 0.79567
4.00400, 0.79518
4.02402, 0.79471
4.04404, 0.79423
4.06406, 0.79376
4.08408, 0.79330
4.10410, 0.79284
4.12412, 0.79238
4.14414, 0.79193
4.16416, 0.79148
4.18418, 0.79103
4.20420, 0.79059
4.22422, 0.79015
4.24424, 0.78972
4.26426, 0.78929
4.28428, 0.78886
4.30430, 0.78843
4.32432, 0.78801
4.34434, 0.78760
4.36436, 0.78718
4.38438, 0.78677
4.40440, 0.78636
4.42442, 0.78596
4.44444, 0.78556
4.46446, 0.78516
4.48448, 0.78477
4.50450, 0.78438
4.52452, 0.78399
4.54454, 0.78360
4.56456, 0.78322
4.58458, 0.78284
4.60460, 0.78246
4.62462, 0.78209
4.64464, 0.78172
4.66466, 0.78135
4.68468, 0.78098
4.70470, 0.78062
4.72472, 0.78026
4.74474, 0.77990
4.76476, 0.77955
4.78478, 0.77920
4.80480, 0.77885
4.82482, 0.77850
4.84484, 0.77816
4.86486, 0.77781
4.88488, 0.77747
4.90490, 0.77714
4.92492, 0.77680
4.94494, 0.77647
4.96496, 0.77614
4.98498, 0.77581
5.00501, 0.77549
5.02503, 0.77516
5.04505, 0.77484
5.06507, 0.77452
5.08509, 0.77421
5.10511, 0.77389
5.12513, 0.77358
5.14515, 0.77327
5.16517, 0.77296
5.18519, 0.77266
5.20521, 0.77235
5.22523, 0.77205
5.24525, 0.77175
5.26527, 0.77145
5.28529, 0.77116
5.30531, 0.77086
5.32533, 0.77057
5.34535, 0.77028
5.36537, 0.76999
5.38539, 0.76971
5.40541, 0.76942
5.42543, 0.76914
5.44545, 0.76886
5.46547, 0.76858
5.48549, 0.76830
5.50551, 0.76803
5.52553, 0.76775
5.54555, 0.76748
5.56557, 0.76721
5.58559, 0.76694
5.60561, 0.76668
5.62563, 0.76641
5.64565, 0.76615
5.66567, 0.76589
5.68569, 0.76563
5.70571, 0.76537
5.72573, 0.76511
5.74575, 0.76485
5.76577, 0.76460
5.78579, 0.76435
5.80581, 0.76410
5.82583, 0.76385
5.84585, 0.76360
5.86587, 0.76335
5.88589, 0.76311
5.90591, 0.76286
5.92593, 0.76262
5.94595, 0.76238
5.96597, 0.76214
5.98599, 0.76190
6.00601, 0.76167
6.02603, 0.76143
6.04605, 0.76120
6.06607, 0.76097
6.08609, 0.76074
6.10611, 0.76051
6.12613, 0.76028
6.14615, 0.76005
6.16617, 0.75982
6.18619, 0.75960
6.20621, 0.75938
6.22623, 0.75915
6.24625, 0.75893
6.26627, 0.75871
6.28629, 0.75850
6.30631, 0.75828
6.32633, 0.75806
6.34635, 0.75785
6.36637, 0.75763
6.38639, 0.75742
6.40641, 0.75721
6.42643, 0.75700
6.44645, 0.75679
6.46647, 0.75658
6.48649, 0.75638
6.50651, 0.75617
6.52653, 0.75597
6.54655, 0.75576
6.56657, 0.75556
6.58659, 0.75536
6.60661, 0.75516
6.62663, 0.75496
6.64665, 0.75476
6.66667, 0.75456
6.68669, 0.75437
6.70671, 0.75417
6.72673, 0.75398
6.74675, 0.75379
6.76677, 0.75359
6.78679, 0.75340
6.80681, 0.75321
6.82683, 0.75302
6.84685, 0.75283
6.86687, 0.75265
6.88689, 0.75246
6.90691, 0.75228
6.92693, 0.75209
6.94695, 0.75191
6.96697, 0.75173
6.98699, 0.75154
7.00701, 0.75136
7.02703, 0.75118
7.04705, 0.75100
7.06707, 0.75083
7.08709, 0.75065
7.10711, 0.75047
7.12713, 0.75030
7.14715, 0.75012
7.16717, 0.74995
7.18719, 0.74978
7.20721, 0.74960
7.22723, 0.74943
7.24725, 0.74926
7.26727, 0.74909
7.28729, 0.74892
7.30731, 0.74876
7.32733, 0.74859
7.34735, 0.74842
7.36737, 0.74826
7.38739, 0.74809
7.40741, 0.74793
7.42743, 0.74776
7.44745, 0.74760
7.46747, 0.74744
7.48749, 0.74728
7.50751, 0.74712
7.52753, 0.74696
7.54755, 0.74680
7.56757, 0.74664
7.58759, 0.74648
7.60761, 0.74633
7.62763, 0.74617
7.64765, 0.74602
7.66767, 0.74586
7.68769, 0.74571
7.70771, 0.74556
7.72773, 0.74540
7.74775, 0.74525
7.76777, 0.74510
7.78779, 0.74495
7.80781, 0.74480
7.82783, 0.74465
7.84785, 0.74450
7.86787, 0.74435
7.88789, 0.74421
7.90791, 0.74406
7.92793, 0.74392
7.94795, 0.74377
7.96797, 0.74363
7.98799, 0.74348
8.00801, 0.74334
8.02803, 0.74320
8.04805, 0.74305
8.06807, 0.74291
8.08809, 0.74277
8.10811, 0.74263
8.12813, 0.74249
8.14815, 0.74235
8.16817, 0.74221
8.18819, 0.74208
8.20821, 0.74194
8.22823, 0.74180
8.24825, 0.74167
8.26827, 0.74153
8.28829, 0.74140
8.30831, 0.74126
8.32833, 0.74113
8.34835, 0.74099
8.36837, 0.74086
8.38839, 0.74073
8.40841, 0.74060
8.42843, 0.74047
8.44845, 0.74034
8.46847, 0.74021
8.48849, 0.74008
8.50851, 0.73995
8.52853, 0.73982
8.54855, 0.73969
8.56857, 0.73956
8.58859, 0.73944
8.60861, 0.73931
8.62863, 0.73918
8.64865, 0.73906
8.66867, 0.73893
8.68869, 0.73881
8.70871, 0.73869
8.72873, 0.73856
8.74875, 0.73844
8.76877, 0.73832
8.78879, 0.73819
8.80881, 0.73807
8.82883, 0.73795
8.84885, 0.73783
8.86887, 0.73771
8.88889, 0.73759
8.90891, 0.73747
8.92893, 0.73735
8.94895, 0.73724
8.96897, 0.73712
8.98899, 0.73700
9.00901, 0.73688
9.02903, 0.73677
9.04905, 0.73665
9.06907, 0.73654
9.08909, 0.73642
9.10911, 0.73631
9.12913, 0.73619
9.14915, 0.73608
9.16917, 0.73597
9.18919, 0.73585
9.20921, 0.73574
9.22923, 0.73563
9.24925, 0.73552
9.26927, 0.73541
9.28929, 0.73529
9.30931, 0.73518
9.32933, 0.73507
9.34935, 0.73496
9.36937, 0.73486
9.38939, 0.73475
9.40941, 0.73464
9.42943, 0.73453
9.44945, 0.73442
9.46947, 0.73432
9.48949, 0.73421
9.50951, 0.73410
9.52953, 0.73400
9.54955, 0.73389
9.56957, 0.73379
9.58959, 0.73368
9.60961, 0.73358
9.62963, 0.73347
9.64965, 0.73337
9.66967, 0.73327
9.68969, 0.73316
9.70971, 0.73306
9.72973, 0.73296
9.74975, 0.73286
9.76977, 0.73275
9.78979, 0.73265
9.80981, 0.73255
9.82983, 0.73245
9.84985, 0.73235
9.86987, 0.73225
9.88989, 0.73215
9.90991, 0.73205
9.92993, 0.73195
9.94995, 0.73186
9.96997, 0.73176
9.98999, 0.73166
10.01001, 0.73156
10.03003, 0.73147
10.05005, 0.73137
10.07007, 0.73127
10.09009, 0.73118
10.11011, 0.73108
10.13013, 0.73099
10.15015, 0.73089
10.17017, 0.73080
10.19019, 0.73070
10.21021, 0.73061
10.23023, 0.73051
10.25025, 0.73042
10.27027, 0.73033
10.29029, 0.73023
10.31031, 0.73014
10.33033, 0.73005
10.35035, 0.72996
10.37037, 0.72987
10.39039, 0.72977
10.41041, 0.72968
10.43043, 0.72959
10.45045, 0.72950
10.47047, 0.72941
10.49049, 0.72932
10.51051, 0.72923
10.53053, 0.72914
10.55055, 0.72906
10.57057, 0.72897
10.59059, 0.72888
10.61061, 0.72879
10.63063, 0.72870
10.65065, 0.72862
10.67067, 0.72853
10.69069, 0.72844
10.71071, 0.72835
10.73073, 0.72827
10.75075, 0.72818
10.77077, 0.72810
10.79079, 0.72801
10.81081, 0.72793
10.83083, 0.72784
10.85085, 0.72776
10.87087, 0.72767
10.89089, 0.72759
10.91091, 0.72750
10.93093, 0.72742
10.95095, 0.72734
10.97097, 0.72725
10.99099, 0.72717
11.01101, 0.72709
11.03103, 0.72701
11.05105, 0.72692
11.07107, 0.72684
11.09109, 0.72676
11.11111, 0.72668
11.13113, 0.72660
11.15115, 0.72652
11.17117, 0.72644
11.19119, 0.72636
11.21121, 0.72628
11.23123, 0.72620
11.25125, 0.72612
11.27127, 0.72604
11.29129, 0.72596
11.31131, 0.72588
11.33133, 0.72580
11.35135, 0.72572
11.37137, 0.72564
11.39139, 0.72557
11.41141, 0.72549
11.43143, 0.72541
11.45145, 0.72533
11.47147, 0.72526
11.49149, 0.72518
11.51151, 0.72510
11.53153, 0.72503
11.55155, 0.72495
11.57157, 0.72488
11.59159, 0.72480
11.61161, 0.72472
11.63163, 0.72465
11.65165, 0.72457
11.67167, 0.72450
11.69169, 0.72442
11.71171, 0.72435
11.73173, 0.72428
11.75175, 0.72420
11.77177, 0.72413
11.79179, 0.72406
11.81181, 0.72398
11.83183, 0.72391
11.85185, 0.72384
11.87187, 0.72376
11.89189, 0.72369
11.91191, 0.72362
11.93193, 0.72355
11.95195, 0.72348
11.97197, 0.72340
11.99199, 0.72333
12.01201, 0.72326
12.03203, 0.72319
12.05205, 0.72312
12.07207, 0.72305
12.09209, 0.72298
12.11211, 0.72291
12.13213, 0.72284
12.15215, 0.72277
12.17217, 0.72270
12.19219, 0.72263
12.21221, 0.72256
12.23223, 0.72249
12.25225, 0.72242
12.27227, 0.72236
12.29229, 0.72229
12.31231, 0.72222
12.33233, 0.72215
12.35235, 0.72208
12.37237, 0.72202
12.39239, 0.72195
12.41241, 0.72188
12.43243, 0.72181
12.45245, 0.72175
12.47247, 0.72168
12.49249, 0.72161
12.51251, 0.72155
12.53253, 0.72148
12.55255, 0.72142
12.57257, 0.72135
12.59259, 0.72128
12.61261, 0.72122
12.63263, 0.72115
12.65265, 0.72109
12.67267, 0.72102
12.69269, 0.72096
12.71271, 0.72090
12.73273, 0.72083
12.75275, 0.72077
12.77277, 0.72070
12.79279, 0.72064
12.81281, 0.72058
12.83283, 0.72051
12.85285, 0.72045
12.87287, 0.72039
12.89289, 0.72032
12.91291, 0.72026
12.93293, 0.72020
12.95295, 0.72013
12.97297, 0.72007
12.99299, 0.72001
13.01301, 0.71995
13.03303, 0.71989
13.05305, 0.71982
13.07307, 0.71976
13.09309, 0.71970
13.11311, 0.71964
13.13313, 0.71958
13.15315, 0.71952
13.17317, 0.71946
13.19319, 0.71940
13.21321, 0.71934
13.23323, 0.71928
13.25325, 0.71922
13.27327, 0.71916
13.29329, 0.71910
13.31331, 0.71904
13.33333, 0.71898
13.35335, 0.71892
13.37337, 0.71886
13.39339, 0.71880
13.41341, 0.71874
13.43343, 0.71868
13.45345, 0.71862
13.47347, 0.71857
13.49349, 0.71851
13.51351, 0.71845
13.53353, 0.71839
13.55355, 0.71833
13.57357, 0.71828
13.59359, 0.71822
13.61361, 0.71816
13.63363, 0.71810
13.65365, 0.71805
13.67367, 0.71799
13.69369, 0.71793
13.71371, 0.71788
13.73373, 0.71782
13.75375, 0.71776
13.77377, 0.71771
13.79379, 0.71765
13.81381, 0.71760
13.83383, 0.71754
13.85385, 0.71748
13.87387, 0.71743
13.89389, 0.71737
13.91391, 0.71732
13.93393, 0.71726
13.95395, 0.71721
13.97397, 0.71715
13.99399, 0.71710
14.01401, 0.71704
14.03403, 0.71699
14.05405, 0.71694
14.07407, 0.71688
14.09409, 0.71683
14.11411, 0.71677
14.13413, 0.71672
14.15415, 0.71667
14.17417, 0.71661
14.19419, 0.71656
14.21421, 0.71651
14.23423, 0.71645
14.25425, 0.71640
14.27427, 0.71635
14.29429, 0.71629
14.31431, 0.71624
14.33433, 0.71619
14.35435, 0.71614
14.37437, 0.71608
14.39439, 0.71603
14.41441, 0.71598
14.43443, 0.71593
14.45445, 0.71588
14.47447, 0.71582
14.49449, 0.71577
14.51451, 0.71572
14.53453, 0.71567
14.55455, 0.71562
14.57457, 0.71557
14.59459, 0.71552
14.61461, 0.71547
14.63463, 0.71542
14.65465, 0.71537
14.67467, 0.71531
14.69469, 0.71526
14.71471, 0.71521
14.73473, 0.71516
14.75475, 0.71511
14.77477, 0.71506
14.79479, 0.71501
14.81481, 0.71497
14.83483, 0.71492
14.85485, 0.71487
14.87487, 0.71482
14.89489, 0.71477
14.91491, 0.71472
14.93493, 0.71467
14.95495, 0.71462
14.97497, 0.71457
14.99499, 0.71452
15.01502, 0.71448
15.03504, 0.71443
15.05506, 0.71438
15.07508, 0.71433
15.09510, 0.71428
15.11512, 0.71423
15.13514, 0.71419
15.15516, 0.71414
15.17518, 0.71409
15.19520, 0.71404
15.21522, 0.71400
15.23524, 0.71395
15.25526, 0.71390
15.27528, 0.71385
15.29530, 0.71381
15.31532, 0.71376
15.33534, 0.71371
15.35536, 0.71367
15.37538, 0.71362
15.39540, 0.71357
15.41542, 0.71353
15.43544, 0.71348
15.45546, 0.71344
15.47548, 0.71339
15.49550, 0.71334
15.51552, 0.71330
15.53554, 0.71325
15.55556, 0.71321
15.57558, 0.71316
15.59560, 0.71312
15.61562, 0.71307
15.63564, 0.71302
15.65566, 0.71298
15.67568, 0.71293
15.69570, 0.71289
15.71572, 0.71284
15.73574, 0.71280
15.75576, 0.71275
15.77578, 0.71271
15.79580, 0.71267
15.81582, 0.71262
15.83584, 0.71258
15.85586, 0.71253
15.87588, 0.71249
15.89590, 0.71244
15.91592, 0.71240
15.93594, 0.71236
15.95596, 0.71231
15.97598, 0.71227
15.99600, 0.71223
16.01602, 0.71218
16.03604, 0.71214
16.05606, 0.71210
16.07608, 0.71205
16.09610, 0.71201
16.11612, 0.71197
16.13614, 0.71192
16.15616, 0.71188
16.17618, 0.71184
16.19620, 0.71180
16.21622, 0.71175
16.23624, 0.71171
16.25626, 0.71167
16.27628, 0.71163
16.29630, 0.71158
16.31632, 0.71154
16.33634, 0.71150
16.35636, 0.71146
16.37638, 0.71142
16.39640, 0.71137
16.41642, 0.71133
16.43644, 0.71129
16.45646, 0.71125
16.47648, 0.71121
16.49650, 0.71117
16.51652, 0.71113
16.53654, 0.71109
16.55656, 0.71104
16.57658, 0.71100
16.59660, 0.71096
16.61662, 0.71092
16.63664, 0.71088
16.65666, 0.71084
16.67668, 0.71080
16.69670, 0.71076
16.71672, 0.71072
16.73674, 0.71068
16.75676, 0.71064
16.77678, 0.71060
16.79680, 0.71056
16.81682, 0.71052
16.83684, 0.71048
16.85686, 0.71044
16.87688, 0.71040
16.89690, 0.71036
16.91692, 0.71032
16.93694, 0.71028
16.95696, 0.71024
16.97698, 0.71020
16.99700, 0.71016
17.01702, 0.71012
17.03704, 0.71008
17.05706, 0.71004
17.07708, 0.71001
17.09710, 0.70997
17.11712, 0.70993
17.13714, 0.70989
17.15716, 0.70985
17.17718, 0.70981
17.19720, 0.70977
17.21722, 0.70974
17.23724, 0.70970
17.25726, 0.70966
17.27728, 0.70962
17.29730, 0.70958
17.31732, 0.70954
17.33734, 0.70951
17.35736, 0.70947
17.37738, 0.70943
17.39740, 0.70939
17.41742, 0.70936
17.43744, 0.70932
17.45746, 0.70928
17.47748, 0.70924
17.49750, 0.70921
17.51752, 0.70917
17.53754, 0.70913
17.55756, 0.70909
17.57758, 0.70906
17.59760, 0.70902
17.61762, 0.70898
17.63764, 0.70895
17.65766, 0.70891
17.67768, 0.70887
17.69770, 0.70884
17.71772, 0.70880
17.73774, 0.70876
17.75776, 0.70873
17.77778, 0.70869
17.79780, 0.70865
17.81782, 0.70862
17.83784, 0.70858
17.85786, 0.70855
17.87788, 0.70851
17.89790, 0.70847
17.91792, 0.70844
17.93794, 0.70840
17.95796, 0.70837
17.97798, 0.70833
17.99800, 0.70830
18.01802, 0.70826
18.03804, 0.70822
18.05806, 0.70819
18.07808, 0.70815
18.09810, 0.70812
18.11812, 0.70808
18.13814, 0.70805
18.15816, 0.70801
18.17818, 0.70798
18.19820, 0.70794
18.21822, 0.70791
18.23824, 0.70787
18.25826, 0.70784
18.27828, 0.70780
18.29830, 0.70777
18.31832, 0.70773
18.33834, 0.70770
18.35836, 0.70767
18.37838, 0.70763
18.39840, 0.70760
18.41842, 0.70756
18.43844, 0.70753
18.45846, 0.70749
18.47848, 0.70746
18.49850, 0.70743
18.51852, 0.70739
18.53854, 0.70736
18.55856, 0.70732
18.57858, 0.70729
18.59860, 0.70726
18.61862, 0.70722
18.63864, 0.70719
18.65866, 0.70716
18.67868, 0.70712
18.69870, 0.70709
18.71872, 0.70706
18.73874, 0.70702
18.75876, 0.70699
18.77878, 0.70696
18.79880, 0.70692
18.81882, 0.70689
18.83884, 0.70686
18.85886, 0.70683
18.87888, 0.70679
18.89890, 0.70676
18.91892, 0.70673
18.93894, 0.70669
18.95896, 0.70666
18.97898, 0.70663
18.99900, 0.70660
19.01902, 0.70656
19.03904, 0.70653
19.05906, 0.70650
19.07908, 0.70647
19.09910, 0.70644
19.11912, 0.70640
19.13914, 0.70637
19.15916, 0.70634
19.17918, 0.70631
19.19920, 0.70628
19.21922, 0.70624
19.23924, 0.70621
19.25926, 0.70618
19.27928, 0.70615
19.29930, 0.70612
19.31932, 0.70609
19.33934, 0.70605
19.35936, 0.70602
19.37938, 0.70599
19.39940, 0.70596
19.41942, 0.70593
19.43944, 0.70590
19.45946, 0.70587
19.47948, 0.70583
19.49950, 0.70580
19.51952, 0.70577
19.53954, 0.70574
19.55956, 0.70571
19.57958, 0.70568
19.59960, 0.70565
19.61962, 0.70562
19.63964, 0.70559
19.65966, 0.70556
19.67968, 0.70553
19.69970, 0.70550
19.71972, 0.70547
19.73974, 0.70543
19.75976, 0.70540
19.77978, 0.70537
19.79980, 0.70534
19.81982, 0.70531
19.83984, 0.70528
19.85986, 0.70525
19.87988, 0.70522
19.89990, 0.70519
19.91992, 0.70516
19.93994, 0.70513
19.95996, 0.70510
19.97998, 0.70507
20.00000, 0.70504


==> data/ratio/0_7.txt <==
x, y
0.00000, 2.00000
0.02002, 1.99706
0.04004, 1.98840
0.06006, 1.97439
0.08008, 1.95565
0.10010, 1.93288
0.12012, 1.90686
0.14014, 1.87835
0.16016, 1.84805
0.18018, 1.81657
0.20020, 1.78444
0.22022, 1.75210
0.24024, 1.71991
0.26026, 1.68813
0.28028, 1.65697
0.30030, 1.62659
0.32032, 1.59710
0.34034, 1.56857
0.36036, 1.54104
0.38038, 1.51453
0.40040, 1.48905
0.42042, 1.46459
0.44044, 1.44113
0.46046, 1.41865
0.48048, 1.39711
0.50050, 1.37648
0.52052, 1.35673
0.54054, 1.33781
0.56056, 1.31970
0.58058, 1.30235
0.60060, 1.28572
0.62062, 1.26979
0.64064, 1.25452
0.66066, 1.23987
0.68068, 1.22581
0.70070, 1.21232
0.72072, 1.19937
0.74074, 1.18692
0.76076, 1.17495
0.78078, 1.16345
0.80080, 1.15238
0.82082, 1.14172
0.84084, 1.13145
0.86086, 1.12156
0.88088, 1.11203
0.90090, 1.10283
0.92092, 1.09396
0.94094, 1.08539
0.96096, 1.07711
0.98098, 1.06911
1.00100, 1.06138
1.02102, 1.05390
1.04104, 1.04667
1.06106, 1.03966
1.08108, 1.03287
1.10110, 1.02630
1.12112, 1.01993
1.14114, 1.01375
1.16116, 1.00776
1.18118, 1.00194
1.20120, 0.99629
1.22122, 0.99081
1.24124, 0.98548
1.26126, 0.98030
1.28128, 0.97527
1.30130, 0.97037
1.32132, 0.96561
1.34134, 0.96097
1.36136, 0.95646
1.38138, 0.95207
1.40140, 0.94779
1.42142, 0.94361
1.44144, 0.93955
1.46146, 0.93558
1.48148, 0.93172
1.50150, 0.92794
1.52152, 0.92426
1.54154, 0.92067
1.56156, 0.91716
1.58158, 0.91373
1.60160, 0.91039
1.62162, 0.90712
1.64164, 0.90392
1.66166, 0.90079
1.68168, 0.89774
1.70170, 0.89475
1.72172, 0.89183
1.74174, 0.88897
1.76176, 0.88617
1.78178, 0.88342
1.80180, 0.88074
1.82182, 0.87811
1.84184, 0.87554
1.86186, 0.87302
1.88188, 0.87054
1.90190, 0.86812
1.92192, 0.86575
1.94194, 0.86342
1.96196, 0.86113
1.98198, 0.85889
2.00200, 0.85669
2.02202, 0.85454
2.04204, 0.85242
2.06206, 0.85035
2.08208, 0.84831
2.10210, 0.84630
2.12212, 0.84434
2.14214, 0.84241
2.16216, 0.84051
2.18218, 0.83865
2.20220, 0.83681
2.22222, 0.83501
2.24224, 0.83325
2.26226, 0.83151
2.28228, 0.82980
2.30230, 0.82811
2.32232, 0.82646
2.34234, 0.82483
2.36236, 0.82323
2.38238, 0.82166
2.40240, 0.82011
2.42242, 0.81859
2.44244, 0.81709
2.46246, 0.81561
2.48248, 0.81415
2.50250, 0.81272
2.52252, 0.81131
2.54254, 0.80992
2.56256, 0.80856
2.58258, 0.80721
2.60260, 0.80588
2.62262, 0.80458
2.64264, 0.80329
2.66266, 0.80202
2.68268, 0.80077
2.70270, 0.79953
2.72272, 0.79832
2.74274, 0.79712
2.76276, 0.79593
2.78278, 0.79477
2.80280, 0.79362
2.82282, 0.79248
2.84284, 0.79137
2.86286, 0.79026
2.88288, 0.78917
2.90290, 0.78810
2.92292, 0.78704
2.94294, 0.78599
2.96296, 0.78496
2.98298, 0.78394
3.00300, 0.78294
3.02302, 0.78195
3.04304, 0.78097
3.06306, 0.78000
3.08308, 0.77904
3.10310, 0.77810
3.12312, 0.77717
3.14314, 0.77625
3.16316, 0.77534
3.18318, 0.77444
3.20320, 0.77355
3.22322, 0.77268
3.24324, 0.77181
3.26326, 0.77096
3.28328, 0.77011
3.30330, 0.76927
3.32332, 0.76845
3.34334, 0.76763
3.36336, 0.76683
3.38338, 0.76603
3.40340, 0.76524
3.42342, 0.76446
3.44344, 0.76369
3.46346, 0.76293
3.48348, 0.76217
3.50350, 0.76143
3.52352, 0.76069
3.54354, 0.75996
3.56356, 0.75924
3.58358, 0.75853
3.60360, 0.75782
3.62362, 0.75713
3.64364, 0.75644
3.66366, 0.75575
3.68368, 0.75508
3.70370, 0.75441
3.72372, 0.75375
3.74374, 0.75309
3.76376, 0.75244
3.78378, 0.75180
3.80380, 0.75117
3.82382, 0.75054
3.84384, 0.74992
3.86386, 0.74930
3.88388, 0.74869
3.90390, 0.74809
3.92392, 0.74749
3.94394, 0.74690
3.96396, 0.74631
3.98398, 0.74573
4.00400, 0.74516
4.02402, 0.74459
4.04404, 0.74403
4.06406, 0.74347
4.08408, 0.74292
4.10410, 0.74237
4.12412, 0.74183
4.14414, 0.74129
4.16416, 0.74076
4.18418, 0.74023
4.20420, 0.73971
4.22422, 0.73919
4.24424, 0.73867
4.26426, 0.73817
4.28428, 0.73766
4.30430, 0.73716
4.32432, 0.73667
4.34434, 0.73618
4.36436, 0.73569
4.38438, 0.73521
4.40440, 0.73473
4.42442, 0.73426
4.44444, 0.73379
4.46446, 0.73333
4.48448, 0.73287
4.50450, 0.73241
4.52452, 0.73196
4.54454, 0.73151
4.56456, 0.73106
4.58458, 0.73062
4.60460, 0.73018
4.62462, 0.72975
4.64464, 0.72932
4.66466, 0.72889
4.68468, 0.72847
4.70470, 0.72805
4.72472, 0.72763
4.74474, 0.72722
4.76476, 0.72681
4.78478, 0.72640
4.80480, 0.72600
4.82482, 0.72560
4.84484, 0.72520
4.86486, 0.72481
4.88488, 0.72442
4.90490, 0.72403
4.92492, 0.72365
4.94494, 0.72327
4.96496, 0.72289
4.98498, 0.72251
5.00501, 0.72214
5.02503, 0.72177
5.04505, 0.72141
5.06507, 0.72104
5.08509, 0.72068
5.10511, 0.72032
5.12513, 0.71997
5.14515, 0.71961
5.16517, 0.71926
5.18519, 0.71892
5.20521, 0.71857
5.22523, 0.71823
5.24525, 0.71789
5.26527, 0.71755
5.28529, 0.71722
5.30531, 0.71688
5.32533, 0.71655
5.34535, 0.71623
5.36537, 0.71590
5.38539, 0.71558
5.40541, 0.71526
5.42543, 0.71494
5.44545, 0.71462
5.46547, 0.71431
5.48549, 0.71400
5.50551, 0.71369
5.52553, 0.71338
5.54555, 0.71307
5.56557, 0.71277
5.58559, 0.71247
5.60561, 0.71217
5.62563, 0.71187
5.64565, 0.71158
5.66567, 0.71129
5.68569, 0.71100
5.70571, 0.71071
5.72573, 0.71042
5.74575, 0.71014
5.76577, 0.70985
5.78579, 0.70957
5.80581, 0.70929
5.82583, 0.70901
5.84585, 0.70874
5.86587, 0.70847
5.88589, 0.70819
5.90591, 0.70792
5.92593, 0.70765
5.94595, 0.70739
5.96597, 0.70712
5.98599, 0.70686
6.00601, 0.70660
6.02603, 0.70634
6.04605, 0.70608
6.06607, 0.70582
6.08609, 0.70557
6.10611, 0.70532
6.12613, 0.70506
6.14615, 0.70481
6.16617, 0.70457
6.18619, 0.70432
6.20621, 0.70407
6.22623, 0.70383
6.24625, 0.70359
6.26627, 0.70335
6.28629, 0.70311
6.30631, 0.70287
6.32633, 0.70263
6.34635, 0.70240
6.36637, 0.70216
6.38639, 0.70193
6.40641, 0.70170
6.42643, 0.70147
6.44645, 0.70124
6.46647, 0.70102
6.48649, 0.70079
6.50651, 0.70057
6.52653, 0.70034
6.54655, 0.70012
6.56657, 0.69990
6.58659, 0.69968
6.60661, 0.69947
6.62663, 0.69925
6.64665, 0.69903
6.66667, 0.69882
6.68669, 0.69861
6.70671, 0.69840
6.72673, 0.69819
6.74675, 0.69798
6.76677, 0.69777
6.78679, 0.69756
6.80681, 0.69736
6.82683, 0.69715
6.84685, 0.69695
6.86687, 0.69675
6.88689, 0.69655
6.90691, 0.69635
6.92693, 0.69615
6.94695, 0.69595
6.96697, 0.69576
6.98699, 0.69556
7.00701, 0.69537
7.02703, 0.69517
7.04705, 0.69498
7.06707, 0.69479
7.08709, 0.69460
7.10711, 0.69441
7.12713, 0.69422
7.14715, 0.69404
7.16717, 0.69385
7.18719, 0.69366
7.20721, 0.69348
7.22723, 0.69330
7.24725, 0.69312
7.26727, 0.69293
7.28729, 0.69275
7.30731, 0.69258
7.32733, 0.69240
7.34735, 0.69222
7.36737, 0.69204
7.38739, 0.69187
7.40741, 0.69169
7.42743, 0.69152
7.44745, 0.69135
7.46747, 0.69117
7.48749, 0.69100
7.50751, 0.69083
7.52753, 0.69066
7.54755, 0.69050
7.56757, 0.69033
7.58759, 0.69016
7.60761, 0.69000
7.62763, 0.68983
7.64765, 0.68967
7.66767, 0.68950
7.68769, 0.68934
7.70771, 0.68918
7.72773, 0.68902
7.74775, 0.68886
7.76777, 0.68870
7.78779, 0.68854
7.80781, 0.68838
7.82783, 0.68823
7.84785, 0.68807
7.86787, 0.68791
7.88789, 0.68776
7.90791, 0.68761
7.92793, 0.68745
7.94795, 0.68730
7.96797, 0.68715
7.98799, 0.68700
8.00801, 0.68685
8.02803, 0.68670
8.04805, 0.68655
8.06807, 0.68640
8.08809, 0.68625
8.10811, 0.68611
8.12813, 0.68596
8.14815, 0.68581
8.16817, 0.68567
8.18819, 0.68553
8.20821, 0.68538
8.22823, 0.68524
8.24825, 0.68510
8.26827, 0.68496
8.28829, 0.68482
8.30831, 0.68468
8.32833, 0.68454
8.34835, 0.68440
8.36837, 0.68426
8.38839, 0.68412
8.40841, 0.68399
8.42843, 0.68385
8.44845, 0.68371
8.46847, 0.68358
8.48849, 0.68344
8.50851, 0.68331
8.52853, 0.68318
8.54855, 0.68304
8.56857, 0.68291
8.58859, 0.68278
8.60861, 0.68265
8.62863, 0.68252
8.64865, 0.68239
8.66867, 0.68226
8.68869, 0.68213
8.70871, 0.68200
8.72873, 0.68188
8.74875, 0.68175
8.76877, 0.68162
8.78879, 0.68150
8.80881, 0.68137
8.82883, 0.68125
8.84885, 0.68112
8.86887, 0.68100
8.88889, 0.68088
8.90891, 0.68075
8.92893, 0.68063
8.94895, 0.68051
8.96897, 0.68039
8.98899, 0.68027
9.00901, 0.68015
9.02903, 0.68003
9.04905, 0.67991
9.06907, 0.67979
9.08909, 0.67967
9.10911, 0.67956
9.12913, 0.67944
9.14915, 0.67932
9.16917, 0.67921
9.18919, 0.67909
9.20921, 0.67898
9.22923, 0.67886
9.24925, 0.67875
9.26927, 0.67863
9.28929, 0.67852
9.30931, 0.67841
9.32933, 0.67830
9.34935, 0.67819
9.36937, 0.67807
9.38939, 0.67796
9.40941, 0.67785
9.42943, 0.67774
9.44945, 0.67763
9.46947, 0.67752
9.48949, 0.67742
9.50951, 0.67731
9.52953, 0.67720
9.54955, 0.67709
9.56957, 0.67699
9.58959, 0.67688
9.60961, 0.67677
9.62963, 0.67667
9.64965, 0.67656
9.66967, 0.67646
9.68969, 0.67635
9.70971, 0.67625
9.72973, 0.67614
9.74975, 0.67604
9.76977, 0.67594
9.78979, 0.67584
9.80981, 0.67573
9.82983, 0.67563
9.84985, 0.67553
9.86987, 0.67543
9.88989, 0.67533
9.90991, 0.67523
9.92993, 0.67513
9.94995, 0.67503
9.96997, 0.67493
9.98999, 0.67483
10.01001, 0.67474
10.03003, 0.67464
10.05005, 0.67454
10.07007, 0.67444
10.09009, 0.67435
10.11011, 0.67425
10.13013, 0.67416
10.15015, 0.67406
10.17017, 0.67396
10.19019, 0.67387
10.21021, 0.67377
10.23023, 0.67368
10.25025, 0.67359
10.27027, 0.67349
10.29029, 0.67340
10.31031, 0.67331
10.33033, 0.67322
10.35035, 0.67312
10.37037, 0.67303
10.39039, 0.67294
10.41041, 0.67285
10.43043, 0.67276
10.45045, 0.67267
10.47047, 0.67258
10.49049, 0.67249
10.51051, 0.67240
10.53053, 0.67231
10.55055, 0.67222
10.57057, 0.67213
10.59059, 0.67204
10.61061, 0.67196
10.63063, 0.67187
10.65065, 0.67178
10.67067, 0.67169
10.69069, 0.67161
10.71071, 0.67152
10.73073, 0.67144
10.75075, 0.67135
10.77077, 0.67126
10.79079, 0.67118
10.81081, 0.67109
10.83083, 0.67101
10.85085, 0.67093
10.87087, 0.67084
10.89089, 0.67076
10.91091, 0.67067
10.93093, 0.67059
10.95095, 0.67051
10.97097, 0.67043
10.99099, 0.67034
11.01101, 0.67026
11.03103, 0.67018
11.05105, 0.67010
11.07107, 0.67002
11.09109, 0.66994
11.11111, 0.66986
11.13113, 0.66978
11.15115, 0.66970
11.17117, 0.66962
11.19119, 0.66954
11.21121, 0.66946
11.23123, 0.66938
11.25125, 0.66930
11.27127, 0.66922
11.29129, 0.66914
11.31131, 0.66907
11.33133, 0.66899
11.35135, 0.66891
11.37137, 0.66884
11.39139, 0.66876
11.41141, 0.66868
11.43143, 0.66861
11.45145, 0.66853
11.47147, 0.66845
11.49149, 0.66838
11.51151, 0.66830
11.53153, 0.66823
11.55155, 0.66815
11.57157, 0.66808
11.59159, 0.66800
11.61161, 0.66793
11.63163, 0.66786
11.65165, 0.66778
11.67167, 0.66771
11.69169, 0.66764
11.71171, 0.66756
11.73173, 0.66749
11.75175, 0.66742
11.77177, 0.66735
11.79179, 0.66727
11.81181, 0.66720
11.83183, 0.66713
11.85185, 0.66706
11.87187, 0.66699
11.89189, 0.66692
11.91191, 0.66685
11.93193, 0.66678
11.95195, 0.66671
11.97197, 0.66664
11.99199, 0.66657
12.01201, 0.66650
12.03203, 0.66643
12.05205, 0.66636
12.07207, 0.66629
12.09209, 0.66622
12.11211, 0.66615
12.13213, 0.66609
12.15215, 0.66602
12.17217, 0.66595
12.19219, 0.66588
12.21221, 0.66582
12.23223, 0.66575
12.25225, 0.66568
12.27227, 0.66561
12.29229, 0.66555
12.31231, 0.66548
12.33233, 0.66542
12.35235, 0.66535
12.37237, 0.66528
12.39239, 0.66522
12.41241, 0.66515
12.43243, 0.66509
12.45245, 0.66502
12.47247, 0.66496
12.49249, 0.66489
12.51251, 0.66483
12.53253, 0.66477
12.55255, 0.66470
12.57257, 0.66464
12.59259, 0.66457
12.61261, 0.66451
12.63263, 0.66445
12.65265, 0.66439
12.67267, 0.66432
12.69269, 0.66426
12.71271, 0.66420
12.73273, 0.66414
12.75275, 0.66407
12.77277, 0.66401
12.79279, 0.66395
12.81281, 0.66389
12.83283, 0.66383
12.85285, 0.66377
12.87287, 0.66371
12.89289, 0.66364
12.91291, 0.66358
12.93293, 0.66352
12.95295, 0.66346
12.97297, 0.66340
12.99299, 0.66334
13.01301, 0.66328
13.03303, 0.66322
13.05305, 0.66316
13.07307, 0.66311
13.09309, 0.66305
13.11311, 0.66299
13.13313, 0.66293
13.15315, 0.66287
13.17317, 0.66281
13.19319, 0.66275
13.21321, 0.66270
13.23323, 0.66264
13.25325, 0.66258
13.27327, 0.66252
13.29329, 0.66247
13.31331, 0.66241
13.33333, 0.66235
13.35335, 0.66229
13.37337, 0.66224
13.39339, 0.66218
13.41341, 0.66212
13.43343, 0.66207
13.45345, 0.66201
13.47347, 0.66196
13.49349, 0.66190
13.51351, 0.66184
13.53353, 0.66179
13.55355, 0.66173
13.57357, 0.66168
13.59359, 0.66162
13.61361, 0.66157
13.63363, 0.66151
13.65365, 0.66146
13.67367, 0.66141
13.69369, 0.66135
13.71371, 0.66130
13.73373, 0.66124
13.75375, 0.66119
13.77377, 0.66114
13.79379, 0.66108
13.81381, 0.66103
13.83383, 0.66098
13.85385, 0.66092
13.87387, 0.66087
13.89389, 0.66082
13.91391, 0.66076
13.93393, 0.66071
13.95395, 0.66066
13.97397, 0.66061
13.99399, 0.66055
14.01401, 0.66050
14.03403, 0.66045
14.05405, 0.66040
14.07407, 0.66035
14.09409, 0.66030
14.11411, 0.66024
14.13413, 0.66019
14.15415, 0.66014
14.17417, 0.66009
14.19419, 0.66004
14.21421, 0.65999
14.23423, 0.65994
14.25425, 0.65989
14.27427, 0.65984
14.29429, 0.65979
14.31431, 0.65974
14.33433, 0.65969
14.35435, 0.65964
14.37437, 0.65959
14.39439, 0.65954
14.41441, 0.65949
14.43443, 0.65944
14.45445, 0.65939
14.47447, 0.65934
14.49449, 0.65930
14.51451, 0.65925
14.53453, 0.65920
14.55455, 0.65915
14.57457, 0.65910
14.59459, 0.65905
14.61461, 0.65901
14.63463, 0.65896
14.65465, 0.65891
14.67467, 0.65886
14.69469, 0.65882
14.71471, 0.65877
14.73473, 0.65872
14.75475, 0.65867
14.77477, 0.65863
14.79479, 0.65858
14.81481, 0.65853
14.83483, 0.65849
14.85485, 0.65844
14.87487, 0.65839
14.89489, 0.65835
14.91491, 0.65830
14.93493, 0.65825
14.95495, 0.65821
14.97497, 0.65816
14.99499, 0.65812
15.01502, 0.65807
15.03504, 0.65803
15.05506, 0.65798
15.07508, 0.65793
15.09510, 0.65789
15.11512, 0.65784
15.13514, 0.65780
15.15516, 0.65775
15.17518, 0.65771
15.19520, 0.65767
15.21522, 0.65762
15.23524, 0.65758
15.25526, 0.65753
15.27528, 0.65749
15.29530, 0.65744
15.31532, 0.65740
15.33534, 0.65736
15.35536, 0.65731
15.37538, 0.65727
15.39540, 0.65723
15.41542, 0.65718
15.43544, 0.65714
15.45546, 0.65710
15.47548, 0.65705
15.49550, 0.65701
15.51552, 0.65697
15.53554, 0.65692
15.55556, 0.65688
15.57558, 0.65684
15.59560, 0.65680
15.61562, 0.65675
15.63564, 0.65671
15.65566, 0.65667
15.67568, 0.65663
15.69570, 0.65658
15.71572, 0.65654
15.73574, 0.65650
15.75576, 0.65646
15.77578, 0.65642
15.79580, 0.65638
15.81582, 0.65633
15.83584, 0.65629
15.85586, 0.65625
15.87588, 0.65621
15.89590, 0.65617
15.91592, 0.65613
15.93594, 0.65609
15.95596, 0.65605
15.97598, 0.65601
15.99600, 0.65597
16.01602, 0.65593
16.03604, 0.65589
16.05606, 0.65584
16.07608, 0.65580
16.09610, 0.65576
16.11612, 0.65572
16.13614, 0.65568
16.15616, 0.65564
16.17618, 0.65561
16.19620, 0.65557
16.21622, 0.65553
16.23624, 0.65549
16.25626, 0.65545
16.27628, 0.65541
16.29630, 0.65537
16.31632, 0.65533
16.33634, 0.65529
16.35636, 0.65525
16.37638, 0.65521
16.39640, 0.65517
16.41642, 0.65514
16.43644, 0.65510
16.45646, 0.65506
16.47648, 0.65502
16.49650, 0.65498
16.51652, 0.65494
16.53654, 0.65491
16.55656, 0.65487
16.57658, 0.65483
16.59660, 0.65479
16.61662, 0.65475
16.63664, 0.65472
16.65666, 0.65468
16.67668, 0.65464
16.69670, 0.65460
16.71672, 0.65457
16.73674, 0.65453
16.75676, 0.65449
16.77678, 0.65446
16.79680, 0.65442
16.81682, 0.65438
16.83684, 0.65434
16.85686, 0.65431
16.87688, 0.65427
16.89690, 0.65423
16.91692, 0.65420
16.93694, 0.65416
16.95696, 0.65413
16.97698, 0.65409
16.99700, 0.65405
17.01702, 0.65402
17.03704, 0.65398
17.05706, 0.65394
17.07708, 0.65391
17.09710, 0.65387
17.11712, 0.65384
17.13714, 0.65380
17.15716, 0.65377
17.17718, 0.65373
17.19720, 0.65369
17.21722, 0.65366
17.23724, 0.65362
17.25726, 0.65359
17.27728, 0.65355
17.29730, 0.65352
17.31732, 0.65348
17.33734, 0.65345
17.35736, 0.65341
17.37738, 0.65338
17.39740, 0.65334
17.41742, 0.65331
17.43744, 0.65328
17.45746, 0.65324
17.47748, 0.65321
17.49750, 0.65317
17.51752, 0.65314
17.53754, 0.65310
17.55756, 0.65307
17.57758, 0.65304
17.59760, 0.65300
17.61762, 0.65297
17.63764, 0.65293
17.65766, 0.65290
17.67768, 0.65287
17.69770, 0.65283
17.71772, 0.65280
17.73774, 0.65277
17.75776, 0.65273
17.77778, 0.65270
17.79780, 0.65267
17.81782, 0.65263
17.83784, 0.65260
17.85786, 0.65257
17.87788, 0.65253
17.89790, 0.65250
17.91792, 0.65247
17.93794, 0.65244
17.95796, 0.65240
17.97798, 0.65237
17.99800, 0.65234
18.01802, 0.65231
18.03804, 0.65227
18.05806, 0.65224
18.07808, 0.65221
18.09810, 0.65218
18.11812, 0.65214
18.13814, 0.65211
18.15816, 0.65208
18.17818, 0.65205
18.19820, 0.65202
18.21822, 0.65198
18.23824, 0.65195
18.25826, 0.65192
18.27828, 0.65189
18.29830, 0.65186
18.31832, 0.65183
18.33834, 0.65180
18.35836, 0.65176
18.37838, 0.65173
18.39840, 0.65170
18.41842, 0.65167
18.43844, 0.65164
18.45846, 0.65161
18.47848, 0.65158
18.49850, 0.65155
18.51852, 0.65152
18.53854, 0.65148
18.55856, 0.65145
18.57858, 0.65142
18.59860, 0.65139
18.61862, 0.65136
18.63864, 0.65133
18.65866, 0.65130
18.67868, 0.65127
18.69870, 0.65124
18.71872, 0.65121
18.73874, 0.65118
18.75876, 0.65115
18.77878, 0.65112
18.79880, 0.65109
18.81882, 0.65106
18.83884, 0.65103
18.85886, 0.65100
18.87888, 0.65097
18.89890, 0.65094
18.91892, 0.65091
18.93894, 0.65088
18.95896, 0.65085
18.97898, 0.65082
18.99900, 0.65079
19.01902, 0.65076
19.03904, 0.65073
19.05906, 0.65070
19.07908, 0.65068
19.09910, 0.65065
19.11912, 0.65062
19.13914, 0.65059
19.15916, 0.65056
19.17918, 0.65053
19.19920, 0.65050
19.21922, 0.65047
19.23924, 0.65044
19.25926, 0.65042
19.27928, 0.65039
19.29930, 0.65036
19.31932, 0.65033
19.33934, 0.65030
19.35936, 0.65027
19.37938, 0.65024
19.39940, 0.65022
19.41942, 0.65019
19.43944, 0.65016
19.45946, 0.65013
19.47948, 0.65010
19.49950, 0.65008
19.51952, 0.65005
19.53954, 0.65002
19.55956, 0.64999
19.57958, 0.64996
19.59960, 0.64994
19.61962, 0.64991
19.63964, 0.64988
19.65966, 0.64985
19.67968, 0.64983
19.69970, 0.64980
19.71972, 0.64977
19.73974, 0.64974
19.75976, 0.64972
19.77978, 0.64969
19.79980, 0.64966
19.81982, 0.64963
19.83984, 0.64961
19.85986, 0.64958
19.87988, 0.64955
19.89990, 0.64953
19.91992, 0.64950
19.93994, 0.64947
19.95996, 0.64944
19.97998, 0.64942
20.00000, 0.64939


==> data/ratio/0_8.txt <==
x, y
0.00000, 2.00000
0.02002, 1.99854
0.04004, 1.99417
0.06006, 1.98697
0.08008, 1.97708
0.10010, 1.96465
0.12012, 1.94987
0.14014, 1.93299
0.16016, 1.91422
0.18018, 1.89382
0.20020, 1.87204
0.22022, 1.84911
0.24024, 1.82526
0.26026, 1.80071
0.28028, 1.77566
0.30030, 1.75027
0.32032, 1.72472
0.34034, 1.69914
0.36036, 1.67365
0.38038, 1.64835
0.40040, 1.62335
0.42042, 1.59871
0.44044, 1.57448
0.46046, 1.55073
0.48048, 1.52749
0.50050, 1.50479
0.52052, 1.48264
0.54054, 1.46108
0.56056, 1.44009
0.58058, 1.41970
0.60060, 1.39989
0.62062, 1.38067
0.64064, 1.36203
0.66066, 1.34396
0.68068, 1.32645
0.70070, 1.30949
0.72072, 1.29306
0.74074, 1.27716
0.76076, 1.26176
0.78078, 1.24685
0.80080, 1.23242
0.82082, 1.21846
0.84084, 1.20493
0.86086, 1.19185
0.88088, 1.17917
0.90090, 1.16690
0.92092, 1.15502
0.94094, 1.14352
0.96096, 1.13237
0.98098, 1.12157
1.00100, 1.11110
1.02102, 1.10096
1.04104, 1.09113
1.06106, 1.08159
1.08108, 1.07234
1.10110, 1.06337
1.12112, 1.05467
1.14114, 1.04622
1.16116, 1.03802
1.18118, 1.03006
1.20120, 1.02233
1.22122, 1.01481
1.24124, 1.00751
1.26126, 1.00042
1.28128, 0.99352
1.30130, 0.98681
1.32132, 0.98029
1.34134, 0.97394
1.36136, 0.96776
1.38138, 0.96175
1.40140, 0.95590
1.42142, 0.95020
1.44144, 0.94465
1.46146, 0.93924
1.48148, 0.93396
1.50150, 0.92882
1.52152, 0.92381
1.54154, 0.91893
1.56156, 0.91416
1.58158, 0.90951
1.60160, 0.90497
1.62162, 0.90055
1.64164, 0.89622
1.66166, 0.89200
1.68168, 0.88788
1.70170, 0.88385
1.72172, 0.87991
1.74174, 0.87607
1.76176, 0.87231
1.78178, 0.86863
1.80180, 0.86504
1.82182, 0.86152
1.84184, 0.85808
1.86186, 0.85472
1.88188, 0.85143
1.90190, 0.84820
1.92192, 0.84505
1.94194, 0.84196
1.96196, 0.83894
1.98198, 0.83597
2.00200, 0.83307
2.02202, 0.83023
2.04204, 0.82744
2.06206, 0.82471
2.08208, 0.82203
2.10210, 0.81941
2.12212, 0.81683
2.14214, 0.81431
2.16216, 0.81183
2.18218, 0.80940
2.20220, 0.80702
2.22222, 0.80468
2.24224, 0.80239
2.26226, 0.80013
2.28228, 0.79792
2.30230, 0.79575
2.32232, 0.79362
2.34234, 0.79152
2.36236, 0.78946
2.38238, 0.78744
2.40240, 0.78546
2.42242, 0.78350
2.44244, 0.78159
2.46246, 0.77970
2.48248, 0.77785
2.50250, 0.77603
2.52252, 0.77423
2.54254, 0.77247
2.56256, 0.77074
2.58258, 0.76903
2.60260, 0.76736
2.62262, 0.76571
2.64264, 0.76408
2.66266, 0.76249
2.68268, 0.76092
2.70270, 0.75937
2.72272, 0.75784
2.74274, 0.75635
2.76276, 0.75487
2.78278, 0.75341
2.80280, 0.75198
2.82282, 0.75057
2.84284, 0.74918
2.86286, 0.74782
2.88288, 0.74647
2.90290, 0.74514
2.92292, 0.74383
2.94294, 0.74254
2.96296, 0.74127
2.98298, 0.74002
3.00300, 0.73878
3.02302, 0.73756
3.04304, 0.73636
3.06306, 0.73518
3.08308, 0.73401
3.10310, 0.73286
3.12312, 0.73173
3.14314, 0.73061
3.16316, 0.72950
3.18318, 0.72841
3.20320, 0.72734
3.22322, 0.72628
3.24324, 0.72523
3.26326, 0.72420
3.28328, 0.72318
3.30330, 0.72218
3.32332, 0.72118
3.34334, 0.72020
3.36336, 0.71923
3.38338, 0.71828
3.40340, 0.71734
3.42342, 0.71641
3.44344, 0.71549
3.46346, 0.71458
3.48348, 0.71368
3.50350, 0.71280
3.52352, 0.71192
3.54354, 0.71106
3.56356, 0.71020
3.58358, 0.70936
3.60360, 0.70853
3.62362, 0.70770
3.64364, 0.70689
3.66366, 0.70609
3.68368, 0.70529
3.70370, 0.70451
3.72372, 0.70373
3.74374, 0.70296
3.76376, 0.70220
3.78378, 0.70145
3.80380, 0.70071
3.82382, 0.69998
3.84384, 0.69926
3.86386, 0.69854
3.88388, 0.69783
3.90390, 0.69713
3.92392, 0.69644
3.94394, 0.69575
3.96396, 0.69508
3.98398, 0.69440
4.00400, 0.69374
4.02402, 0.69309
4.04404, 0.69244
4.06406, 0.69180
4.08408, 0.69116
4.10410, 0.69053
4.12412, 0.68991
4.14414, 0.68929
4.16416, 0.68869
4.18418, 0.68808
4.20420, 0.68749
4.22422, 0.68690
4.24424, 0.68631
4.26426, 0.68573
4.28428, 0.68516
4.30430, 0.68459
4.32432, 0.68403
4.34434, 0.68348
4.36436, 0.68293
4.38438, 0.68238
4.40440, 0.68184
4.42442, 0.68131
4.44444, 0.68078
4.46446, 0.68026
4.48448, 0.67974
4.50450, 0.67923
4.52452, 0.67872
4.54454, 0.67821
4.56456, 0.67772
4.58458, 0.67722
4.60460, 0.67673
4.62462, 0.67625
4.64464, 0.67577
4.66466, 0.67529
4.68468, 0.67482
4.70470, 0.67435
4.72472, 0.67389
4.74474, 0.67343
4.76476, 0.67298
4.78478, 0.67253
4.80480, 0.67208
4.82482, 0.67164
4.84484, 0.67120
4.86486, 0.67077
4.88488, 0.67033
4.90490, 0.66991
4.92492, 0.66948
4.94494, 0.66907
4.96496, 0.66865
4.98498, 0.66824
5.00501, 0.66783
5.02503, 0.66742
5.04505, 0.66702
5.06507, 0.66663
5.08509, 0.66623
5.10511, 0.66584
5.12513, 0.66545
5.14515, 0.66507
5.16517, 0.66469
5.18519, 0.66431
5.20521, 0.66393
5.22523, 0.66356
5.24525, 0.66319
5.26527, 0.66283
5.28529, 0.66246
5.30531, 0.66210
5.32533, 0.66175
5.34535, 0.66139
5.36537, 0.66104
5.38539, 0.66069
5.40541, 0.66035
5.42543, 0.66000
5.44545, 0.65966
5.46547, 0.65933
5.48549, 0.65899
5.50551, 0.65866
5.52553, 0.65833
5.54555, 0.65800
5.56557, 0.65768
5.58559, 0.65736
5.60561, 0.65704
5.62563, 0.65672
5.64565, 0.65641
5.66567, 0.65610
5.68569, 0.65579
5.70571, 0.65548
5.72573, 0.65517
5.74575, 0.65487
5.76577, 0.65457
5.78579, 0.65427
5.80581, 0.65398
5.82583, 0.65368
5.84585, 0.65339
5.86587, 0.65310
5.88589, 0.65281
5.90591, 0.65253
5.92593, 0.65225
5.94595, 0.65196
5.96597, 0.65169
5.98599, 0.65141
6.00601, 0.65113
6.02603, 0.65086
6.04605, 0.65059
6.06607, 0.65032
6.08609, 0.65005
6.10611, 0.64979
6.12613, 0.64952
6.14615, 0.64926
6.16617, 0.64900
6.18619, 0.64874
6.20621, 0.64849
6.22623, 0.64823
6.24625, 0.64798
6.26627, 0.64773
6.28629, 0.64748
6.30631, 0.64723
6.32633, 0.64699
6.34635, 0.64674
6.36637, 0.64650
6.38639, 0.64626
6.40641, 0.64602
6.42643, 0.64578
6.44645, 0.64555
6.46647, 0.64531
6.48649, 0.64508
6.50651, 0.64485
6.52653, 0.64462
6.54655, 0.64439
6.56657, 0.64416
6.58659, 0.64394
6.60661, 0.64372
6.62663, 0.64349
6.64665, 0.64327
6.66667, 0.64305
6.68669, 0.64283
6.70671, 0.64262
6.72673, 0.64240
6.74675, 0.64219
6.76677, 0.64198
6.78679, 0.64177
6.80681, 0.64156
6.82683, 0.64135
6.84685, 0.64114
6.86687, 0.64093
6.88689, 0.64073
6.90691, 0.64053
6.92693, 0.64032
6.94695, 0.64012
6.96697, 0.63992
6.98699, 0.63972
7.00701, 0.63953
7.02703, 0.63933
7.04705, 0.63914
7.06707, 0.63894
7.08709, 0.63875
7.10711, 0.63856
7.12713, 0.63837
7.14715, 0.63818
7.16717, 0.63799
7.18719, 0.63781
7.20721, 0.63762
7.22723, 0.63744
7.24725, 0.63725
7.26727, 0.63707
7.28729, 0.63689
7.30731, 0.63671
7.32733, 0.63653
7.34735, 0.63635
7.36737, 0.63618
7.38739, 0.63600
7.40741, 0.63583
7.42743, 0.63565
7.44745, 0.63548
7.46747, 0.63531
7.48749, 0.63514
7.50751, 0.63497
7.52753, 0.63480
7.54755, 0.63463
7.56757, 0.63446
7.58759, 0.63430
7.60761, 0.63413
7.62763, 0.63397
7.64765, 0.63380
7.66767, 0.63364
7.68769, 0.63348
7.70771, 0.63332
7.72773, 0.63316
7.74775, 0.63300
7.76777, 0.63284
7.78779, 0.63268
7.80781, 0.63253
7.82783, 0.63237
7.84785, 0.63222
7.86787, 0.63207
7.88789, 0.63191
7.90791, 0.63176
7.92793, 0.63161
7.94795, 0.63146
7.96797, 0.63131
7.98799, 0.63116
8.00801, 0.63101
8.02803, 0.63087
8.04805, 0.63072
8.06807, 0.63057
8.08809, 0.63043
8.10811, 0.63028
8.12813, 0.63014
8.14815, 0.63000
8.16817, 0.62986
8.18819, 0.62972
8.20821, 0.62958
8.22823, 0.62944
8.24825, 0.62930
8.26827, 0.62916
8.28829, 0.62902
8.30831, 0.62888
8.32833, 0.62875
8.34835, 0.62861
8.36837, 0.62848
8.38839, 0.62835
8.40841, 0.62821
8.42843, 0.62808
8.44845, 0.62795
8.46847, 0.62782
8.48849, 0.62769
8.50851, 0.62756
8.52853, 0.62743
8.54855, 0.62730
8.56857, 0.62717
8.58859, 0.62704
8.60861, 0.62692
8.62863, 0.62679
8.64865, 0.62666
8.66867, 0.62654
8.68869, 0.62641
8.70871, 0.62629
8.72873, 0.62617
8.74875, 0.62605
8.76877, 0.62592
8.78879, 0.62580
8.80881, 0.62568
8.82883, 0.62556
8.84885, 0.62544
8.86887, 0.62532
8.88889, 0.62521
8.90891, 0.62509
8.92893, 0.62497
8.94895, 0.62485
8.96897, 0.62474
8.98899, 0.62462
9.00901, 0.62451
9.02903, 0.62439
9.04905, 0.62428
9.06907, 0.62417
9.08909, 0.62405
9.10911, 0.62394
9.12913, 0.62383
9.14915, 0.62372
9.16917, 0.62361
9.18919, 0.62350
9.20921, 0.62339
9.22923, 0.62328
9.24925, 0.62317
9.26927, 0.62306
9.28929, 0.62295
9.30931, 0.62285
9.32933, 0.62274
9.34935, 0.62263
9.36937, 0.62253
9.38939, 0.62242
9.40941, 0.62232
9.42943, 0.62221
9.44945, 0.62211
9.46947, 0.62200
9.48949, 0.62190
9.50951, 0.62180
9.52953, 0.62170
9.54955, 0.62160
9.56957, 0.62149
9.58959, 0.62139
9.60961, 0.62129
9.62963, 0.62119
9.64965, 0.62109
9.66967, 0.62100
9.68969, 0.62090
9.70971, 0.62080
9.72973, 0.62070
9.74975, 0.62060
9.76977, 0.62051
9.78979, 0.62041
9.80981, 0.62032
9.82983, 0.62022
9.84985, 0.62013
9.86987, 0.62003
9.88989, 0.61994
9.90991, 0.61984
9.92993, 0.61975
9.94995, 0.61966
9.96997, 0.61956
9.98999, 0.61947
10.01001, 0.61938
10.03003, 0.61929
10.05005, 0.61920
10.07007, 0.61911
10.09009, 0.61902
10.11011, 0.61893
10.13013, 0.61884
10.15015, 0.61875
10.17017, 0.61866
10.19019, 0.61857
10.21021, 0.61848
10.23023, 0.61839
10.25025, 0.61831
10.27027, 0.61822
10.29029, 0.61813
10.31031, 0.61805
10.33033, 0.61796
10.35035, 0.61787
10.37037, 0.61779
10.39039, 0.61770
10.41041, 0.61762
10.43043, 0.61754
10.45045, 0.61745
10.47047, 0.61737
10.49049, 0.61728
10.51051, 0.61720
10.53053, 0.61712
10.55055, 0.61704
10.57057, 0.61696
10.59059, 0.61687
10.61061, 0.61679
10.63063, 0.61671
10.65065, 0.61663
10.67067, 0.61655
10.69069, 0.61647
10.71071, 0.61639
10.73073, 0.61631
10.75075, 0.61623
10.77077, 0.61615
10.79079, 0.61608
10.81081, 0.61600
10.83083, 0.61592
10.85085, 0.61584
10.87087, 0.61577
10.89089, 0.61569
10.91091, 0.61561
10.93093, 0.61554
10.95095, 0.61546
10.97097, 0.61538
10.99099, 0.61531
11.01101, 0.61523
11.03103, 0.61516
11.05105, 0.61508
11.07107, 0.61501
11.09109, 0.61494
11.11111, 0.61486
11.13113, 0.61479
11.15115, 0.61472
11.17117, 0.61464
11.19119, 0.61457
11.21121, 0.61450
11.23123, 0.61443
11.25125, 0.61435
11.27127, 0.61428
11.29129, 0.61421
11.31131, 0.61414
11.33133, 0.61407
11.35135, 0.61400
11.37137, 0.61393
11.39139, 0.61386
11.41141, 0.61379
11.43143, 0.61372
11.45145, 0.61365
11.47147, 0.61358
11.49149, 0.61351
11.51151, 0.61345
11.53153, 0.61338
11.55155, 0.61331
11.57157, 0.61324
11.59159, 0.61317
11.61161, 0.61311
11.63163, 0.61304
11.65165, 0.61297
11.67167, 0.61291
11.69169, 0.61284
11.71171, 0.61278
11.73173, 0.61271
11.75175, 0.61264
11.77177, 0.61258
11.79179, 0.61251
11.81181, 0.61245
11.83183, 0.61238
11.85185, 0.61232
11.87187, 0.61226
11.89189, 0.61219
11.91191, 0.61213
11.93193, 0.61207
11.95195, 0.61200
11.97197, 0.61194
11.99199, 0.61188
12.01201, 0.61181
12.03203, 0.61175
12.05205, 0.61169
12.07207, 0.61163
12.09209, 0.61157
12.11211, 0.61151
12.13213, 0.61144
12.15215, 0.61138
12.17217, 0.61132
12.19219, 0.61126
12.21221, 0.61120
12.23223, 0.61114
12.25225, 0.61108
12.27227, 0.61102
12.29229, 0.61096
12.31231, 0.61090
12.33233, 0.61084
12.35235, 0.61078
12.37237, 0.61073
12.39239, 0.61067
12.41241, 0.61061
12.43243, 0.61055
12.45245, 0.61049
12.47247, 0.61043
12.49249, 0.61038
12.51251, 0.61032
12.53253, 0.61026
12.55255, 0.61021
12.57257, 0.61015
12.59259, 0.61009
12.61261, 0.61004
12.63263, 0.60998
12.65265, 0.60992
12.67267, 0.60987
12.69269, 0.60981
12.71271, 0.60976
12.73273, 0.60970
12.75275, 0.60965
12.77277, 0.60959
12.79279, 0.60954
12.81281, 0.60948
12.83283, 0.60943
12.85285, 0.60937
12.87287, 0.60932
12.89289, 0.60927
12.91291, 0.60921
12.93293, 0.60916
12.95295, 0.60910
12.97297, 0.60905
12.99299, 0.60900
13.01301, 0.60895
13.03303, 0.60889
13.05305, 0.60884
13.07307, 0.60879
13.09309, 0.60874
13.11311, 0.60868
13.13313, 0.60863
13.15315, 0.60858
13.17317, 0.60853
13.19319, 0.60848
13.21321, 0.60843
13.23323, 0.60838
13.25325, 0.60832
13.27327, 0.60827
13.29329, 0.60822
13.31331, 0.60817
13.33333, 0.60812
13.35335, 0.60807
13.37337, 0.60802
13.39339, 0.60797
13.41341, 0.60792
13.43343, 0.60787
13.45345, 0.60782
13.47347, 0.60778
13.49349, 0.60773
13.51351, 0.60768
13.53353, 0.60763
13.55355, 0.60758
13.57357, 0.60753
13.59359, 0.60748
13.61361, 0.60744
13.63363, 0.60739
13.65365, 0.60734
13.67367, 0.60729
13.69369, 0.60725
13.71371, 0.60720
13.73373, 0.60715
13.75375, 0.60710
13.77377, 0.60706
13.79379, 0.60701
13.81381, 0.60696
13.83383, 0.60692
13.85385, 0.60687
13.87387, 0.60682
13.89389, 0.60678
13.91391, 0.60673
13.93393, 0.60669
13.95395, 0.60664
13.97397, 0.60660
13.99399, 0.60655
14.01401, 0.60650
14.03403, 0.60646
14.05405, 0.60641
14.07407, 0.60637
14.09409, 0.60632
14.11411, 0.60628
14.13413, 0.60624
14.15415, 0.60619
14.17417, 0.60615
14.19419, 0.60610
14.21421, 0.60606
14.23423, 0.60602
14.25425, 0.60597
14.27427, 0.60593
14.29429, 0.60588
14.31431, 0.60584
14.33433, 0.60580
14.35435, 0.60576
14.37437, 0.60571
14.39439, 0.60567
14.41441, 0.60563
14.43443, 0.60558
14.45445, 0.60554
14.47447, 0.60550
14.49449, 0.60546
14.51451, 0.60542
14.53453, 0.60537
14.55455, 0.60533
14.57457, 0.60529
14.59459, 0.60525
14.61461, 0.60521
14.63463, 0.60517
14.65465, 0.60512
14.67467, 0.60508
14.69469, 0.60504
14.71471, 0.60500
14.73473, 0.60496
14.75475, 0.60492
14.77477, 0.60488
14.79479, 0.60484
14.81481, 0.60480
14.83483, 0.60476
14.85485, 0.60472
14.87487, 0.60468
14.89489, 0.60464
14.91491, 0.60460
14.93493, 0.60456
14.95495, 0.60452
14.97497, 0.60448
14.99499, 0.60444
15.01502, 0.60440
15.03504, 0.60436
15.05506, 0.60432
15.07508, 0.60428
15.09510, 0.60425
15.11512, 0.60421
15.13514, 0.60417
15.15516, 0.60413
15.17518, 0.60409
15.19520, 0.60405
15.21522, 0.60402
15.23524, 0.60398
15.25526, 0.60394
15.27528, 0.60390
15.29530, 0.60386
15.31532, 0.60383
15.33534, 0.60379
15.35536, 0.60375
15.37538, 0.60371
15.39540, 0.60368
15.41542, 0.60364
15.43544, 0.60360
15.45546, 0.60357
15.47548, 0.60353
15.49550, 0.60349
15.51552, 0.60346
15.53554, 0.60342
15.55556, 0.60338
15.57558, 0.60335
15.59560, 0.60331
15.61562, 0.60327
15.63564, 0.60324
15.65566, 0.60320
15.67568, 0.60317
15.69570, 0.60313
15.71572, 0.60309
15.73574, 0.60306
15.75576, 0.60302
15.77578, 0.60299
15.79580, 0.60295
15.81582, 0.60292
15.83584, 0.60288
15.85586, 0.60285
15.87588, 0.60281
15.89590, 0.60278
15.91592, 0.60274
15.93594, 0.60271
15.95596, 0.60267
15.97598, 0.60264
15.99600, 0.60261
16.01602, 0.60257
16.03604, 0.60254
16.05606, 0.60250
16.07608, 0.60247
16.09610, 0.60243
16.11612, 0.60240
16.13614, 0.60237
16.15616, 0.60233
16.17618, 0.60230
16.19620, 0.60227
16.21622, 0.60223
16.23624, 0.60220
16.25626, 0.60217
16.27628, 0.60213
16.29630, 0.60210
16.31632, 0.60207
16.33634, 0.60203
16.35636, 0.60200
16.37638, 0.60197
16.39640, 0.60194
16.41642, 0.60190
16.43644, 0.60187
16.45646, 0.60184
16.47648, 0.60181
16.49650, 0.60177
16.51652, 0.60174
16.53654, 0.60171
16.55656, 0.60168
16.57658, 0.60165
16.59660, 0.60161
16.61662, 0.60158
16.63664, 0.60155
16.65666, 0.60152
16.67668, 0.60149
16.69670, 0.60146
16.71672, 0.60142
16.73674, 0.60139
16.75676, 0.60136
16.77678, 0.60133
16.79680, 0.60130
16.81682, 0.60127
16.83684, 0.60124
16.85686, 0.60121
16.87688, 0.60118
16.89690, 0.60115
16.91692, 0.60112
16.93694, 0.60108
16.95696, 0.60105
16.97698, 0.60102
16.99700, 0.60099
17.01702, 0.60096
17.03704, 0.60093
17.05706, 0.60090
17.07708, 0.60087
17.09710, 0.60084
17.11712, 0.60081
17.13714, 0.60078
17.15716, 0.60075
17.17718, 0.60072
17.19720, 0.60069
17.21722, 0.60066
17.23724, 0.60064
17.25726, 0.60061
17.27728, 0.60058
17.29730, 0.60055
17.31732, 0.60052
17.33734, 0.60049
17.35736, 0.60046
17.37738, 0.60043
17.39740, 0.60040
17.41742, 0.60037
17.43744, 0.60034
17.45746, 0.60032
17.47748, 0.60029
17.49750, 0.60026
17.51752, 0.60023
17.53754, 0.60020
17.55756, 0.60017
17.57758, 0.60014
17.59760, 0.60012
17.61762, 0.60009
17.63764, 0.60006
17.65766, 0.60003
17.67768, 0.60000
17.69770, 0.59998
17.71772, 0.59995
17.73774, 0.59992
17.75776, 0.59989
17.77778, 0.59987
17.79780, 0.59984
17.81782, 0.59981
17.83784, 0.59978
17.85786, 0.59976
17.87788, 0.59973
17.89790, 0.59970
17.91792, 0.59967
17.93794, 0.59965
17.95796, 0.59962
17.97798, 0.59959
17.99800, 0.59957
18.01802, 0.59954
18.03804, 0.59951
18.05806, 0.59949
18.07808, 0.59946
18.09810, 0.59943
18.11812, 0.59941
18.13814, 0.59938
18.15816, 0.59935
18.17818, 0.59933
18.19820, 0.59930
18.21822, 0.59927
18.23824, 0.59925
18.25826, 0.59922
18.27828, 0.59919
18.29830, 0.59917
18.31832, 0.59914
18.33834, 0.59912
18.35836, 0.59909
18.37838, 0.59907
18.39840, 0.59904
18.41842, 0.59901
18.43844, 0.59899
18.45846, 0.59896
18.47848, 0.59894
18.49850, 0.59891
18.51852, 0.59889
18.53854, 0.59886
18.55856, 0.59884
18.57858, 0.59881
18.59860, 0.59879
18.61862, 0.59876
18.63864, 0.59873
18.65866, 0.59871
18.67868, 0.59868
18.69870, 0.59866
18.71872, 0.59864
18.73874, 0.59861
18.75876, 0.59859
18.77878, 0.59856
18.79880, 0.59854
18.81882, 0.59851
18.83884, 0.59849
18.85886, 0.59846
18.87888, 0.59844
18.89890, 0.59841
18.91892, 0.59839
18.93894, 0.59837
18.95896, 0.59834
18.97898, 0.59832
18.99900, 0.59829
19.01902, 0.59827
19.03904, 0.59824
19.05906, 0.59822
19.07908, 0.59820
19.09910, 0.59817
19.11912, 0.59815
19.13914, 0.59813
19.15916, 0.59810
19.17918, 0.59808
19.19920, 0.59805
19.21922, 0.59803
19.23924, 0.59801
19.25926, 0.59798
19.27928, 0.59796
19.29930, 0.59794
19.31932, 0.59791
19.33934, 0.59789
19.35936, 0.59787
19.37938, 0.59784
19.39940, 0.59782
19.41942, 0.59780
19.43944, 0.59778
19.45946, 0.59775
19.47948, 0.59773
19.49950, 0.59771
19.51952, 0.59768
19.53954, 0.59766
19.55956, 0.59764
19.57958, 0.59762
19.59960, 0.59759
19.61962, 0.59757
19.63964, 0.59755
19.65966, 0.59753
19.67968, 0.59750
19.69970, 0.59748
19.71972, 0.59746
19.73974, 0.59744
19.75976, 0.59741
19.77978, 0.59739
19.79980, 0.59737
19.81982, 0.59735
19.83984, 0.59732
19.85986, 0.59730
19.87988, 0.59728
19.89990, 0.59726
19.91992, 0.59724
19.93994, 0.59722
19.95996, 0.59719
19.97998, 0.59717
20.00000, 0.59715


==> data/ratio/0_9.txt <==
x, y
0.00000, 2.00000
0.02002, 1.99912
0.04004, 1.99648
0.06006, 1.99211
0.08008, 1.98605
0.10010, 1.97834
0.12012, 1.96905
0.14014, 1.95824
0.16016, 1.94602
0.18018, 1.93245
0.20020, 1.91765
0.22022, 1.90172
0.24024, 1.88476
0.26026, 1.86687
0.28028, 1.84817
0.30030, 1.82875
0.32032, 1.80873
0.34034, 1.78819
0.36036, 1.76723
0.38038, 1.74595
0.40040, 1.72442
0.42042, 1.70273
0.44044, 1.68095
0.46046, 1.65914
0.48048, 1.63736
0.50050, 1.61568
0.52052, 1.59413
0.54054, 1.57276
0.56056, 1.55162
0.58058, 1.53073
0.60060, 1.51013
0.62062, 1.48983
0.64064, 1.46987
0.66066, 1.45025
0.68068, 1.43100
0.70070, 1.41213
0.72072, 1.39364
0.74074, 1.37554
0.76076, 1.35783
0.78078, 1.34052
0.80080, 1.32361
0.82082, 1.30710
0.84084, 1.29098
0.86086, 1.27526
0.88088, 1.25993
0.90090, 1.24498
0.92092, 1.23041
0.94094, 1.21621
0.96096, 1.20238
0.98098, 1.18890
1.00100, 1.17578
1.02102, 1.16300
1.04104, 1.15056
1.06106, 1.13844
1.08108, 1.12665
1.10110, 1.11517
1.12112, 1.10399
1.14114, 1.09311
1.16116, 1.08251
1.18118, 1.07220
1.20120, 1.06216
1.22122, 1.05238
1.24124, 1.04287
1.26126, 1.03360
1.28128, 1.02457
1.30130, 1.01578
1.32132, 1.00722
1.34134, 0.99888
1.36136, 0.99075
1.38138, 0.98284
1.40140, 0.97512
1.42142, 0.96760
1.44144, 0.96028
1.46146, 0.95314
1.48148, 0.94617
1.50150, 0.93939
1.52152, 0.93277
1.54154, 0.92631
1.56156, 0.92001
1.58158, 0.91387
1.60160, 0.90787
1.62162, 0.90202
1.64164, 0.89631
1.66166, 0.89074
1.68168, 0.88530
1.70170, 0.87999
1.72172, 0.87480
1.74174, 0.86973
1.76176, 0.86478
1.78178, 0.85995
1.80180, 0.85522
1.82182, 0.85060
1.84184, 0.84609
1.86186, 0.84168
1.88188, 0.83736
1.90190, 0.83315
1.92192, 0.82902
1.94194, 0.82498
1.96196, 0.82104
1.98198, 0.81717
2.00200, 0.81339
2.02202, 0.80970
2.04204, 0.80607
2.06206, 0.80253
2.08208, 0.79906
2.10210, 0.79566
2.12212, 0.79233
2.14214, 0.78907
2.16216, 0.78588
2.18218, 0.78275
2.20220, 0.77968
2.22222, 0.77668
2.24224, 0.77373
2.26226, 0.77085
2.28228, 0.76801
2.30230, 0.76524
2.32232, 0.76252
2.34234, 0.75985
2.36236, 0.75723
2.38238, 0.75466
2.40240, 0.75214
2.42242, 0.74967
2.44244, 0.74724
2.46246, 0.74486
2.48248, 0.74252
2.50250, 0.74022
2.52252, 0.73797
2.54254, 0.73576
2.56256, 0.73358
2.58258, 0.73145
2.60260, 0.72935
2.62262, 0.72729
2.64264, 0.72527
2.66266, 0.72328
2.68268, 0.72132
2.70270, 0.71940
2.72272, 0.71751
2.74274, 0.71566
2.76276, 0.71383
2.78278, 0.71204
2.80280, 0.71028
2.82282, 0.70854
2.84284, 0.70684
2.86286, 0.70516
2.88288, 0.70351
2.90290, 0.70188
2.92292, 0.70028
2.94294, 0.69871
2.96296, 0.69717
2.98298, 0.69564
3.00300, 0.69414
3.02302, 0.69267
3.04304, 0.69122
3.06306, 0.68979
3.08308, 0.68838
3.10310, 0.68699
3.12312, 0.68563
3.14314, 0.68428
3.16316, 0.68296
3.18318, 0.68165
3.20320, 0.68037
3.22322, 0.67910
3.24324, 0.67786
3.26326, 0.67663
3.28328, 0.67542
3.30330, 0.67422
3.32332, 0.67305
3.34334, 0.67189
3.36336, 0.67074
3.38338, 0.66962
3.40340, 0.66851
3.42342, 0.66741
3.44344, 0.66633
3.46346, 0.66527
3.48348, 0.66422
3.50350, 0.66318
3.52352, 0.66216
3.54354, 0.66115
3.56356, 0.66016
3.58358, 0.65918
3.60360, 0.65821
3.62362, 0.65726
3.64364, 0.65631
3.66366, 0.65539
3.68368, 0.65447
3.70370, 0.65356
3.72372, 0.65267
3.74374, 0.65179
3.76376, 0.65092
3.78378, 0.65006
3.80380, 0.64921
3.82382, 0.64837
3.84384, 0.64755
3.86386, 0.64673
3.88388, 0.64592
3.90390, 0.64513
3.92392, 0.64434
3.94394, 0.64356
3.96396, 0.64280
3.98398, 0.64204
4.00400, 0.64129
4.02402, 0.64055
4.04404, 0.63982
4.06406, 0.63910
4.08408, 0.63838
4.10410, 0.63768
4.12412, 0.63698
4.14414, 0.63630
4.16416, 0.63561
4.18418, 0.63494
4.20420, 0.63428
4.22422, 0.63362
4.24424, 0.63297
4.26426, 0.63233
4.28428, 0.63170
4.30430, 0.63107
4.32432, 0.63045
4.34434, 0.62984
4.36436, 0.62923
4.38438, 0.62863
4.40440, 0.62804
4.42442, 0.62745
4.44444, 0.62687
4.46446, 0.62630
4.48448, 0.62573
4.50450, 0.62517
4.52452, 0.62462
4.54454, 0.62407
4.56456, 0.62352
4.58458, 0.62299
4.60460, 0.62246
4.62462, 0.62193
4.64464, 0.62141
4.66466, 0.62089
4.68468, 0.62039
4.70470, 0.61988
4.72472, 0.61938
4.74474, 0.61889
4.76476, 0.61840
4.78478, 0.61792
4.80480, 0.61744
4.82482, 0.61696
4.84484, 0.61650
4.86486, 0.61603
4.88488, 0.61557
4.90490, 0.61512
4.92492, 0.61467
4.94494, 0.61422
4.96496, 0.61378
4.98498, 0.61334
5.00501, 0.61291
5.02503, 0.61248
5.04505, 0.61206
5.06507, 0.61164
5.08509, 0.61122
5.10511, 0.61081
5.12513, 0.61040
5.14515, 0.61000
5.16517, 0.60960
5.18519, 0.60920
5.20521, 0.60881
5.22523, 0.60842
5.24525, 0.60803
5.26527, 0.60765
5.28529, 0.60727
5.30531, 0.60690
5.32533, 0.60652
5.34535, 0.60616
5.36537, 0.60579
5.38539, 0.60543
5.40541, 0.60507
5.42543, 0.60472
5.44545, 0.60437
5.46547, 0.60402
5.48549, 0.60367
5.50551, 0.60333
5.52553, 0.60299
5.54555, 0.60266
5.56557, 0.60232
5.58559, 0.60199
5.60561, 0.60167
5.62563, 0.60134
5.64565, 0.60102
5.66567, 0.60070
5.68569, 0.60038
5.70571, 0.60007
5.72573, 0.59976
5.74575, 0.59945
5.76577, 0.59915
5.78579, 0.59884
5.80581, 0.59854
5.82583, 0.59825
5.84585, 0.59795
5.86587, 0.59766
5.88589, 0.59737
5.90591, 0.59708
5.92593, 0.59680
5.94595, 0.59651
5.96597, 0.59623
5.98599, 0.59595
6.00601, 0.59568
6.02603, 0.59540
6.04605, 0.59513
6.06607, 0.59486
6.08609, 0.59460
6.10611, 0.59433
6.12613, 0.59407
6.14615, 0.59381
6.16617, 0.59355
6.18619, 0.59329
6.20621, 0.59304
6.22623, 0.59279
6.24625, 0.59254
6.26627, 0.59229
6.28629, 0.59204
6.30631, 0.59180
6.32633, 0.59155
6.34635, 0.59131
6.36637, 0.59107
6.38639, 0.59084
6.40641, 0.59060
6.42643, 0.59037
6.44645, 0.59014
6.46647, 0.58991
6.48649, 0.58968
6.50651, 0.58945
6.52653, 0.58923
6.54655, 0.58900
6.56657, 0.58878
6.58659, 0.58856
6.60661, 0.58834
6.62663, 0.58813
6.64665, 0.58791
6.66667, 0.58770
6.68669, 0.58749
6.70671, 0.58728
6.72673, 0.58707
6.74675, 0.58686
6.76677, 0.58665
6.78679, 0.58645
6.80681, 0.58625
6.82683, 0.58605
6.84685, 0.58585
6.86687, 0.58565
6.88689, 0.58545
6.90691, 0.58526
6.92693, 0.58506
6.94695, 0.58487
6.96697, 0.58468
6.98699, 0.58449
7.00701, 0.58430
7.02703, 0.58411
7.04705, 0.58393
7.06707, 0.58374
7.08709, 0.58356
7.10711, 0.58337
7.12713, 0.58319
7.14715, 0.58301
7.16717, 0.58284
7.18719, 0.58266
7.20721, 0.58248
7.22723, 0.58231
7.24725, 0.58213
7.26727, 0.58196
7.28729, 0.58179
7.30731, 0.58162
7.32733, 0.58145
7.34735, 0.58128
7.36737, 0.58112
7.38739, 0.58095
7.40741, 0.58079
7.42743, 0.58062
7.44745, 0.58046
7.46747, 0.58030
7.48749, 0.58014
7.50751, 0.57998
7.52753, 0.57982
7.54755, 0.57966
7.56757, 0.57951
7.58759, 0.57935
7.60761, 0.57920
7.62763, 0.57905
7.64765, 0.57889
7.66767, 0.57874
7.68769, 0.57859
7.70771, 0.57844
7.72773, 0.57829
7.74775, 0.57815
7.76777, 0.57800
7.78779, 0.57785
7.80781, 0.57771
7.82783, 0.57757
7.84785, 0.57742
7.86787, 0.57728
7.88789, 0.57714
7.90791, 0.57700
7.92793, 0.57686
7.94795, 0.57672
7.96797, 0.57659
7.98799, 0.57645
8.00801, 0.57631
8.02803, 0.57618
8.04805, 0.57604
8.06807, 0.57591
8.08809, 0.57578
8.10811, 0.57565
8.12813, 0.57551
8.14815, 0.57538
8.16817, 0.57526
8.18819, 0.57513
8.20821, 0.57500
8.22823, 0.57487
8.24825, 0.57475
8.26827, 0.57462
8.28829, 0.57449
8.30831, 0.57437
8.32833, 0.57425
8.34835, 0.57412
8.36837, 0.57400
8.38839, 0.57388
8.40841, 0.57376
8.42843, 0.57364
8.44845, 0.57352
8.46847, 0.57340
8.48849, 0.57329
8.50851, 0.57317
8.52853, 0.57305
8.54855, 0.57294
8.56857, 0.57282
8.58859, 0.57271
8.60861, 0.57259
8.62863, 0.57248
8.64865, 0.57237
8.66867, 0.57226
8.68869, 0.57214
8.70871, 0.57203
8.72873, 0.57192
8.74875, 0.57181
8.76877, 0.57171
8.78879, 0.57160
8.80881, 0.57149
8.82883, 0.57138
8.84885, 0.57128
8.86887, 0.57117
8.88889, 0.57107
8.90891, 0.57096
8.92893, 0.57086
8.94895, 0.57075
8.96897, 0.57065
8.98899, 0.57055
9.00901, 0.57045
9.02903, 0.57034
9.04905, 0.57024
9.06907, 0.57014
9.08909, 0.57004
9.10911, 0.56994
9.12913, 0.56985
9.14915, 0.56975
9.16917, 0.56965
9.18919, 0.56955
9.20921, 0.56946
9.22923, 0.56936
9.24925, 0.56927
9.26927, 0.56917
9.28929, 0.56908
9.30931, 0.56898
9.32933, 0.56889
9.34935, 0.56880
9.36937, 0.56870
9.38939, 0.56861
9.40941, 0.56852
9.42943, 0.56843
9.44945, 0.56834
9.46947, 0.56825
9.48949, 0.56816
9.50951, 0.56807
9.52953, 0.56798
9.54955, 0.56789
9.56957, 0.56780
9.58959, 0.56772
9.60961, 0.56763
9.62963, 0.56754
9.64965, 0.56746
9.66967, 0.56737
9.68969, 0.56729
9.70971, 0.56720
9.72973, 0.56712
9.74975, 0.56703
9.76977, 0.56695
9.78979, 0.56687
9.80981, 0.56678
9.82983, 0.56670
9.84985, 0.56662
9.86987, 0.56654
9.88989, 0.56646
9.90991, 0.56638
9.92993, 0.56630
9.94995, 0.56622
9.96997, 0.56614
9.98999, 0.56606
10.01001, 0.56598
10.03003, 0.56590
10.05005, 0.56582
10.07007, 0.56574
10.09009, 0.56567
10.11011, 0.56559
10.13013, 0.56551
10.15015, 0.56544
10.17017, 0.56536
10.19019, 0.56529
10.21021, 0.56521
10.23023, 0.56514
10.25025, 0.56506
10.27027, 0.56499
10.29029, 0.56491
10.31031, 0.56484
10.33033, 0.56477
10.35035, 0.56470
10.37037, 0.56462
10.39039, 0.56455
10.41041, 0.56448
10.43043, 0.56441
10.45045, 0.56434
10.47047, 0.56427
10.49049, 0.56420
10.51051, 0.56413
10.53053, 0.56406
10.55055, 0.56399
10.57057, 0.56392
10.59059, 0.56385
10.61061, 0.56378
10.63063, 0.56371
10.65065, 0.56365
10.67067, 0.56358
10.69069, 0.56351
10.71071, 0.56345
10.73073, 0.56338
10.75075, 0.56331
10.77077, 0.56325
10.79079, 0.56318
10.81081, 0.56312
10.83083, 0.56305
10.85085, 0.56299
10.87087, 0.56292
10.89089, 0.56286
10.91091, 0.56279
10.93093, 0.56273
10.95095, 0.56267
10.97097, 0.56260
10.99099, 0.56254
11.01101, 0.56248
11.03103, 0.56242
11.05105, 0.56235
11.07107, 0.56229
11.09109, 0.56223
11.11111, 0.56217
11.13113, 0.56211
11.15115, 0.56205
11.17117, 0.56199
11.19119, 0.56193
11.21121, 0.56187
11.23123, 0.56181
11.25125, 0.56175
11.27127, 0.56169
11.29129, 0.56163
11.31131, 0.56157
11.33133, 0.56151
11.35135, 0.56146
11.37137, 0.56140
11.39139, 0.56134
11.41141, 0.56128
11.43143, 0.56123
11.45145, 0.56117
11.47147, 0.56111
11.49149, 0.56106
11.51151, 0.56100
11.53153, 0.56095
11.55155, 0.56089
11.57157, 0.56083
11.59159, 0.56078
11.61161, 0.56072
11.63163, 0.56067
11.65165, 0.56061
11.67167, 0.56056
11.69169, 0.56051
11.71171, 0.56045
11.73173, 0.56040
11.75175, 0.56035
11.77177, 0.56029
11.79179, 0.56024
11.81181, 0.56019
11.83183, 0.56013
11.85185, 0.56008
11.87187, 0.56003
11.89189, 0.55998
11.91191, 0.55993
11.93193, 0.55988
11.95195, 0.55982
11.97197, 0.55977
11.99199, 0.55972
12.01201, 0.55967
12.03203, 0.55962
12.05205, 0.55957
12.07207, 0.55952
12.09209, 0.55947
12.11211, 0.55942
12.13213, 0.55937
12.15215, 0.55932
12.17217, 0.55927
12.19219, 0.55922
12.21221, 0.55918
12.23223, 0.55913
12.25225, 0.55908
12.27227, 0.55903
12.29229, 0.55898
12.31231, 0.55894
12.33233, 0.55889
12.35235, 0.55884
12.37237, 0.55879
12.39239, 0.55875
12.41241, 0.55870
12.43243, 0.55865
12.45245, 0.55861
12.47247, 0.55856
12.49249, 0.55851
12.51251, 0.55847
12.53253, 0.55842
12.55255, 0.55838
12.57257, 0.55833
12.59259, 0.55829
12.61261, 0.55824
12.63263, 0.55820
12.65265, 0.55815
12.67267, 0.55811
12.69269, 0.55806
12.71271, 0.55802
12.73273, 0.55798
12.75275, 0.55793
12.77277, 0.55789
12.79279, 0.55784
12.81281, 0.55780
12.83283, 0.55776
12.85285, 0.55771
12.87287, 0.55767
12.89289, 0.55763
12.91291, 0.55759
12.93293, 0.55754
12.95295, 0.55750
12.97297, 0.55746
12.99299, 0.55742
13.01301, 0.55738
13.03303, 0.55733
13.05305, 0.55729
13.07307, 0.55725
13.09309, 0.55721
13.11311, 0.55717
13.13313, 0.55713
13.15315, 0.55709
13.17317, 0.55705
13.19319, 0.55701
13.21321, 0.55697
13.23323, 0.55693
13.25325, 0.55689
13.27327, 0.55685
13.29329, 0.55681
13.31331, 0.55677
13.33333, 0.55673
13.35335, 0.55669
13.37337, 0.55665
13.39339, 0.55661
13.41341, 0.55657
13.43343, 0.55653
13.45345, 0.55649
13.47347, 0.55646
13.49349, 0.55642
13.51351, 0.55638
13.53353, 0.55634
13.55355, 0.55630
13.57357, 0.55627
13.59359, 0.55623
13.61361, 0.55619
13.63363, 0.55615
13.65365, 0.55612
13.67367, 0.55608
13.69369, 0.55604
13.71371, 0.55601
13.73373, 0.55597
13.75375, 0.55593
13.77377, 0.55590
13.79379, 0.55586
13.81381, 0.55582
13.83383, 0.55579
13.85385, 0.55575
13.87387, 0.55572
13.89389, 0.55568
13.91391, 0.55564
13.93393, 0.55561
13.95395, 0.55557
13.97397, 0.55554
13.99399, 0.55550
14.01401, 0.55547
14.03403, 0.55543
14.05405, 0.55540
14.07407, 0.55536
14.09409, 0.55533
14.11411, 0.55529
14.13413, 0.55526
14.15415, 0.55523
14.17417, 0.55519
14.19419, 0.55516
14.21421, 0.55512
14.23423, 0.55509
14.25425, 0.55506
14.27427, 0.55502
14.29429, 0.55499
14.31431, 0.55496
14.33433, 0.55492
14.35435, 0.55489
14.37437, 0.55486
14.39439, 0.55482
14.41441, 0.55479
14.43443, 0.55476
14.45445, 0.55473
14.47447, 0.55469
14.49449, 0.55466
14.51451, 0.55463
14.53453, 0.55460
14.55455, 0.55457
14.57457, 0.55453
14.59459, 0.55450
14.61461, 0.55447
14.63463, 0.55444
14.65465, 0.55441
14.67467, 0.55438
14.69469, 0.55435
14.71471, 0.55431
14.73473, 0.55428
14.75475, 0.55425
14.77477, 0.55422
14.79479, 0.55419
14.81481, 0.55416
14.83483, 0.55413
14.85485, 0.55410
14.87487, 0.55407
14.89489, 0.55404
14.91491, 0.55401
14.93493, 0.55398
14.95495, 0.55395
14.97497, 0.55392
14.99499, 0.55389
15.01502, 0.55386
15.03504, 0.55383
15.05506, 0.55380
15.07508, 0.55377
15.09510, 0.55374
15.11512, 0.55371
15.13514, 0.55368
15.15516, 0.55365
15.17518, 0.55362
15.19520, 0.55360
15.21522, 0.55357
15.23524, 0.55354
15.25526, 0.55351
15.27528, 0.55348
15.29530, 0.55345
15.31532, 0.55342
15.33534, 0.55340
15.35536, 0.55337
15.37538, 0.55334
15.39540, 0.55331
15.41542, 0.55328
15.43544, 0.55326
15.45546, 0.55323
15.47548, 0.55320
15.49550, 0.55317
15.51552, 0.55315
15.53554, 0.55312
15.55556, 0.55309
15.57558, 0.55306
15.59560, 0.55304
15.61562, 0.55301
15.63564, 0.55298
15.65566, 0.55296
15.67568, 0.55293
15.69570, 0.55290
15.71572, 0.55288
15.73574, 0.55285
15.75576, 0.55282
15.77578, 0.55280
15.79580, 0.55277
15.81582, 0.55274
15.83584, 0.55272
15.85586, 0.55269
15.87588, 0.55267
15.89590, 0.55264
15.91592, 0.55261
15.93594, 0.55259
15.95596, 0.55256
15.97598, 0.55254
15.99600, 0.55251
16.01602, 0.55249
16.03604, 0.55246
16.05606, 0.55244
16.07608, 0.55241
16.09610, 0.55238
16.11612, 0.55236
16.13614, 0.55233
16.15616, 0.55231
16.17618, 0.55228
16.19620, 0.55226
16.21622, 0.55224
16.23624, 0.55221
16.25626, 0.55219
16.27628, 0.55216
16.29630, 0.55214
16.31632, 0.55211
16.33634, 0.55209
16.35636, 0.55206
16.37638, 0.55204
16.39640, 0.55202
16.41642, 0.55199
16.43644, 0.55197
16.45646, 0.55194
16.47648, 0.55192
16.49650, 0.55190
16.51652, 0.55187
16.53654, 0.55185
16.55656, 0.55183
16.57658, 0.55180
16.59660, 0.55178
16.61662, 0.55176
16.63664, 0.55173
16.65666, 0.55171
16.67668, 0.55169
16.69670, 0.55166
16.71672, 0.55164
16.73674, 0.55162
16.75676, 0.55159
16.77678, 0.55157
16.79680, 0.55155
16.81682, 0.55153
16.83684, 0.55150
16.85686, 0.55148
16.87688, 0.55146
16.89690, 0.55144
16.91692, 0.55141
16.93694, 0.55139
16.95696, 0.55137
16.97698, 0.55135
16.99700, 0.55132
17.01702, 0.55130
17.03704, 0.55128
17.05706, 0.55126
17.07708, 0.55124
17.09710, 0.55121
17.11712, 0.55119
17.13714, 0.55117
17.15716, 0.55115
17.17718, 0.55113
17.19720, 0.55111
17.21722, 0.55108
17.23724, 0.55106
17.25726, 0.55104
17.27728, 0.55102
17.29730, 0.55100
17.31732, 0.55098
17.33734, 0.55096
17.35736, 0.55094
17.37738, 0.55092
17.39740, 0.55089
17.41742, 0.55087
17.43744, 0.55085
17.45746, 0.55083
17.47748, 0.55081
17.49750, 0.55079
17.51752, 0.55077
17.53754, 0.55075
17.55756, 0.55073
17.57758, 0.55071
17.59760, 0.55069
17.61762, 0.55067
17.63764, 0.55065
17.65766, 0.55063
17.67768, 0.55061
17.69770, 0.55059
17.71772, 0.55057
17.73774, 0.55055
17.75776, 0.55053
17.77778, 0.55051
17.79780, 0.55049
17.81782, 0.55047
17.83784, 0.55045
17.85786, 0.55043
17.87788, 0.55041
17.89790, 0.55039
17.91792, 0.55037
17.93794, 0.55035
17.95796, 0.55033
17.97798, 0.55031
17.99800, 0.55029
18.01802, 0.55027
18.03804, 0.55025
18.05806, 0.55023
18.07808, 0.55021
18.09810, 0.55019
18.11812, 0.55018
18.13814, 0.55016
18.15816, 0.55014
18.17818, 0.55012
18.19820, 0.55010
18.21822, 0.55008
18.23824, 0.55006
18.25826, 0.55004
18.27828, 0.55003
18.29830, 0.55001
18.31832, 0.54999
18.33834, 0.54997
18.35836, 0.54995
18.37838, 0.54993
18.39840, 0.54991
18.41842, 0.54990
18.43844, 0.54988
18.45846, 0.54986
18.47848, 0.54984
18.49850, 0.54982
18.51852, 0.54980
18.53854, 0.54979
18.55856, 0.54977
18.57858, 0.54975
18.59860, 0.54973
18.61862, 0.54972
18.63864, 0.54970
18.65866, 0.54968
18.67868, 0.54966
18.69870, 0.54964
18.71872, 0.54963
18.73874, 0.54961
18.75876, 0.54959
18.77878, 0.54957
18.79880, 0.54956
18.81882, 0.54954
18.83884, 0.54952
18.85886, 0.54950
18.87888, 0.54949
18.89890, 0.54947
18.91892, 0.54945
18.93894, 0.54944
18.95896, 0.54942
18.97898, 0.54940
18.99900, 0.54938
19.01902, 0.54937
19.03904, 0.54935
19.05906, 0.54933
19.07908, 0.54932
19.09910, 0.54930
19.11912, 0.54928
19.13914, 0.54927
19.15916, 0.54925
19.17918, 0.54923
19.19920, 0.54922
19.21922, 0.54920
19.23924, 0.54918
19.25926, 0.54917
19.27928, 0.54915
19.29930, 0.54913
19.31932, 0.54912
19.33934, 0.54910
19.35936, 0.54908
19.37938, 0.54907
19.39940, 0.54905
19.41942, 0.54904
19.43944, 0.54902
19.45946, 0.54900
19.47948, 0.54899
19.49950, 0.54897
19.51952, 0.54896
19.53954, 0.54894
19.55956, 0.54892
19.57958, 0.54891
19.59960, 0.54889
19.61962, 0.54888
19.63964, 0.54886
19.65966, 0.54884
19.67968, 0.54883
19.69970, 0.54881
19.71972, 0.54880
19.73974, 0.54878
19.75976, 0.54877
19.77978, 0.54875
19.79980, 0.54873
19.81982, 0.54872
19.83984, 0.54870
19.85986, 0.54869
19.87988, 0.54867
19.89990, 0.54866
19.91992, 0.54864
19.93994, 0.54863
19.95996, 0.54861
19.97998, 0.54860
20.00000, 0.54858


==> data/ratio/1.txt <==
x, y
0.00000, 2.00000
0.02002, 1.99940
0.04004, 1.99760
0.06006, 1.99461
0.08008, 1.99044
0.10010, 1.98512
0.12012, 1.97866
0.14014, 1.97111
0.16016, 1.96249
0.18018, 1.95283
0.20020, 1.94220
0.22022, 1.93062
0.24024, 1.91815
0.26026, 1.90484
0.28028, 1.89075
0.30030, 1.87592
0.32032, 1.86041
0.34034, 1.84429
0.36036, 1.82760
0.38038, 1.81040
0.40040, 1.79275
0.42042, 1.77469
0.44044, 1.75629
0.46046, 1.73760
0.48048, 1.71866
0.50050, 1.69952
0.52052, 1.68023
0.54054, 1.66083
0.56056, 1.64135
0.58058, 1.62185
0.60060, 1.60236
0.62062, 1.58290
0.64064, 1.56351
0.66066, 1.54422
0.68068, 1.52506
0.70070, 1.50605
0.72072, 1.48721
0.74074, 1.46856
0.76076, 1.45011
0.78078, 1.43190
0.80080, 1.41392
0.82082, 1.39619
0.84084, 1.37873
0.86086, 1.36153
0.88088, 1.34462
0.90090, 1.32799
0.92092, 1.31165
0.94094, 1.29560
0.96096, 1.27985
0.98098, 1.26440
1.00100, 1.24925
1.02102, 1.23440
1.04104, 1.21985
1.06106, 1.20560
1.08108, 1.19165
1.10110, 1.17799
1.12112, 1.16462
1.14114, 1.15155
1.16116, 1.13876
1.18118, 1.12626
1.20120, 1.11403
1.22122, 1.10208
1.24124, 1.09039
1.26126, 1.07898
1.28128, 1.06782
1.30130, 1.05692
1.32132, 1.04627
1.34134, 1.03587
1.36136, 1.02571
1.38138, 1.01578
1.40140, 1.00609
1.42142, 0.99662
1.44144, 0.98737
1.46146, 0.97834
1.48148, 0.96951
1.50150, 0.96090
1.52152, 0.95248
1.54154, 0.94427
1.56156, 0.93624
1.58158, 0.92840
1.60160, 0.92074
1.62162, 0.91326
1.64164, 0.90596
1.66166, 0.89882
1.68168, 0.89184
1.70170, 0.88503
1.72172, 0.87837
1.74174, 0.87187
1.76176, 0.86551
1.78178, 0.85930
1.80180, 0.85323
1.82182, 0.84730
1.84184, 0.84150
1.86186, 0.83583
1.88188, 0.83029
1.90190, 0.82487
1.92192, 0.81957
1.94194, 0.81439
1.96196, 0.80932
1.98198, 0.80437
2.00200, 0.79952
2.02202, 0.79478
2.04204, 0.79014
2.06206, 0.78560
2.08208, 0.78116
2.10210, 0.77681
2.12212, 0.77256
2.14214, 0.76840
2.16216, 0.76432
2.18218, 0.76033
2.20220, 0.75642
2.22222, 0.75260
2.24224, 0.74885
2.26226, 0.74518
2.28228, 0.74159
2.30230, 0.73807
2.32232, 0.73462
2.34234, 0.73125
2.36236, 0.72794
2.38238, 0.72469
2.40240, 0.72152
2.42242, 0.71840
2.44244, 0.71535
2.46246, 0.71235
2.48248, 0.70942
2.50250, 0.70654
2.52252, 0.70372
2.54254, 0.70095
2.56256, 0.69824
2.58258, 0.69557
2.60260, 0.69296
2.62262, 0.69040
2.64264, 0.68789
2.66266, 0.68542
2.68268, 0.68300
2.70270, 0.68062
2.72272, 0.67829
2.74274, 0.67600
2.76276, 0.67375
2.78278, 0.67155
2.80280, 0.66938
2.82282, 0.66726
2.84284, 0.66517
2.86286, 0.66311
2.88288, 0.66110
2.90290, 0.65912
2.92292, 0.65718
2.94294, 0.65526
2.96296, 0.65339
2.98298, 0.65154
3.00300, 0.64973
3.02302, 0.64795
3.04304, 0.64620
3.06306, 0.64448
3.08308, 0.64278
3.10310, 0.64112
3.12312, 0.63948
3.14314, 0.63788
3.16316, 0.63629
3.18318, 0.63474
3.20320, 0.63321
3.22322, 0.63170
3.24324, 0.63022
3.26326, 0.62877
3.28328, 0.62734
3.30330, 0.62593
3.32332, 0.62454
3.34334, 0.62317
3.36336, 0.62183
3.38338, 0.62051
3.40340, 0.61921
3.42342, 0.61793
3.44344, 0.61667
3.46346, 0.61542
3.48348, 0.61420
3.50350, 0.61300
3.52352, 0.61181
3.54354, 0.61065
3.56356, 0.60950
3.58358, 0.60837
3.60360, 0.60725
3.62362, 0.60615
3.64364, 0.60507
3.66366, 0.60400
3.68368, 0.60295
3.70370, 0.60192
3.72372, 0.60090
3.74374, 0.59990
3.76376, 0.59891
3.78378, 0.59793
3.80380, 0.59697
3.82382, 0.59602
3.84384, 0.59509
3.86386, 0.59417
3.88388, 0.59326
3.90390, 0.59236
3.92392, 0.59148
3.94394, 0.59061
3.96396, 0.58975
3.98398, 0.58890
4.00400, 0.58807
4.02402, 0.58725
4.04404, 0.58643
4.06406, 0.58563
4.08408, 0.58484
4.10410, 0.58406
4.12412, 0.58329
4.14414, 0.58254
4.16416, 0.58179
4.18418, 0.58105
4.20420, 0.58032
4.22422, 0.57960
4.24424, 0.57889
4.26426, 0.57819
4.28428, 0.57750
4.30430, 0.57682
4.32432, 0.57614
4.34434, 0.57548
4.36436, 0.57482
4.38438, 0.57417
4.40440, 0.57353
4.42442, 0.57290
4.44444, 0.57228
4.46446, 0.57166
4.48448, 0.57105
4.50450, 0.57045
4.52452, 0.56986
4.54454, 0.56927
4.56456, 0.56870
4.58458, 0.56812
4.60460, 0.56756
4.62462, 0.56700
4.64464, 0.56645
4.66466, 0.56591
4.68468, 0.56537
4.70470, 0.56484
4.72472, 0.56431
4.74474, 0.56380
4.76476, 0.56328
4.78478, 0.56278
4.80480, 0.56228
4.82482, 0.56178
4.84484, 0.56129
4.86486, 0.56081
4.88488, 0.56033
4.90490, 0.55986
4.92492, 0.55939
4.94494, 0.55893
4.96496, 0.55848
4.98498, 0.55803
5.00501, 0.55758
5.02503, 0.55714
5.04505, 0.55671
5.06507, 0.55627
5.08509, 0.55585
5.10511, 0.55543
5.12513, 0.55501
5.14515, 0.55460
5.16517, 0.55419
5.18519, 0.55379
5.20521, 0.55339
5.22523, 0.55300
5.24525, 0.55261
5.26527, 0.55222
5.28529, 0.55184
5.30531, 0.55146
5.32533, 0.55109
5.34535, 0.55072
5.36537, 0.55036
5.38539, 0.55000
5.40541, 0.54964
5.42543, 0.54928
5.44545, 0.54894
5.46547, 0.54859
5.48549, 0.54825
5.50551, 0.54791
5.52553, 0.54757
5.54555, 0.54724
5.56557, 0.54691
5.58559, 0.54659
5.60561, 0.54626
5.62563, 0.54595
5.64565, 0.54563
5.66567, 0.54532
5.68569, 0.54501
5.70571, 0.54470
5.72573, 0.54440
5.74575, 0.54410
5.76577, 0.54380
5.78579, 0.54351
5.80581, 0.54322
5.82583, 0.54293
5.84585, 0.54265
5.86587, 0.54236
5.88589, 0.54208
5.90591, 0.54181
5.92593, 0.54153
5.94595, 0.54126
5.96597, 0.54099
5.98599, 0.54073
6.00601, 0.54046
6.02603, 0.54020
6.04605, 0.53994
6.06607, 0.53969
6.08609, 0.53943
6.10611, 0.53918
6.12613, 0.53893
6.14615, 0.53868
6.16617, 0.53844
6.18619, 0.53820
6.20621, 0.53796
6.22623, 0.53772
6.24625, 0.53749
6.26627, 0.53725
6.28629, 0.53702
6.30631, 0.53679
6.32633, 0.53657
6.34635, 0.53634
6.36637, 0.53612
6.38639, 0.53590
6.40641, 0.53568
6.42643, 0.53546
6.44645, 0.53525
6.46647, 0.53503
6.48649, 0.53482
6.50651, 0.53461
6.52653, 0.53441
6.54655, 0.53420
6.56657, 0.53400
6.58659, 0.53380
6.60661, 0.53360
6.62663, 0.53340
6.64665, 0.53320
6.66667, 0.53301
6.68669, 0.53281
6.70671, 0.53262
6.72673, 0.53243
6.74675, 0.53225
6.76677, 0.53206
6.78679, 0.53187
6.80681, 0.53169
6.82683, 0.53151
6.84685, 0.53133
6.86687, 0.53115
6.88689, 0.53097
6.90691, 0.53080
6.92693, 0.53062
6.94695, 0.53045
6.96697, 0.53028
6.98699, 0.53011
7.00701, 0.52994
7.02703, 0.52977
7.04705, 0.52961
7.06707, 0.52944
7.08709, 0.52928
7.10711, 0.52912
7.12713, 0.52896
7.14715, 0.52880
7.16717, 0.52864
7.18719, 0.52849
7.20721, 0.52833
7.22723, 0.52818
7.24725, 0.52803
7.26727, 0.52787
7.28729, 0.52772
7.30731, 0.52758
7.32733, 0.52743
7.34735, 0.52728
7.36737, 0.52714
7.38739, 0.52699
7.40741, 0.52685
7.42743, 0.52671
7.44745, 0.52657
7.46747, 0.52643
7.48749, 0.52629
7.50751, 0.52615
7.52753, 0.52601
7.54755, 0.52588
7.56757, 0.52574
7.58759, 0.52561
7.60761, 0.52548
7.62763, 0.52535
7.64765, 0.52522
7.66767, 0.52509
7.68769, 0.52496
7.70771, 0.52483
7.72773, 0.52470
7.74775, 0.52458
7.76777, 0.52445
7.78779, 0.52433
7.80781, 0.52421
7.82783, 0.52409
7.84785, 0.52397
7.86787, 0.52385
7.88789, 0.52373
7.90791, 0.52361
7.92793, 0.52349
7.94795, 0.52338
7.96797, 0.52326
7.98799, 0.52315
8.00801, 0.52303
8.02803, 0.52292
8.04805, 0.52281
8.06807, 0.52270
8.08809, 0.52258
8.10811, 0.52247
8.12813, 0.52237
8.14815, 0.52226
8.16817, 0.52215
8.18819, 0.52204
8.20821, 0.52194
8.22823, 0.52183
8.24825, 0.52173
8.26827, 0.52162
8.28829, 0.52152
8.30831, 0.52142
8.32833, 0.52132
8.34835, 0.52122
8.36837, 0.52112
8.38839, 0.52102
8.40841, 0.52092
8.42843, 0.52082
8.44845, 0.52073
8.46847, 0.52063
8.48849, 0.52053
8.50851, 0.52044
8.52853, 0.52034
8.54855, 0.52025
8.56857, 0.52016
8.58859, 0.52006
8.60861, 0.51997
8.62863, 0.51988
8.64865, 0.51979
8.66867, 0.51970
8.68869, 0.51961
8.70871, 0.51952
8.72873, 0.51943
8.74875, 0.51934
8.76877, 0.51926
8.78879, 0.51917
8.80881, 0.51909
8.82883, 0.51900
8.84885, 0.51892
8.86887, 0.51883
8.88889, 0.51875
8.90891, 0.51866
8.92893, 0.51858
8.94895, 0.51850
8.96897, 0.51842
8.98899, 0.51834
9.00901, 0.51826
9.02903, 0.51818
9.04905, 0.51810
9.06907, 0.51802
9.08909, 0.51794
9.10911, 0.51786
9.12913, 0.51778
9.14915, 0.51771
9.16917, 0.51763
9.18919, 0.51756
9.20921, 0.51748
9.22923, 0.51741
9.24925, 0.51733
9.26927, 0.51726
9.28929, 0.51718
9.30931, 0.51711
9.32933, 0.51704
9.34935, 0.51697
9.36937, 0.51689
9.38939, 0.51682
9.40941, 0.51675
9.42943, 0.51668
9.44945, 0.51661
9.46947, 0.51654
9.48949, 0.51647
9.50951, 0.51641
9.52953, 0.51634
9.54955, 0.51627
9.56957, 0.51620
9.58959, 0.51614
9.60961, 0.51607
9.62963, 0.51600
9.64965, 0.51594
9.66967, 0.51587
9.68969, 0.51581
9.70971, 0.51574
9.72973, 0.51568
9.74975, 0.51562
9.76977, 0.51555
9.78979, 0.51549
9.80981, 0.51543
9.82983, 0.51536
9.84985, 0.51530
9.86987, 0.51524
9.88989, 0.51518
9.90991, 0.51512
9.92993, 0.51506
9.94995, 0.51500
9.96997, 0.51494
9.98999, 0.51488
10.01001, 0.51482
10.03003, 0.51476
10.05005, 0.51471
10.07007, 0.51465
10.09009, 0.51459
10.11011, 0.51453
10.13013, 0.51448
10.15015, 0.51442
10.17017, 0.51436
10.19019, 0.51431
10.21021, 0.51425
10.23023, 0.51420
10.25025, 0.51414
10.27027, 0.51409
10.29029, 0.51403
10.31031, 0.51398
10.33033, 0.51393
10.35035, 0.51387
10.37037, 0.51382
10.39039, 0.51377
10.41041, 0.51371
10.43043, 0.51366
10.45045, 0.51361
10.47047, 0.51356
10.49049, 0.51351
10.51051, 0.51346
10.53053, 0.51341
10.55055, 0.51336
10.57057, 0.51331
10.59059, 0.51326
10.61061, 0.51321
10.63063, 0.51316
10.65065, 0.51311
10.67067, 0.51306
10.69069, 0.51301
10.71071, 0.51296
10.73073, 0.51291
10.75075, 0.51287
10.77077, 0.51282
10.79079, 0.51277
10.81081, 0.51273
10.83083, 0.51268
10.85085, 0.51263
10.87087, 0.51259
10.89089, 0.51254
10.91091, 0.51250
10.93093, 0.51245
10.95095, 0.51240
10.97097, 0.51236
10.99099, 0.51232
11.01101, 0.51227
11.03103, 0.51223
11.05105, 0.51218
11.07107, 0.51214
11.09109, 0.51210
11.11111, 0.51205
11.13113, 0.51201
11.15115, 0.51197
11.17117, 0.51192
11.19119, 0.51188
11.21121, 0.51184
11.23123, 0.51180
11.25125, 0.51176
11.27127, 0.51171
11.29129, 0.51167
11.31131, 0.51163
11.33133, 0.51159
11.35135, 0.51155
11.37137, 0.51151
11.39139, 0.51147
11.41141, 0.51143
11.43143, 0.51139
11.45145, 0.51135
11.47147, 0.51131
11.49149, 0.51127
11.51151, 0.51123
11.53153, 0.51120
11.55155, 0.51116
11.57157, 0.51112
11.59159, 0.51108
11.61161, 0.51104
11.63163, 0.51101
11.65165, 0.51097
11.67167, 0.51093
11.69169, 0.51089
11.71171, 0.51086
11.73173, 0.51082
11.75175, 0.51078
11.77177, 0.51075
11.79179, 0.51071
11.81181, 0.51067
11.83183, 0.51064
11.85185, 0.51060
11.87187, 0.51057
11.89189, 0.51053
11.91191, 0.51050
11.93193, 0.51046
11.95195, 0.51043
11.97197, 0.51039
11.99199, 0.51036
12.01201, 0.51032
12.03203, 0.51029
12.05205, 0.51026
12.07207, 0.51022
12.09209, 0.51019
12.11211, 0.51016
12.13213, 0.51012
12.15215, 0.51009
12.17217, 0.51006
12.19219, 0.51002
12.21221, 0.50999
12.23223, 0.50996
12.25225, 0.50993
12.27227, 0.50989
12.29229, 0.50986
12.31231, 0.50983
12.33233, 0.50980
12.35235, 0.50977
12.37237, 0.50974
12.39239, 0.50970
12.41241, 0.50967
12.43243, 0.50964
12.45245, 0.50961
12.47247, 0.50958
12.49249, 0.50955
12.51251, 0.50952
12.53253, 0.50949
12.55255, 0.50946
12.57257, 0.50943
12.59259, 0.50940
12.61261, 0.50937
12.63263, 0.50934
12.65265, 0.50931
12.67267, 0.50928
12.69269, 0.50925
12.71271, 0.50922
12.73273, 0.50920
12.75275, 0.50917
12.77277, 0.50914
12.79279, 0.50911
12.81281, 0.50908
12.83283, 0.50905
12.85285, 0.50903
12.87287, 0.50900
12.89289, 0.50897
12.91291, 0.50894
12.93293, 0.50891
12.95295, 0.50889
12.97297, 0.50886
12.99299, 0.50883
13.01301, 0.50881
13.03303, 0.50878
13.05305, 0.50875
13.07307, 0.50873
13.09309, 0.50870
13.11311, 0.50867
13.13313, 0.50865
13.15315, 0.50862
13.17317, 0.50859
13.19319, 0.50857
13.21321, 0.50854
13.23323, 0.50852
13.25325, 0.50849
13.27327, 0.50847
13.29329, 0.50844
13.31331, 0.50842
13.33333, 0.50839
13.35335, 0.50837
13.37337, 0.50834
13.39339, 0.50832
13.41341, 0.50829
13.43343, 0.50827
13.45345, 0.50824
13.47347, 0.50822
13.49349, 0.50819
13.51351, 0.50817
13.53353, 0.50815
13.55355, 0.50812
13.57357, 0.50810
13.59359, 0.50807
13.61361, 0.50805
13.63363, 0.50803
13.65365, 0.50800
13.67367, 0.50798
13.69369, 0.50796
13.71371, 0.50793
13.73373, 0.50791
13.75375, 0.50789
13.77377, 0.50787
13.79379, 0.50784
13.81381, 0.50782
13.83383, 0.50780
13.85385, 0.50777
13.87387, 0.50775
13.89389, 0.50773
13.91391, 0.50771
13.93393, 0.50769
13.95395, 0.50766
13.97397, 0.50764
13.99399, 0.50762
14.01401, 0.50760
14.03403, 0.50758
14.05405, 0.50756
14.07407, 0.50753
14.09409, 0.50751
14.11411, 0.50749
14.13413, 0.50747
14.15415, 0.50745
14.17417, 0.50743
14.19419, 0.50741
14.21421, 0.50739
14.23423, 0.50737
14.25425, 0.50735
14.27427, 0.50733
14.29429, 0.50731
14.31431, 0.50729
14.33433, 0.50726
14.35435, 0.50724
14.37437, 0.50722
14.39439, 0.50720
14.41441, 0.50718
14.43443, 0.50716
14.45445, 0.50715
14.47447, 0.50713
14.49449, 0.50711
14.51451, 0.50709
14.53453, 0.50707
14.55455, 0.50705
14.57457, 0.50703
14.59459, 0.50701
14.61461, 0.50699
14.63463, 0.50697
14.65465, 0.50695
14.67467, 0.50693
14.69469, 0.50691
14.71471, 0.50690
14.73473, 0.50688
14.75475, 0.50686
14.77477, 0.50684
14.79479, 0.50682
14.81481, 0.50680
14.83483, 0.50679
14.85485, 0.50677
14.87487, 0.50675
14.89489, 0.50673
14.91491, 0.50671
14.93493, 0.50669
14.95495, 0.50668
14.97497, 0.50666
14.99499, 0.50664
15.01502, 0.50662
15.03504, 0.50661
15.05506, 0.50659
15.07508, 0.50657
15.09510, 0.50655
15.11512, 0.50654
15.13514, 0.50652
15.15516, 0.50650
15.17518, 0.50649
15.19520, 0.50647
15.21522, 0.50645
15.23524, 0.50643
15.25526, 0.50642
15.27528, 0.50640
15.29530, 0.50638
15.31532, 0.50637
15.33534, 0.50635
15.35536, 0.50633
15.37538, 0.50632
15.39540, 0.50630
15.41542, 0.50629
15.43544, 0.50627
15.45546, 0.50625
15.47548, 0.50624
15.49550, 0.50622
15.51552, 0.50621
15.53554, 0.50619
15.55556, 0.50617
15.57558, 0.50616
15.59560, 0.50614
15.61562, 0.50613
15.63564, 0.50611
15.65566, 0.50610
15.67568, 0.50608
15.69570, 0.50606
15.71572, 0.50605
15.73574, 0.50603
15.75576, 0.50602
15.77578, 0.50600
15.79580, 0.50599
15.81582, 0.50597
15.83584, 0.50596
15.85586, 0.50594
15.87588, 0.50593
15.89590, 0.50591
15.91592, 0.50590
15.93594, 0.50588
15.95596, 0.50587
15.97598, 0.50585
15.99600, 0.50584
16.01602, 0.50582
16.03604, 0.50581
16.05606, 0.50580
16.07608, 0.50578
16.09610, 0.50577
16.11612, 0.50575
16.13614, 0.50574
16.15616, 0.50572
16.17618, 0.50571
16.19620, 0.50570
16.21622, 0.50568
16.23624, 0.50567
16.25626, 0.50565
16.27628, 0.50564
16.29630, 0.50563
16.31632, 0.50561
16.33634, 0.50560
16.35636, 0.50559
16.37638, 0.50557
16.39640, 0.50556
16.41642, 0.50555
16.43644, 0.50553
16.45646, 0.50552
16.47648, 0.50551
16.49650, 0.50549
16.51652, 0.50548
16.53654, 0.50547
16.55656, 0.50545
16.57658, 0.50544
16.59660, 0.50543
16.61662, 0.50541
16.63664, 0.50540
16.65666, 0.50539
16.67668, 0.50537
16.69670, 0.50536
16.71672, 0.50535
16.73674, 0.50534
16.75676, 0.50532
16.77678, 0.50531
16.79680, 0.50530
16.81682, 0.50529
16.83684, 0.50527
16.85686, 0.50526
16.87688, 0.50525
16.89690, 0.50524
16.91692, 0.50522
16.93694, 0.50521
16.95696, 0.50520
16.97698, 0.50519
16.99700, 0.50517
17.01702, 0.50516
17.03704, 0.50515
17.05706, 0.50514
17.07708, 0.50513
17.09710, 0.50511
17.11712, 0.50510
17.13714, 0.50509
17.15716, 0.50508
17.17718, 0.50507
17.19720, 0.50505
17.21722, 0.50504
17.23724, 0.50503
17.25726, 0.50502
17.27728, 0.50501
17.29730, 0.50500
17.31732, 0.50499
17.33734, 0.50497
17.35736, 0.50496
17.37738, 0.50495
17.39740, 0.50494
17.41742, 0.50493
17.43744, 0.50492
17.45746, 0.50491
17.47748, 0.50489
17.49750, 0.50488
17.51752, 0.50487
17.53754, 0.50486
17.55756, 0.50485
17.57758, 0.50484
17.59760, 0.50483
17.61762, 0.50482
17.63764, 0.50481
17.65766, 0.50480
17.67768, 0.50478
17.69770, 0.50477
17.71772, 0.50476
17.73774, 0.50475
17.75776, 0.50474
17.77778, 0.50473
17.79780, 0.50472
17.81782, 0.50471
17.83784, 0.50470
17.85786, 0.50469
17.87788, 0.50468
17.89790, 0.50467
17.91792, 0.50466
17.93794, 0.50465
17.95796, 0.50464
17.97798, 0.50463
17.99800, 0.50462
18.01802, 0.50461
18.03804, 0.50460
18.05806, 0.50459
18.07808, 0.50458
18.09810, 0.50457
18.11812, 0.50456
18.13814, 0.50455
18.15816, 0.50454
18.17818, 0.50453
18.19820, 0.50452
18.21822, 0.50451
18.23824, 0.50450
18.25826, 0.50449
18.27828, 0.50448
18.29830, 0.50447
18.31832, 0.50446
18.33834, 0.50445
18.35836, 0.50444
18.37838, 0.50443
18.39840, 0.50442
18.41842, 0.50441
18.43844, 0.50440
18.45846, 0.50439
18.47848, 0.50438
18.49850, 0.50437
18.51852, 0.50436
18.53854, 0.50435
18.55856, 0.50434
18.57858, 0.50433
18.59860, 0.50432
18.61862, 0.50431
18.63864, 0.50431
18.65866, 0.50430
18.67868, 0.50429
18.69870, 0.50428
18.71872, 0.50427
18.73874, 0.50426
18.75876, 0.50425
18.77878, 0.50424
18.79880, 0.50423
18.81882, 0.50422
18.83884, 0.50421
18.85886, 0.50421
18.87888, 0.50420
18.89890, 0.50419
18.91892, 0.50418
18.93894, 0.50417
18.95896, 0.50416
18.97898, 0.50415
18.99900, 0.50414
19.01902, 0.50414
19.03904, 0.50413
19.05906, 0.50412
19.07908, 0.50411
19.09910, 0.50410
19.11912, 0.50409
19.13914, 0.50408
19.15916, 0.50408
19.17918, 0.50407
19.19920, 0.50406
19.21922, 0.50405
19.23924, 0.50404
19.25926, 0.50403
19.27928, 0.50402
19.29930, 0.50402
19.31932, 0.50401
19.33934, 0.50400
19.35936, 0.50399
19.37938, 0.50398
19.39940, 0.50398
19.41942, 0.50397
19.43944, 0.50396
19.45946, 0.50395
19.47948, 0.50394
19.49950, 0.50393
19.51952, 0.50393
19.53954, 0.50392
19.55956, 0.50391
19.57958, 0.50390
19.59960, 0.50389
19.61962, 0.50389
19.63964, 0.50388
19.65966, 0.50387
19.67968, 0.50386
19.69970, 0.50386
19.71972, 0.50385
19.73974, 0.50384
19.75976, 0.50383
19.77978, 0.50382
19.79980, 0.50382
19.81982, 0.50381
19.83984, 0.50380
19.85986, 0.50379
19.87988, 0.50379
19.89990, 0.50378
19.91992, 0.50377
19.93994, 0.50376
19.95996, 0.50376
19.97998, 0.50375
20.00000, 0.50374


==> data/ratio/1_1.txt <==
x, y
0.00000, 2.00000
1.00100, 1.32325
2.00200, 0.79291
3.00300, 0.60641
4.00400, 0.53434
5.00501, 0.50194
6.00601, 0.48558
7.00701, 0.47658
8.00801, 0.47131
9.00901, 0.46809
10.01001, 0.46606
11.01101, 0.46475
12.01201, 0.46389
13.01301, 0.46333
14.01401, 0.46297
15.01502, 0.46274
16.01602, 0.46261
17.01702, 0.46254
18.01802, 0.46252
19.01902, 0.46252
20.02002, 0.46255
21.02102, 0.46260
22.02202, 0.46266
23.02302, 0.46272
24.02402, 0.46279
25.02503, 0.46287
26.02603, 0.46294
27.02703, 0.46301
28.02803, 0.46309
29.02903, 0.46316
30.03003, 0.46324
31.03103, 0.46331
32.03203, 0.46338
33.03303, 0.46344
34.03403, 0.46351
35.03504, 0.46357
36.03604, 0.46364
37.03704, 0.46370
38.03804, 0.46376
39.03904, 0.46381
40.04004, 0.46387
41.04104, 0.46392
42.04204, 0.46397
43.04304, 0.46402
44.04404, 0.46407
45.04505, 0.46411
46.04605, 0.46416
47.04705, 0.46420
48.04805, 0.46424
49.04905, 0.46429
50.05005, 0.46433
51.05105, 0.46436
52.05205, 0.46440
53.05305, 0.46444
54.05405, 0.46447
55.05506, 0.46451
56.05606, 0.46454
57.05706, 0.46457
58.05806, 0.46460
59.05906, 0.46463
60.06006, 0.46466
61.06106, 0.46469
62.06206, 0.46472
63.06306, 0.46474
64.06406, 0.46477
65.06507, 0.46480
66.06607, 0.46482
67.06707, 0.46484
68.06807, 0.46487
69.06907, 0.46489
70.07007, 0.46491
71.07107, 0.46493
72.07207, 0.46496
73.07307, 0.46498
74.07407, 0.46500
75.07508, 0.46502
76.07608, 0.46504
77.07708, 0.46505
78.07808, 0.46507
79.07908, 0.46509
80.08008, 0.46511
81.08108, 0.46513
82.08208, 0.46514
83.08308, 0.46516
84.08408, 0.46517
85.08509, 0.46519
86.08609, 0.46521
87.08709, 0.46522
88.08809, 0.46523
89.08909, 0.46525
90.09009, 0.46526
91.09109, 0.46528
92.09209, 0.46529
93.09309, 0.46530
94.09409, 0.46532
95.09510, 0.46533
96.09610, 0.46534
97.09710, 0.46535
98.09810, 0.46537
99.09910, 0.46538
100.10010, 0.46539
101.10110, 0.46540
102.10210, 0.46541
103.10310, 0.46542
104.10410, 0.46543
105.10511, 0.46544
106.10611, 0.46545
107.10711, 0.46546
108.10811, 0.46547
109.10911, 0.46548
110.11011, 0.46549
111.11111, 0.46550
112.11211, 0.46551
113.11311, 0.46552
114.11411, 0.46553
115.11512, 0.46554
116.11612, 0.46555
117.11712, 0.46556
118.11812, 0.46556
119.11912, 0.46557
120.12012, 0.46558
121.12112, 0.46559
122.12212, 0.46560
123.12312, 0.46560
124.12412, 0.46561
125.12513, 0.46562
126.12613, 0.46563
127.12713, 0.46563
128.12813, 0.46564
129.12913, 0.46565
130.13013, 0.46565
131.13113, 0.46566
132.13213, 0.46567
133.13313, 0.46567
134.13413, 0.46568
135.13514, 0.46569
136.13614, 0.46569
137.13714, 0.46570
138.13814, 0.46571
139.13914, 0.46571
140.14014, 0.46572
141.14114, 0.46572
142.14214, 0.46573
143.14314, 0.46574
144.14414, 0.46574
145.14515, 0.46575
146.14615, 0.46575
147.14715, 0.46576
148.14815, 0.46576
149.14915, 0.46577
150.15015, 0.46577
151.15115, 0.46578
152.15215, 0.46578
153.15315, 0.46579
154.15415, 0.46579
155.15516, 0.46580
156.15616, 0.46580
157.15716, 0.46581
158.15816, 0.46581
159.15916, 0.46582
160.16016, 0.46582
161.16116, 0.46583
162.16216, 0.46583
163.16316, 0.46584
164.16416, 0.46584
165.16517, 0.46584
166.16617, 0.46585
167.16717, 0.46585
168.16817, 0.46586
169.16917, 0.46586
170.17017, 0.46587
171.17117, 0.46587
172.17217, 0.46587
173.17317, 0.46588
174.17417, 0.46588
175.17518, 0.46588
176.17618, 0.46589
177.17718, 0.46589
178.17818, 0.46590
179.17918, 0.46590
180.18018, 0.46590
181.18118, 0.46591
182.18218, 0.46591
183.18318, 0.46591
184.18418, 0.46592
185.18519, 0.46592
186.18619, 0.46592
187.18719, 0.46593
188.18819, 0.46593
189.18919, 0.46593
190.19019, 0.46594
191.19119, 0.46594
192.19219, 0.46594
193.19319, 0.46595
194.19419, 0.46595
195.19520, 0.46595
196.19620, 0.46596
197.19720, 0.46596
198.19820, 0.46596
199.19920, 0.46596
200.20020, 0.46597
201.20120, 0.46597
202.20220, 0.46597
203.20320, 0.46598
204.20420, 0.46598
205.20521, 0.46598
206.20621, 0.46598
207.20721, 0.46599
208.20821, 0.46599
209.20921, 0.46599
210.21021, 0.46600
211.21121, 0.46600
212.21221, 0.46600
213.21321, 0.46600
214.21421, 0.46601
215.21522, 0.46601
216.21622, 0.46601
217.21722, 0.46601
218.21822, 0.46602
219.21922, 0.46602
220.22022, 0.46602
221.22122, 0.46602
222.22222, 0.46603
223.22322, 0.46603
224.22422, 0.46603
225.22523, 0.46603
226.22623, 0.46603
227.22723, 0.46604
228.22823, 0.46604
229.22923, 0.46604
230.23023, 0.46604
231.23123, 0.46605
232.23223, 0.46605
233.23323, 0.46605
234.23423, 0.46605
235.23524, 0.46605
236.23624, 0.46606
237.23724, 0.46606
238.23824, 0.46606
239.23924, 0.46606
240.24024, 0.46606
241.24124, 0.46607
242.24224, 0.46607
243.24324, 0.46607
244.24424, 0.46607
245.24525, 0.46607
246.24625, 0.46608
247.24725, 0.46608
248.24825, 0.46608
249.24925, 0.46608
250.25025, 0.46608
251.25125, 0.46608
252.25225, 0.46609
253.25325, 0.46609
254.25425, 0.46609
255.25526, 0.46609
256.25626, 0.46609
257.25726, 0.46610
258.25826, 0.46610
259.25926, 0.46610
260.26026, 0.46610
261.26126, 0.46610
262.26226, 0.46611
263.26326, 0.46611
264.26426, 0.46611
265.26527, 0.46611
266.26627, 0.46611
267.26727, 0.46612
268.26827, 0.46612
269.26927, 0.46612
270.27027, 0.46612
271.27127, 0.46612
272.27227, 0.46612
273.27327, 0.46613
274.27427, 0.46613
275.27528, 0.46613
276.27628, 0.46613
277.27728, 0.46613
278.27828, 0.46613
279.27928, 0.46613
280.28028, 0.46613
281.28128, 0.46613
282.28228, 0.46613
283.28328, 0.46613
284.28428, 0.46614
285.28529, 0.46614
286.28629, 0.46614
287.28729, 0.46614
288.28829, 0.46614
289.28929, 0.46614
290.29029, 0.46614
291.29129, 0.46615
292.29229, 0.46615
293.29329, 0.46615
294.29429, 0.46615
295.29530, 0.46615
296.29630, 0.46616
297.29730, 0.46616
298.29830, 0.46616
299.29930, 0.46616
300.30030, 0.46616
301.30130, 0.46616
302.30230, 0.46616
303.30330, 0.46617
304.30430, 0.46617
305.30531, 0.46617
306.30631, 0.46617
307.30731, 0.46617
308.30831, 0.46617
309.30931, 0.46617
310.31031, 0.46617
311.31131, 0.46617
312.31231, 0.46618
313.31331, 0.46618
314.31431, 0.46618
315.31532, 0.46618
316.31632, 0.46618
317.31732, 0.46618
318.31832, 0.46618
319.31932, 0.46618
320.32032, 0.46618
321.32132, 0.46619
322.32232, 0.46619
323.32332, 0.46619
324.32432, 0.46619
325.32533, 0.46619
326.32633, 0.46619
327.32733, 0.46619
328.32833, 0.46619
329.32933, 0.46619
330.33033, 0.46620
331.33133, 0.46620
332.33233, 0.46620
333.33333, 0.46620
334.33433, 0.46620
335.33534, 0.46620
336.33634, 0.46620
337.33734, 0.46620
338.33834, 0.46620
339.33934, 0.46620
340.34034, 0.46621
341.34134, 0.46621
342.34234, 0.46621
343.34334, 0.46621
344.34434, 0.46621
345.34535, 0.46621
346.34635, 0.46621
347.34735, 0.46621
348.34835, 0.46621
349.34935, 0.46621
350.35035, 0.46622
351.35135, 0.46622
352.35235, 0.46622
353.35335, 0.46622
354.35435, 0.46622
355.35536, 0.46622
356.35636, 0.46622
357.35736, 0.46622
358.35836, 0.46622
359.35936, 0.46622
360.36036, 0.46622
361.36136, 0.46623
362.36236, 0.46623
363.36336, 0.46623
364.36436, 0.46623
365.36537, 0.46623
366.36637, 0.46623
367.36737, 0.46623
368.36837, 0.46623
369.36937, 0.46623
370.37037, 0.46623
371.37137, 0.46623
372.37237, 0.46623
373.37337, 0.46624
374.37437, 0.46624
375.37538, 0.46624
376.37638, 0.46624
377.37738, 0.46624
378.37838, 0.46624
379.37938, 0.46624
380.38038, 0.46624
381.38138, 0.46624
382.38238, 0.46624
383.38338, 0.46624
384.38438, 0.46624
385.38539, 0.46624
386.38639, 0.46625
387.38739, 0.46625
388.38839, 0.46625
389.38939, 0.46625
390.39039, 0.46625
391.39139, 0.46625
392.39239, 0.46625
393.39339, 0.46625
394.39439, 0.46625
395.39540, 0.46625
396.39640, 0.46625
397.39740, 0.46625
398.39840, 0.46625
399.39940, 0.46625
400.40040, 0.46626
401.40140, 0.46626
402.40240, 0.46626
403.40340, 0.46626
404.40440, 0.46626
405.40541, 0.46626
406.40641, 0.46626
407.40741, 0.46626
408.40841, 0.46626
409.40941, 0.46626
410.41041, 0.46626
411.41141, 0.46626
412.41241, 0.46626
413.41341, 0.46626
414.41441, 0.46627
415.41542, 0.46627
416.41642, 0.46627
417.41742, 0.46627
418.41842, 0.46627
419.41942, 0.46627
420.42042, 0.46627
421.42142, 0.46627
422.42242, 0.46627
423.42342, 0.46627
424.42442, 0.46627
425.42543, 0.46627
426.42643, 0.46627
427.42743, 0.46627
428.42843, 0.46627
429.42943, 0.46627
430.43043, 0.46628
431.43143, 0.46628
432.43243, 0.46628
433.43343, 0.46628
434.43443, 0.46628
435.43544, 0.46628
436.43644, 0.46628
437.43744, 0.46628
438.43844, 0.46628
439.43944, 0.46628
440.44044, 0.46628
441.44144, 0.46628
442.44244, 0.46628
443.44344, 0.46628
444.44444, 0.46628
445.44545, 0.46628
446.44645, 0.46628
447.44745, 0.46629
448.44845, 0.46629
449.44945, 0.46629
450.45045, 0.46629
451.45145, 0.46629
452.45245, 0.46629
453.45345, 0.46629
454.45445, 0.46629
455.45546, 0.46629
456.45646, 0.46629
457.45746, 0.46629
458.45846, 0.46629
459.45946, 0.46629
460.46046, 0.46629
461.46146, 0.46629
462.46246, 0.46629
463.46346, 0.46629
464.46446, 0.46629
465.46547, 0.46629
466.46647, 0.46630
467.46747, 0.46630
468.46847, 0.46630
469.46947, 0.46630
470.47047, 0.46630
471.47147, 0.46630
472.47247, 0.46630
473.47347, 0.46630
474.47447, 0.46630
475.47548, 0.46630
476.47648, 0.46630
477.47748, 0.46630
478.47848, 0.46630
479.47948, 0.46630
480.48048, 0.46630
481.48148, 0.46630
482.48248, 0.46630
483.48348, 0.46630
484.48448, 0.46630
485.48549, 0.46631
486.48649, 0.46631
487.48749, 0.46631
488.48849, 0.46631
489.48949, 0.46631
490.49049, 0.46631
491.49149, 0.46631
492.49249, 0.46631
493.49349, 0.46631
494.49449, 0.46631
495.49550, 0.46631
496.49650, 0.46631
497.49750, 0.46631
498.49850, 0.46631
499.49950, 0.46631
500.50050, 0.46631
501.50150, 0.46631
502.50250, 0.46631
503.50350, 0.46631
504.50450, 0.46631
505.50551, 0.46631
506.50651, 0.46632
507.50751, 0.46632
508.50851, 0.46632
509.50951, 0.46632
510.51051, 0.46632
511.51151, 0.46632
512.51251, 0.46632
513.51351, 0.46632
514.51451, 0.46632
515.51552, 0.46632
516.51652, 0.46632
517.51752, 0.46632
518.51852, 0.46632
519.51952, 0.46632
520.52052, 0.46632
521.52152, 0.46632
522.52252, 0.46632
523.52352, 0.46632
524.52452, 0.46632
525.52553, 0.46632
526.52653, 0.46632
527.52753, 0.46632
528.52853, 0.46632
529.52953, 0.46632
530.53053, 0.46632
531.53153, 0.46632
532.53253, 0.46632
533.53353, 0.46632
534.53453, 0.46632
535.53554, 0.46632
536.53654, 0.46632
537.53754, 0.46632
538.53854, 0.46632
539.53954, 0.46632
540.54054, 0.46632
541.54154, 0.46632
542.54254, 0.46633
543.54354, 0.46633
544.54454, 0.46633
545.54555, 0.46633
546.54655, 0.46633
547.54755, 0.46633
548.54855, 0.46633
549.54955, 0.46633
550.55055, 0.46633
551.55155, 0.46633
552.55255, 0.46633
553.55355, 0.46633
554.55455, 0.46633
555.55556, 0.46633
556.55656, 0.46633
557.55756, 0.46634
558.55856, 0.46634
559.55956, 0.46634
560.56056, 0.46634
561.56156, 0.46634
562.56256, 0.46634
563.56356, 0.46634
564.56456, 0.46634
565.56557, 0.46634
566.56657, 0.46634
567.56757, 0.46634
568.56857, 0.46634
569.56957, 0.46634
570.57057, 0.46634
571.57157, 0.46634
572.57257, 0.46634
573.57357, 0.46634
574.57457, 0.46634
575.57558, 0.46634
576.57658, 0.46634
577.57758, 0.46634
578.57858, 0.46634
579.57958, 0.46634
580.58058, 0.46634
581.58158, 0.46634
582.58258, 0.46634
583.58358, 0.46634
584.58458, 0.46634
585.58559, 0.46634
586.58659, 0.46634
587.58759, 0.46634
588.58859, 0.46635
589.58959, 0.46635
590.59059, 0.46635
591.59159, 0.46635
592.59259, 0.46635
593.59359, 0.46635
594.59459, 0.46635
595.59560, 0.46635
596.59660, 0.46636
597.59760, 0.46636
598.59860, 0.46636
599.59960, 0.46636
600.60060, 0.46636
601.60160, 0.46636
602.60260, 0.46636
603.60360, 0.46636
604.60460, 0.46636
605.60561, 0.46636
606.60661, 0.46636
607.60761, 0.46636
608.60861, 0.46637
609.60961, 0.46637
610.61061, 0.46637
611.61161, 0.46636
612.61261, 0.46636
613.61361, 0.46636
614.61461, 0.46636
615.61562, 0.46636
616.61662, 0.46636
617.61762, 0.46636
618.61862, 0.46636
619.61962, 0.46636
620.62062, 0.46636
621.62162, 0.46636
622.62262, 0.46636
623.62362, 0.46636
624.62462, 0.46635
625.62563, 0.46635
626.62663, 0.46635
627.62763, 0.46635
628.62863, 0.46635
629.62963, 0.46635
630.63063, 0.46635
631.63163, 0.46635
632.63263, 0.46635
633.63363, 0.46635
634.63463, 0.46635
635.63564, 0.46635
636.63664, 0.46635
637.63764, 0.46635
638.63864, 0.46635
639.63964, 0.46635
640.64064, 0.46635
641.64164, 0.46635
642.64264, 0.46635
643.64364, 0.46635
644.64464, 0.46635
645.64565, 0.46635
646.64665, 0.46635
647.64765, 0.46635
648.64865, 0.46635
649.64965, 0.46635
650.65065, 0.46635
651.65165, 0.46635
652.65265, 0.46636
653.65365, 0.46636
654.65465, 0.46636
655.65566, 0.46636
656.65666, 0.46636
657.65766, 0.46636
658.65866, 0.46636
659.65966, 0.46636
660.66066, 0.46636
661.66166, 0.46637
662.66266, 0.46637
663.66366, 0.46637
664.66466, 0.46637
665.66567, 0.46637
666.66667, 0.46637
667.66767, 0.46637
668.66867, 0.46637
669.66967, 0.46637
670.67067, 0.46637
671.67167, 0.46637
672.67267, 0.46637
673.67367, 0.46637
674.67467, 0.46637
675.67568, 0.46637
676.67668, 0.46637
677.67768, 0.46637
678.67868, 0.46637
679.67968, 0.46637
680.68068, 0.46637
681.68168, 0.46637
682.68268, 0.46637
683.68368, 0.46637
684.68468, 0.46637
685.68569, 0.46637
686.68669, 0.46637
687.68769, 0.46637
688.68869, 0.46637
689.68969, 0.46637
690.69069, 0.46637
691.69169, 0.46637
692.69269, 0.46637
693.69369, 0.46637
694.69469, 0.46637
695.69570, 0.46637
696.69670, 0.46637
697.69770, 0.46637
698.69870, 0.46637
699.69970, 0.46638
700.70070, 0.46638
701.70170, 0.46638
702.70270, 0.46638
703.70370, 0.46638
704.70470, 0.46638
705.70571, 0.46638
706.70671, 0.46638
707.70771, 0.46638
708.70871, 0.46638
709.70971, 0.46638
710.71071, 0.46638
711.71171, 0.46638
712.71271, 0.46638
713.71371, 0.46638
714.71471, 0.46638
715.71572, 0.46638
716.71672, 0.46638
717.71772, 0.46638
718.71872, 0.46638
719.71972, 0.46638
720.72072, 0.46638
721.72172, 0.46638
722.72272, 0.46638
723.72372, 0.46638
724.72472, 0.46638
725.72573, 0.46638
726.72673, 0.46638
727.72773, 0.46638
728.72873, 0.46638
729.72973, 0.46638
730.73073, 0.46638
731.73173, 0.46638
732.73273, 0.46638
733.73373, 0.46638
734.73473, 0.46638
735.73574, 0.46638
736.73674, 0.46638
737.73774, 0.46638
738.73874, 0.46638
739.73974, 0.46638
740.74074, 0.46638
741.74174, 0.46638
742.74274, 0.46638
743.74374, 0.46638
744.74474, 0.46638
745.74575, 0.46638
746.74675, 0.46638
747.74775, 0.46638
748.74875, 0.46638
749.74975, 0.46638
750.75075, 0.46638
751.75175, 0.46639
752.75275, 0.46639
753.75375, 0.46639
754.75475, 0.46639
755.75576, 0.46639
756.75676, 0.46639
757.75776, 0.46639
758.75876, 0.46639
759.75976, 0.46639
760.76076, 0.46639
761.76176, 0.46639
762.76276, 0.46639
763.76376, 0.46639
764.76476, 0.46639
765.76577, 0.46639
766.76677, 0.46639
767.76777, 0.46639
768.76877, 0.46639
769.76977, 0.46639
770.77077, 0.46639
771.77177, 0.46639
772.77277, 0.46639
773.77377, 0.46639
774.77477, 0.46639
775.77578, 0.46639
776.77678, 0.46639
777.77778, 0.46639
778.77878, 0.46639
779.77978, 0.46639
780.78078, 0.46639
781.78178, 0.46639
782.78278, 0.46639
783.78378, 0.46639
784.78478, 0.46639
785.78579, 0.46639
786.78679, 0.46639
787.78779, 0.46639
788.78879, 0.46639
789.78979, 0.46639
790.79079, 0.46639
791.79179, 0.46639
792.79279, 0.46639
793.79379, 0.46639
794.79479, 0.46639
795.79580, 0.46639
796.79680, 0.46639
797.79780, 0.46639
798.79880, 0.46639
799.79980, 0.46639
800.80080, 0.46639
801.80180, 0.46639
802.80280, 0.46639
803.80380, 0.46639
804.80480, 0.46639
805.80581, 0.46639
806.80681, 0.46639
807.80781, 0.46639
808.80881, 0.46640
809.80981, 0.46640
810.81081, 0.46640
811.81181, 0.46640
812.81281, 0.46640
813.81381, 0.46640
814.81481, 0.46640
815.81582, 0.46640
816.81682, 0.46640
817.81782, 0.46640
818.81882, 0.46640
819.81982, 0.46640
820.82082, 0.46640
821.82182, 0.46640
822.82282, 0.46640
823.82382, 0.46640
824.82482, 0.46640
825.82583, 0.46640
826.82683, 0.46640
827.82783, 0.46640
828.82883, 0.46640
829.82983, 0.46640
830.83083, 0.46640
831.83183, 0.46640
832.83283, 0.46640
833.83383, 0.46640
834.83483, 0.46640
835.83584, 0.46640
836.83684, 0.46640
837.83784, 0.46640
838.83884, 0.46640
839.83984, 0.46640
840.84084, 0.46640
841.84184, 0.46640
842.84284, 0.46640
843.84384, 0.46640
844.84484, 0.46640
845.84585, 0.46640
846.84685, 0.46640
847.84785, 0.46640
848.84885, 0.46640
849.84985, 0.46640
850.85085, 0.46640
851.85185, 0.46640
852.85285, 0.46640
853.85385, 0.46640
854.85485, 0.46640
855.85586, 0.46640
856.85686, 0.46640
857.85786, 0.46640
858.85886, 0.46640
859.85986, 0.46640
860.86086, 0.46640
861.86186, 0.46640
862.86286, 0.46640
863.86386, 0.46640
864.86486, 0.46640
865.86587, 0.46640
866.86687, 0.46640
867.86787, 0.46640
868.86887, 0.46640
869.86987, 0.46640
870.87087, 0.46640
871.87187, 0.46640
872.87287, 0.46640
873.87387, 0.46640
874.87487, 0.46640
875.87588, 0.46641
876.87688, 0.46641
877.87788, 0.46641
878.87888, 0.46641
879.87988, 0.46641
880.88088, 0.46641
881.88188, 0.46641
882.88288, 0.46641
883.88388, 0.46641
884.88488, 0.46641
885.88589, 0.46641
886.88689, 0.46641
887.88789, 0.46641
888.88889, 0.46641
889.88989, 0.46641
890.89089, 0.46641
891.89189, 0.46641
892.89289, 0.46641
893.89389, 0.46641
894.89489, 0.46641
895.89590, 0.46641
896.89690, 0.46641
897.89790, 0.46641
898.89890, 0.46641
899.89990, 0.46641
900.90090, 0.46641
901.90190, 0.46641
902.90290, 0.46641
903.90390, 0.46641
904.90490, 0.46641
905.90591, 0.46641
906.90691, 0.46641
907.90791, 0.46641
908.90891, 0.46641
909.90991, 0.46641
910.91091, 0.46641
911.91191, 0.46641
912.91291, 0.46641
913.91391, 0.46641
914.91491, 0.46641
915.91592, 0.46641
916.91692, 0.46641
917.91792, 0.46641
918.91892, 0.46641
919.91992, 0.46641
920.92092, 0.46641
921.92192, 0.46641
922.92292, 0.46641
923.92392, 0.46641
924.92492, 0.46641
925.92593, 0.46641
926.92693, 0.46641
927.92793, 0.46641
928.92893, 0.46641
929.92993, 0.46641
930.93093, 0.46641
931.93193, 0.46641
932.93293, 0.46641
933.93393, 0.46641
934.93493, 0.46641
935.93594, 0.46641
936.93694, 0.46641
937.93794, 0.46641
938.93894, 0.46641
939.93994, 0.46641
940.94094, 0.46641
941.94194, 0.46641
942.94294, 0.46641
943.94394, 0.46641
944.94494, 0.46641
945.94595, 0.46641
946.94695, 0.46641
947.94795, 0.46641
948.94895, 0.46641
949.94995, 0.46641
950.95095, 0.46641
951.95195, 0.46641
952.95295, 0.46641
953.95395, 0.46641
954.95495, 0.46641
955.95596, 0.46641
956.95696, 0.46641
957.95796, 0.46641
958.95896, 0.46641
959.95996, 0.46641
960.96096, 0.46641
961.96196, 0.46641
962.96296, 0.46641
963.96396, 0.46641
964.96496, 0.46641
965.96597, 0.46641
966.96697, 0.46641
967.96797, 0.46641
968.96897, 0.46641
969.96997, 0.46641
970.97097, 0.46641
971.97197, 0.46641
972.97297, 0.46641
973.97397, 0.46641
974.97497, 0.46641
975.97598, 0.46641
976.97698, 0.46641
977.97798, 0.46641
978.97898, 0.46641
979.97998, 0.46641
980.98098, 0.46641
981.98198, 0.46641
982.98298, 0.46641
983.98398, 0.46641
984.98498, 0.46641
985.98599, 0.46641
986.98699, 0.46641
987.98799, 0.46641
988.98899, 0.46641
989.98999, 0.46641
990.99099, 0.46641
991.99199, 0.46641
992.99299, 0.46641
993.99399, 0.46641
994.99499, 0.46641
995.99600, 0.46641
996.99700, 0.46641
997.99800, 0.46641
998.99900, 0.46641
1000.00000, 0.46641


==> data/ratio/1_2.txt <==
x, y
0.00000, 2.00000
1.00100, 1.39124
2.00200, 0.79411
3.00300, 0.56520
4.00400, 0.48046
5.00501, 0.44605
6.00601, 0.43101
7.00701, 0.42421
8.00801, 0.42118
9.00901, 0.42000
10.01001, 0.41974
11.01101, 0.41995
12.01201, 0.42040
13.01301, 0.42096
14.01401, 0.42157
15.01502, 0.42218
16.01602, 0.42278
17.01702, 0.42335
18.01802, 0.42389
19.01902, 0.42440
20.02002, 0.42488
21.02102, 0.42533
22.02202, 0.42575
23.02302, 0.42614
24.02402, 0.42651
25.02503, 0.42685
26.02603, 0.42717
27.02703, 0.42747
28.02803, 0.42775
29.02903, 0.42801
30.03003, 0.42826
31.03103, 0.42850
32.03203, 0.42872
33.03303, 0.42893
34.03403, 0.42912
35.03504, 0.42931
36.03604, 0.42949
37.03704, 0.42965
38.03804, 0.42981
39.03904, 0.42997
40.04004, 0.43011
41.04104, 0.43025
42.04204, 0.43038
43.04304, 0.43050
44.04404, 0.43062
45.04505, 0.43074
46.04605, 0.43084
47.04705, 0.43095
48.04805, 0.43105
49.04905, 0.43114
50.05005, 0.43124
51.05105, 0.43133
52.05205, 0.43141
53.05305, 0.43149
54.05405, 0.43157
55.05506, 0.43165
56.05606, 0.43172
57.05706, 0.43179
58.05806, 0.43186
59.05906, 0.43192
60.06006, 0.43199
61.06106, 0.43205
62.06206, 0.43211
63.06306, 0.43216
64.06406, 0.43222
65.06507, 0.43227
66.06607, 0.43232
67.06707, 0.43237
68.06807, 0.43242
69.06907, 0.43247
70.07007, 0.43252
71.07107, 0.43256
72.07207, 0.43260
73.07307, 0.43265
74.07407, 0.43269
75.07508, 0.43273
76.07608, 0.43277
77.07708, 0.43280
78.07808, 0.43284
79.07908, 0.43287
80.08008, 0.43291
81.08108, 0.43294
82.08208, 0.43298
83.08308, 0.43301
84.08408, 0.43304
85.08509, 0.43307
86.08609, 0.43310
87.08709, 0.43313
88.08809, 0.43316
89.08909, 0.43318
90.09009, 0.43321
91.09109, 0.43324
92.09209, 0.43326
93.09309, 0.43329
94.09409, 0.43331
95.09510, 0.43334
96.09610, 0.43336
97.09710, 0.43338
98.09810, 0.43341
99.09910, 0.43343
100.10010, 0.43345
101.10110, 0.43347
102.10210, 0.43349
103.10310, 0.43351
104.10410, 0.43353
105.10511, 0.43355
106.10611, 0.43357
107.10711, 0.43359
108.10811, 0.43361
109.10911, 0.43362
110.11011, 0.43364
111.11111, 0.43366
112.11211, 0.43368
113.11311, 0.43369
114.11411, 0.43371
115.11512, 0.43372
116.11612, 0.43374
117.11712, 0.43376
118.11812, 0.43377
119.11912, 0.43379
120.12012, 0.43380
121.12112, 0.43381
122.12212, 0.43383
123.12312, 0.43384
124.12412, 0.43386
125.12513, 0.43387
126.12613, 0.43388
127.12713, 0.43389
128.12813, 0.43391
129.12913, 0.43392
130.13013, 0.43393
131.13113, 0.43394
132.13213, 0.43396
133.13313, 0.43397
134.13413, 0.43398
135.13514, 0.43399
136.13614, 0.43400
137.13714, 0.43401
138.13814, 0.43402
139.13914, 0.43403
140.14014, 0.43404
141.14114, 0.43405
142.14214, 0.43407
143.14314, 0.43407
144.14414, 0.43408
145.14515, 0.43409
146.14615, 0.43410
147.14715, 0.43411
148.14815, 0.43412
149.14915, 0.43413
150.15015, 0.43414
151.15115, 0.43415
152.15215, 0.43416
153.15315, 0.43417
154.15415, 0.43418
155.15516, 0.43418
156.15616, 0.43419
157.15716, 0.43420
158.15816, 0.43421
159.15916, 0.43422
160.16016, 0.43422
161.16116, 0.43423
162.16216, 0.43424
163.16316, 0.43425
164.16416, 0.43425
165.16517, 0.43426
166.16617, 0.43427
167.16717, 0.43428
168.16817, 0.43428
169.16917, 0.43429
170.17017, 0.43430
171.17117, 0.43430
172.17217, 0.43431
173.17317, 0.43432
174.17417, 0.43432
175.17518, 0.43433
176.17618, 0.43434
177.17718, 0.43434
178.17818, 0.43435
179.17918, 0.43435
180.18018, 0.43436
181.18118, 0.43437
182.18218, 0.43437
183.18318, 0.43438
184.18418, 0.43438
185.18519, 0.43439
186.18619, 0.43440
187.18719, 0.43440
188.18819, 0.43441
189.18919, 0.43441
190.19019, 0.43442
191.19119, 0.43442
192.19219, 0.43443
193.19319, 0.43443
194.19419, 0.43444
195.19520, 0.43444
196.19620, 0.43445
197.19720, 0.43445
198.19820, 0.43446
199.19920, 0.43446
200.20020, 0.43447
201.20120, 0.43447
202.20220, 0.43448
203.20320, 0.43448
204.20420, 0.43449
205.20521, 0.43449
206.20621, 0.43450
207.20721, 0.43450
208.20821, 0.43450
209.20921, 0.43451
210.21021, 0.43451
211.21121, 0.43452
212.21221, 0.43452
213.21321, 0.43453
214.21421, 0.43453
215.21522, 0.43453
216.21622, 0.43454
217.21722, 0.43454
218.21822, 0.43455
219.21922, 0.43455
220.22022, 0.43455
221.22122, 0.43456
222.22222, 0.43456
223.22322, 0.43457
224.22422, 0.43457
225.22523, 0.43457
226.22623, 0.43458
227.22723, 0.43458
228.22823, 0.43458
229.22923, 0.43459
230.23023, 0.43459
231.23123, 0.43459
232.23223, 0.43460
233.23323, 0.43460
234.23423, 0.43461
235.23524, 0.43461
236.23624, 0.43461
237.23724, 0.43462
238.23824, 0.43462
239.23924, 0.43462
240.24024, 0.43462
241.24124, 0.43463
242.24224, 0.43463
243.24324, 0.43463
244.24424, 0.43464
245.24525, 0.43464
246.24625, 0.43464
247.24725, 0.43465
248.24825, 0.43465
249.24925, 0.43465
250.25025, 0.43466
251.25125, 0.43466
252.25225, 0.43466
253.25325, 0.43466
254.25425, 0.43467
255.25526, 0.43467
256.25626, 0.43467
257.25726, 0.43468
258.25826, 0.43468
259.25926, 0.43468
260.26026, 0.43468
261.26126, 0.43469
262.26226, 0.43469
263.26326, 0.43469
264.26426, 0.43469
265.26527, 0.43470
266.26627, 0.43470
267.26727, 0.43470
268.26827, 0.43470
269.26927, 0.43471
270.27027, 0.43471
271.27127, 0.43471
272.27227, 0.43471
273.27327, 0.43472
274.27427, 0.43472
275.27528, 0.43472
276.27628, 0.43472
277.27728, 0.43473
278.27828, 0.43473
279.27928, 0.43473
280.28028, 0.43473
281.28128, 0.43474
282.28228, 0.43474
283.28328, 0.43474
284.28428, 0.43474
285.28529, 0.43474
286.28629, 0.43475
287.28729, 0.43475
288.28829, 0.43475
289.28929, 0.43475
290.29029, 0.43476
291.29129, 0.43476
292.29229, 0.43476
293.29329, 0.43476
294.29429, 0.43476
295.29530, 0.43477
296.29630, 0.43477
297.29730, 0.43477
298.29830, 0.43477
299.29930, 0.43477
300.30030, 0.43478
301.30130, 0.43478
302.30230, 0.43478
303.30330, 0.43478
304.30430, 0.43478
305.30531, 0.43479
306.30631, 0.43479
307.30731, 0.43479
308.30831, 0.43479
309.30931, 0.43479
310.31031, 0.43480
311.31131, 0.43480
312.31231, 0.43480
313.31331, 0.43480
314.31431, 0.43480
315.31532, 0.43481
316.31632, 0.43481
317.31732, 0.43481
318.31832, 0.43481
319.31932, 0.43481
320.32032, 0.43481
321.32132, 0.43482
322.32232, 0.43482
323.32332, 0.43482
324.32432, 0.43482
325.32533, 0.43482
326.32633, 0.43483
327.32733, 0.43483
328.32833, 0.43483
329.32933, 0.43483
330.33033, 0.43483
331.33133, 0.43484
332.33233, 0.43484
333.33333, 0.43484
334.33433, 0.43484
335.33534, 0.43484
336.33634, 0.43484
337.33734, 0.43485
338.33834, 0.43485
339.33934, 0.43485
340.34034, 0.43485
341.34134, 0.43485
342.34234, 0.43485
343.34334, 0.43485
344.34434, 0.43486
345.34535, 0.43486
346.34635, 0.43486
347.34735, 0.43486
348.34835, 0.43486
349.34935, 0.43486
350.35035, 0.43486
351.35135, 0.43486
352.35235, 0.43487
353.35335, 0.43487
354.35435, 0.43487
355.35536, 0.43487
356.35636, 0.43487
357.35736, 0.43487
358.35836, 0.43487
359.35936, 0.43487
360.36036, 0.43487
361.36136, 0.43487
362.36236, 0.43487
363.36336, 0.43487
364.36436, 0.43488
365.36537, 0.43488
366.36637, 0.43488
367.36737, 0.43488
368.36837, 0.43488
369.36937, 0.43488
370.37037, 0.43488
371.37137, 0.43488
372.37237, 0.43488
373.37337, 0.43488
374.37437, 0.43488
375.37538, 0.43489
376.37638, 0.43489
377.37738, 0.43489
378.37838, 0.43489
379.37938, 0.43489
380.38038, 0.43489
381.38138, 0.43489
382.38238, 0.43489
383.38338, 0.43490
384.38438, 0.43490
385.38539, 0.43490
386.38639, 0.43490
387.38739, 0.43490
388.38839, 0.43490
389.38939, 0.43491
390.39039, 0.43491
391.39139, 0.43491
392.39239, 0.43491
393.39339, 0.43491
394.39439, 0.43491
395.39540, 0.43491
396.39640, 0.43492
397.39740, 0.43492
398.39840, 0.43492
399.39940, 0.43492
400.40040, 0.43492
401.40140, 0.43492
402.40240, 0.43492
403.40340, 0.43493
404.40440, 0.43493
405.40541, 0.43493
406.40641, 0.43493
407.40741, 0.43493
408.40841, 0.43493
409.40941, 0.43493
410.41041, 0.43493
411.41141, 0.43494
412.41241, 0.43494
413.41341, 0.43494
414.41441, 0.43494
415.41542, 0.43494
416.41642, 0.43494
417.41742, 0.43494
418.41842, 0.43494
419.41942, 0.43494
420.42042, 0.43494
421.42142, 0.43494
422.42242, 0.43495
423.42342, 0.43495
424.42442, 0.43495
425.42543, 0.43495
426.42643, 0.43495
427.42743, 0.43495
428.42843, 0.43495
429.42943, 0.43495
430.43043, 0.43495
431.43143, 0.43495
432.43243, 0.43495
433.43343, 0.43495
434.43443, 0.43496
435.43544, 0.43496
436.43644, 0.43496
437.43744, 0.43496
438.43844, 0.43496
439.43944, 0.43496
440.44044, 0.43496
441.44144, 0.43496
442.44244, 0.43496
443.44344, 0.43496
444.44444, 0.43496
445.44545, 0.43496
446.44645, 0.43496
447.44745, 0.43497
448.44845, 0.43497
449.44945, 0.43497
450.45045, 0.43497
451.45145, 0.43497
452.45245, 0.43497
453.45345, 0.43497
454.45445, 0.43497
455.45546, 0.43497
456.45646, 0.43497
457.45746, 0.43497
458.45846, 0.43497
459.45946, 0.43497
460.46046, 0.43498
461.46146, 0.43498
462.46246, 0.43498
463.46346, 0.43498
464.46446, 0.43498
465.46547, 0.43498
466.46647, 0.43498
467.46747, 0.43498
468.46847, 0.43498
469.46947, 0.43498
470.47047, 0.43498
471.47147, 0.43498
472.47247, 0.43498
473.47347, 0.43499
474.47447, 0.43499
475.47548, 0.43499
476.47648, 0.43499
477.47748, 0.43499
478.47848, 0.43499
479.47948, 0.43499
480.48048, 0.43499
481.48148, 0.43499
482.48248, 0.43499
483.48348, 0.43499
484.48448, 0.43499
485.48549, 0.43499
486.48649, 0.43499
487.48749, 0.43500
488.48849, 0.43500
489.48949, 0.43500
490.49049, 0.43500
491.49149, 0.43500
492.49249, 0.43500
493.49349, 0.43500
494.49449, 0.43500
495.49550, 0.43500
496.49650, 0.43500
497.49750, 0.43500
498.49850, 0.43500
499.49950, 0.43500
500.50050, 0.43500
501.50150, 0.43500
502.50250, 0.43501
503.50350, 0.43501
504.50450, 0.43501
505.50551, 0.43501
506.50651, 0.43501
507.50751, 0.43501
508.50851, 0.43501
509.50951, 0.43501
510.51051, 0.43501
511.51151, 0.43501
512.51251, 0.43501
513.51351, 0.43501
514.51451, 0.43501
515.51552, 0.43501
516.51652, 0.43501
517.51752, 0.43501
518.51852, 0.43502
519.51952, 0.43502
520.52052, 0.43502
521.52152, 0.43502
522.52252, 0.43502
523.52352, 0.43502
524.52452, 0.43502
525.52553, 0.43502
526.52653, 0.43502
527.52753, 0.43502
528.52853, 0.43502
529.52953, 0.43502
530.53053, 0.43502
531.53153, 0.43502
532.53253, 0.43502
533.53353, 0.43502
534.53453, 0.43502
535.53554, 0.43503
536.53654, 0.43503
537.53754, 0.43503
538.53854, 0.43503
539.53954, 0.43503
540.54054, 0.43503
541.54154, 0.43503
542.54254, 0.43503
543.54354, 0.43503
544.54454, 0.43503
545.54555, 0.43503
546.54655, 0.43503
547.54755, 0.43503
548.54855, 0.43503
549.54955, 0.43503
550.55055, 0.43503
551.55155, 0.43503
552.55255, 0.43503
553.55355, 0.43504
554.55455, 0.43504
555.55556, 0.43504
556.55656, 0.43504
557.55756, 0.43504
558.55856, 0.43504
559.55956, 0.43504
560.56056, 0.43504
561.56156, 0.43504
562.56256, 0.43504
563.56356, 0.43504
564.56456, 0.43504
565.56557, 0.43504
566.56657, 0.43504
567.56757, 0.43504
568.56857, 0.43504
569.56957, 0.43504
570.57057, 0.43504
571.57157, 0.43505
572.57257, 0.43505
573.57357, 0.43505
574.57457, 0.43505
575.57558, 0.43505
576.57658, 0.43505
577.57758, 0.43505
578.57858, 0.43505
579.57958, 0.43505
580.58058, 0.43505
581.58158, 0.43505
582.58258, 0.43505
583.58358, 0.43505
584.58458, 0.43505
585.58559, 0.43505
586.58659, 0.43505
587.58759, 0.43505
588.58859, 0.43506
589.58959, 0.43506
590.59059, 0.43506
591.59159, 0.43506
592.59259, 0.43506
593.59359, 0.43506
594.59459, 0.43506
595.59560, 0.43506
596.59660, 0.43506
597.59760, 0.43506
598.59860, 0.43506
599.59960, 0.43506
600.60060, 0.43506
601.60160, 0.43506
602.60260, 0.43506
603.60360, 0.43506
604.60460, 0.43506
605.60561, 0.43506
606.60661, 0.43506
607.60761, 0.43507
608.60861, 0.43507
609.60961, 0.43507
610.61061, 0.43507
611.61161, 0.43507
612.61261, 0.43507
613.61361, 0.43507
614.61461, 0.43507
615.61562, 0.43507
616.61662, 0.43507
617.61762, 0.43507
618.61862, 0.43507
619.61962, 0.43507
620.62062, 0.43507
621.62162, 0.43507
622.62262, 0.43507
623.62362, 0.43507
624.62462, 0.43507
625.62563, 0.43507
626.62663, 0.43507
627.62763, 0.43507
628.62863, 0.43507
629.62963, 0.43507
630.63063, 0.43507
631.63163, 0.43507
632.63263, 0.43507
633.63363, 0.43507
634.63463, 0.43507
635.63564, 0.43507
636.63664, 0.43507
637.63764, 0.43507
638.63864, 0.43507
639.63964, 0.43507
640.64064, 0.43507
641.64164, 0.43507
642.64264, 0.43507
643.64364, 0.43507
644.64464, 0.43507
645.64565, 0.43507
646.64665, 0.43507
647.64765, 0.43507
648.64865, 0.43507
649.64965, 0.43507
650.65065, 0.43507
651.65165, 0.43507
652.65265, 0.43507
653.65365, 0.43507
654.65465, 0.43507
655.65566, 0.43507
656.65666, 0.43507
657.65766, 0.43507
658.65866, 0.43507
659.65966, 0.43507
660.66066, 0.43507
661.66166, 0.43507
662.66266, 0.43507
663.66366, 0.43507
664.66466, 0.43507
665.66567, 0.43507
666.66667, 0.43507
667.66767, 0.43507
668.66867, 0.43507
669.66967, 0.43507
670.67067, 0.43507
671.67167, 0.43507
672.67267, 0.43507
673.67367, 0.43507
674.67467, 0.43507
675.67568, 0.43507
676.67668, 0.43507
677.67768, 0.43508
678.67868, 0.43508
679.67968, 0.43508
680.68068, 0.43508
681.68168, 0.43508
682.68268, 0.43508
683.68368, 0.43508
684.68468, 0.43508
685.68569, 0.43508
686.68669, 0.43508
687.68769, 0.43508
688.68869, 0.43508
689.68969, 0.43508
690.69069, 0.43508
691.69169, 0.43508
692.69269, 0.43508
693.69369, 0.43508
694.69469, 0.43508
695.69570, 0.43509
696.69670, 0.43509
697.69770, 0.43509
698.69870, 0.43509
699.69970, 0.43509
700.70070, 0.43509
701.70170, 0.43509
702.70270, 0.43509
703.70370, 0.43509
704.70470, 0.43509
705.70571, 0.43509
706.70671, 0.43509
707.70771, 0.43509
708.70871, 0.43509
709.70971, 0.43510
710.71071, 0.43510
711.71171, 0.43510
712.71271, 0.43510
713.71371, 0.43510
714.71471, 0.43510
715.71572, 0.43510
716.71672, 0.43510
717.71772, 0.43510
718.71872, 0.43510
719.71972, 0.43510
720.72072, 0.43510
721.72172, 0.43510
722.72272, 0.43511
723.72372, 0.43511
724.72472, 0.43511
725.72573, 0.43511
726.72673, 0.43511
727.72773, 0.43511
728.72873, 0.43511
729.72973, 0.43511
730.73073, 0.43511
731.73173, 0.43511
732.73273, 0.43511
733.73373, 0.43511
734.73473, 0.43511
735.73574, 0.43511
736.73674, 0.43511
737.73774, 0.43511
738.73874, 0.43511
739.73974, 0.43511
740.74074, 0.43512
741.74174, 0.43512
742.74274, 0.43512
743.74374, 0.43512
744.74474, 0.43512
745.74575, 0.43512
746.74675, 0.43512
747.74775, 0.43512
748.74875, 0.43512
749.74975, 0.43512
750.75075, 0.43512
751.75175, 0.43512
752.75275, 0.43512
753.75375, 0.43512
754.75475, 0.43512
755.75576, 0.43512
756.75676, 0.43512
757.75776, 0.43512
758.75876, 0.43512
759.75976, 0.43512
760.76076, 0.43512
761.76176, 0.43512
762.76276, 0.43512
763.76376, 0.43512
764.76476, 0.43512
765.76577, 0.43512
766.76677, 0.43512
767.76777, 0.43512
768.76877, 0.43512
769.76977, 0.43512
770.77077, 0.43512
771.77177, 0.43512
772.77277, 0.43512
773.77377, 0.43512
774.77477, 0.43512
775.77578, 0.43512
776.77678, 0.43512
777.77778, 0.43512
778.77878, 0.43512
779.77978, 0.43512
780.78078, 0.43512
781.78178, 0.43512
782.78278, 0.43512
783.78378, 0.43512
784.78478, 0.43512
785.78579, 0.43512
786.78679, 0.43512
787.78779, 0.43512
788.78879, 0.43512
789.78979, 0.43512
790.79079, 0.43512
791.79179, 0.43512
792.79279, 0.43512
793.79379, 0.43512
794.79479, 0.43512
795.79580, 0.43512
796.79680, 0.43512
797.79780, 0.43512
798.79880, 0.43512
799.79980, 0.43512
800.80080, 0.43512
801.80180, 0.43512
802.80280, 0.43512
803.80380, 0.43512
804.80480, 0.43512
805.80581, 0.43512
806.80681, 0.43512
807.80781, 0.43512
808.80881, 0.43512
809.80981, 0.43512
810.81081, 0.43512
811.81181, 0.43512
812.81281, 0.43512
813.81381, 0.43512
814.81481, 0.43512
815.81582, 0.43512
816.81682, 0.43512
817.81782, 0.43512
818.81882, 0.43512
819.81982, 0.43512
820.82082, 0.43512
821.82182, 0.43512
822.82282, 0.43512
823.82382, 0.43512
824.82482, 0.43512
825.82583, 0.43512
826.82683, 0.43512
827.82783, 0.43513
828.82883, 0.43513
829.82983, 0.43513
830.83083, 0.43513
831.83183, 0.43513
832.83283, 0.43513
833.83383, 0.43513
834.83483, 0.43513
835.83584, 0.43513
836.83684, 0.43513
837.83784, 0.43513
838.83884, 0.43513
839.83984, 0.43513
840.84084, 0.43513
841.84184, 0.43513
842.84284, 0.43513
843.84384, 0.43513
844.84484, 0.43513
845.84585, 0.43513
846.84685, 0.43513
847.84785, 0.43513
848.84885, 0.43513
849.84985, 0.43513
850.85085, 0.43513
851.85185, 0.43513
852.85285, 0.43513
853.85385, 0.43513
854.85485, 0.43513
855.85586, 0.43513
856.85686, 0.43513
857.85786, 0.43513
858.85886, 0.43513
859.85986, 0.43513
860.86086, 0.43513
861.86186, 0.43513
862.86286, 0.43513
863.86386, 0.43513
864.86486, 0.43513
865.86587, 0.43514
866.86687, 0.43514
867.86787, 0.43514
868.86887, 0.43514
869.86987, 0.43514
870.87087, 0.43514
871.87187, 0.43514
872.87287, 0.43514
873.87387, 0.43514
874.87487, 0.43514
875.87588, 0.43514
876.87688, 0.43514
877.87788, 0.43514
878.87888, 0.43514
879.87988, 0.43514
880.88088, 0.43514
881.88188, 0.43514
882.88288, 0.43514
883.88388, 0.43514
884.88488, 0.43514
885.88589, 0.43514
886.88689, 0.43514
887.88789, 0.43514
888.88889, 0.43514
889.88989, 0.43514
890.89089, 0.43514
891.89189, 0.43514
892.89289, 0.43514
893.89389, 0.43514
894.89489, 0.43514
895.89590, 0.43514
896.89690, 0.43514
897.89790, 0.43514
898.89890, 0.43514
899.89990, 0.43514
900.90090, 0.43514
901.90190, 0.43514
902.90290, 0.43514
903.90390, 0.43514
904.90490, 0.43514
905.90591, 0.43514
906.90691, 0.43515
907.90791, 0.43515
908.90891, 0.43515
909.90991, 0.43515
910.91091, 0.43515
911.91191, 0.43515
912.91291, 0.43515
913.91391, 0.43515
914.91491, 0.43515
915.91592, 0.43515
916.91692, 0.43515
917.91792, 0.43515
918.91892, 0.43515
919.91992, 0.43515
920.92092, 0.43515
921.92192, 0.43515
922.92292, 0.43515
923.92392, 0.43515
924.92492, 0.43515
925.92593, 0.43515
926.92693, 0.43515
927.92793, 0.43515
928.92893, 0.43515
929.92993, 0.43515
930.93093, 0.43515
931.93193, 0.43515
932.93293, 0.43515
933.93393, 0.43515
934.93493, 0.43515
935.93594, 0.43515
936.93694, 0.43515
937.93794, 0.43515
938.93894, 0.43515
939.93994, 0.43515
940.94094, 0.43515
941.94194, 0.43515
942.94294, 0.43515
943.94394, 0.43515
944.94494, 0.43515
945.94595, 0.43515
946.94695, 0.43515
947.94795, 0.43515
948.94895, 0.43515
949.94995, 0.43515
950.95095, 0.43515
951.95195, 0.43515
952.95295, 0.43515
953.95395, 0.43515
954.95495, 0.43515
955.95596, 0.43516
956.95696, 0.43516
957.95796, 0.43516
958.95896, 0.43516
959.95996, 0.43516
960.96096, 0.43516
961.96196, 0.43516
962.96296, 0.43516
963.96396, 0.43516
964.96496, 0.43516
965.96597, 0.43516
966.96697, 0.43516
967.96797, 0.43516
968.96897, 0.43516
969.96997, 0.43516
970.97097, 0.43516
971.97197, 0.43516
972.97297, 0.43516
973.97397, 0.43516
974.97497, 0.43516
975.97598, 0.43516
976.97698, 0.43516
977.97798, 0.43516
978.97898, 0.43516
979.97998, 0.43516
980.98098, 0.43516
981.98198, 0.43516
982.98298, 0.43516
983.98398, 0.43516
984.98498, 0.43516
985.98599, 0.43516
986.98699, 0.43516
987.98799, 0.43516
988.98899, 0.43516
989.98999, 0.43516
990.99099, 0.43516
991.99199, 0.43516
992.99299, 0.43516
993.99399, 0.43516
994.99499, 0.43516
995.99600, 0.43516
996.99700, 0.43516
997.99800, 0.43516
998.99900, 0.43516
1000.00000, 0.43516


==> data/ratio/1_3.txt <==
x, y
0.00000, 2.00000
1.00100, 1.45006
2.00200, 0.80260
3.00300, 0.52704
4.00400, 0.42690
5.00501, 0.38995
6.00601, 0.37667
7.00701, 0.37273
8.00801, 0.37257
9.00901, 0.37393
10.01001, 0.37583
11.01101, 0.37785
12.01201, 0.37982
13.01301, 0.38165
14.01401, 0.38332
15.01502, 0.38484
16.01602, 0.38622
17.01702, 0.38746
18.01802, 0.38859
19.01902, 0.38961
20.02002, 0.39053
21.02102, 0.39137
22.02202, 0.39214
23.02302, 0.39285
24.02402, 0.39349
25.02503, 0.39408
26.02603, 0.39463
27.02703, 0.39514
28.02803, 0.39561
29.02903, 0.39604
30.03003, 0.39645
31.03103, 0.39682
32.03203, 0.39718
33.03303, 0.39751
34.03403, 0.39782
35.03504, 0.39811
36.03604, 0.39838
37.03704, 0.39864
38.03804, 0.39888
39.03904, 0.39911
40.04004, 0.39933
41.04104, 0.39953
42.04204, 0.39973
43.04304, 0.39991
44.04404, 0.40009
45.04505, 0.40026
46.04605, 0.40041
47.04705, 0.40057
48.04805, 0.40071
49.04905, 0.40085
50.05005, 0.40098
51.05105, 0.40111
52.05205, 0.40123
53.05305, 0.40135
54.05405, 0.40146
55.05506, 0.40156
56.05606, 0.40167
57.05706, 0.40177
58.05806, 0.40186
59.05906, 0.40195
60.06006, 0.40204
61.06106, 0.40212
62.06206, 0.40221
63.06306, 0.40229
64.06406, 0.40236
65.06507, 0.40243
66.06607, 0.40251
67.06707, 0.40257
68.06807, 0.40264
69.06907, 0.40271
70.07007, 0.40277
71.07107, 0.40283
72.07207, 0.40289
73.07307, 0.40294
74.07407, 0.40300
75.07508, 0.40305
76.07608, 0.40310
77.07708, 0.40315
78.07808, 0.40320
79.07908, 0.40325
80.08008, 0.40329
81.08108, 0.40334
82.08208, 0.40338
83.08308, 0.40342
84.08408, 0.40346
85.08509, 0.40350
86.08609, 0.40354
87.08709, 0.40358
88.08809, 0.40362
89.08909, 0.40365
90.09009, 0.40369
91.09109, 0.40372
92.09209, 0.40376
93.09309, 0.40379
94.09409, 0.40382
95.09510, 0.40385
96.09610, 0.40388
97.09710, 0.40391
98.09810, 0.40394
99.09910, 0.40397
100.10010, 0.40400
101.10110, 0.40402
102.10210, 0.40405
103.10310, 0.40408
104.10410, 0.40410
105.10511, 0.40413
106.10611, 0.40415
107.10711, 0.40417
108.10811, 0.40420
109.10911, 0.40422
110.11011, 0.40424
111.11111, 0.40426
112.11211, 0.40429
113.11311, 0.40431
114.11411, 0.40433
115.11512, 0.40435
116.11612, 0.40437
117.11712, 0.40439
118.11812, 0.40441
119.11912, 0.40442
120.12012, 0.40444
121.12112, 0.40446
122.12212, 0.40448
123.12312, 0.40450
124.12412, 0.40451
125.12513, 0.40453
126.12613, 0.40454
127.12713, 0.40456
128.12813, 0.40458
129.12913, 0.40459
130.13013, 0.40461
131.13113, 0.40462
132.13213, 0.40464
133.13313, 0.40465
134.13413, 0.40467
135.13514, 0.40468
136.13614, 0.40469
137.13714, 0.40471
138.13814, 0.40472
139.13914, 0.40473
140.14014, 0.40475
141.14114, 0.40476
142.14214, 0.40477
143.14314, 0.40478
144.14414, 0.40480
145.14515, 0.40481
146.14615, 0.40482
147.14715, 0.40483
148.14815, 0.40484
149.14915, 0.40485
150.15015, 0.40486
151.15115, 0.40487
152.15215, 0.40489
153.15315, 0.40490
154.15415, 0.40491
155.15516, 0.40492
156.15616, 0.40493
157.15716, 0.40494
158.15816, 0.40495
159.15916, 0.40496
160.16016, 0.40496
161.16116, 0.40497
162.16216, 0.40498
163.16316, 0.40499
164.16416, 0.40500
165.16517, 0.40501
166.16617, 0.40502
167.16717, 0.40503
168.16817, 0.40503
169.16917, 0.40504
170.17017, 0.40505
171.17117, 0.40506
172.17217, 0.40507
173.17317, 0.40507
174.17417, 0.40508
175.17518, 0.40509
176.17618, 0.40510
177.17718, 0.40510
178.17818, 0.40511
179.17918, 0.40512
180.18018, 0.40513
181.18118, 0.40513
182.18218, 0.40514
183.18318, 0.40515
184.18418, 0.40515
185.18519, 0.40516
186.18619, 0.40517
187.18719, 0.40518
188.18819, 0.40518
189.18919, 0.40519
190.19019, 0.40520
191.19119, 0.40520
192.19219, 0.40521
193.19319, 0.40521
194.19419, 0.40522
195.19520, 0.40523
196.19620, 0.40523
197.19720, 0.40524
198.19820, 0.40524
199.19920, 0.40525
200.20020, 0.40526
201.20120, 0.40526
202.20220, 0.40527
203.20320, 0.40527
204.20420, 0.40528
205.20521, 0.40528
206.20621, 0.40529
207.20721, 0.40529
208.20821, 0.40530
209.20921, 0.40530
210.21021, 0.40531
211.21121, 0.40531
212.21221, 0.40532
213.21321, 0.40532
214.21421, 0.40533
215.21522, 0.40533
216.21622, 0.40534
217.21722, 0.40534
218.21822, 0.40535
219.21922, 0.40535
220.22022, 0.40536
221.22122, 0.40536
222.22222, 0.40537
223.22322, 0.40537
224.22422, 0.40537
225.22523, 0.40538
226.22623, 0.40538
227.22723, 0.40539
228.22823, 0.40539
229.22923, 0.40540
230.23023, 0.40540
231.23123, 0.40540
232.23223, 0.40541
233.23323, 0.40541
234.23423, 0.40542
235.23524, 0.40542
236.23624, 0.40542
237.23724, 0.40543
238.23824, 0.40543
239.23924, 0.40544
240.24024, 0.40544
241.24124, 0.40544
242.24224, 0.40545
243.24324, 0.40545
244.24424, 0.40545
245.24525, 0.40546
246.24625, 0.40546
247.24725, 0.40546
248.24825, 0.40547
249.24925, 0.40547
250.25025, 0.40547
251.25125, 0.40548
252.25225, 0.40548
253.25325, 0.40548
254.25425, 0.40549
255.25526, 0.40549
256.25626, 0.40549
257.25726, 0.40550
258.25826, 0.40550
259.25926, 0.40550
260.26026, 0.40551
261.26126, 0.40551
262.26226, 0.40551
263.26326, 0.40552
264.26426, 0.40552
265.26527, 0.40552
266.26627, 0.40552
267.26727, 0.40553
268.26827, 0.40553
269.26927, 0.40553
270.27027, 0.40554
271.27127, 0.40554
272.27227, 0.40554
273.27327, 0.40554
274.27427, 0.40555
275.27528, 0.40555
276.27628, 0.40555
277.27728, 0.40555
278.27828, 0.40556
279.27928, 0.40556
280.28028, 0.40556
281.28128, 0.40556
282.28228, 0.40557
283.28328, 0.40557
284.28428, 0.40557
285.28529, 0.40557
286.28629, 0.40558
287.28729, 0.40558
288.28829, 0.40558
289.28929, 0.40558
290.29029, 0.40559
291.29129, 0.40559
292.29229, 0.40559
293.29329, 0.40559
294.29429, 0.40559
295.29530, 0.40560
296.29630, 0.40560
297.29730, 0.40560
298.29830, 0.40560
299.29930, 0.40561
300.30030, 0.40561
301.30130, 0.40561
302.30230, 0.40561
303.30330, 0.40561
304.30430, 0.40562
305.30531, 0.40562
306.30631, 0.40562
307.30731, 0.40562
308.30831, 0.40563
309.30931, 0.40563
310.31031, 0.40563
311.31131, 0.40563
312.31231, 0.40563
313.31331, 0.40564
314.31431, 0.40564
315.31532, 0.40564
316.31632, 0.40564
317.31732, 0.40564
318.31832, 0.40565
319.31932, 0.40565
320.32032, 0.40565
321.32132, 0.40565
322.32232, 0.40566
323.32332, 0.40566
324.32432, 0.40566
325.32533, 0.40566
326.32633, 0.40566
327.32733, 0.40567
328.32833, 0.40567
329.32933, 0.40567
330.33033, 0.40567
331.33133, 0.40567
332.33233, 0.40568
333.33333, 0.40568
334.33433, 0.40568
335.33534, 0.40568
336.33634, 0.40568
337.33734, 0.40569
338.33834, 0.40569
339.33934, 0.40569
340.34034, 0.40569
341.34134, 0.40569
342.34234, 0.40569
343.34334, 0.40570
344.34434, 0.40570
345.34535, 0.40570
346.34635, 0.40570
347.34735, 0.40570
348.34835, 0.40570
349.34935, 0.40571
350.35035, 0.40571
351.35135, 0.40571
352.35235, 0.40571
353.35335, 0.40571
354.35435, 0.40571
355.35536, 0.40572
356.35636, 0.40572
357.35736, 0.40572
358.35836, 0.40572
359.35936, 0.40572
360.36036, 0.40572
361.36136, 0.40572
362.36236, 0.40573
363.36336, 0.40573
364.36436, 0.40573
365.36537, 0.40573
366.36637, 0.40573
367.36737, 0.40573
368.36837, 0.40573
369.36937, 0.40573
370.37037, 0.40574
371.37137, 0.40574
372.37237, 0.40574
373.37337, 0.40574
374.37437, 0.40574
375.37538, 0.40574
376.37638, 0.40574
377.37738, 0.40574
378.37838, 0.40575
379.37938, 0.40575
380.38038, 0.40575
381.38138, 0.40575
382.38238, 0.40575
383.38338, 0.40575
384.38438, 0.40575
385.38539, 0.40575
386.38639, 0.40575
387.38739, 0.40576
388.38839, 0.40576
389.38939, 0.40576
390.39039, 0.40576
391.39139, 0.40576
392.39239, 0.40576
393.39339, 0.40576
394.39439, 0.40576
395.39540, 0.40576
396.39640, 0.40577
397.39740, 0.40577
398.39840, 0.40577
399.39940, 0.40577
400.40040, 0.40577
401.40140, 0.40577
402.40240, 0.40577
403.40340, 0.40577
404.40440, 0.40577
405.40541, 0.40578
406.40641, 0.40578
407.40741, 0.40578
408.40841, 0.40578
409.40941, 0.40578
410.41041, 0.40578
411.41141, 0.40578
412.41241, 0.40578
413.41341, 0.40578
414.41441, 0.40579
415.41542, 0.40579
416.41642, 0.40579
417.41742, 0.40579
418.41842, 0.40579
419.41942, 0.40579
420.42042, 0.40579
421.42142, 0.40579
422.42242, 0.40579
423.42342, 0.40579
424.42442, 0.40580
425.42543, 0.40580
426.42643, 0.40580
427.42743, 0.40580
428.42843, 0.40580
429.42943, 0.40580
430.43043, 0.40580
431.43143, 0.40580
432.43243, 0.40580
433.43343, 0.40581
434.43443, 0.40581
435.43544, 0.40581
436.43644, 0.40581
437.43744, 0.40581
438.43844, 0.40581
439.43944, 0.40581
440.44044, 0.40581
441.44144, 0.40581
442.44244, 0.40581
443.44344, 0.40581
444.44444, 0.40582
445.44545, 0.40582
446.44645, 0.40582
447.44745, 0.40582
448.44845, 0.40582
449.44945, 0.40582
450.45045, 0.40582
451.45145, 0.40582
452.45245, 0.40582
453.45345, 0.40582
454.45445, 0.40582
455.45546, 0.40583
456.45646, 0.40583
457.45746, 0.40583
458.45846, 0.40583
459.45946, 0.40583
460.46046, 0.40583
461.46146, 0.40583
462.46246, 0.40583
463.46346, 0.40583
464.46446, 0.40583
465.46547, 0.40583
466.46647, 0.40583
467.46747, 0.40584
468.46847, 0.40584
469.46947, 0.40584
470.47047, 0.40584
471.47147, 0.40584
472.47247, 0.40584
473.47347, 0.40584
474.47447, 0.40584
475.47548, 0.40584
476.47648, 0.40584
477.47748, 0.40584
478.47848, 0.40584
479.47948, 0.40585
480.48048, 0.40585
481.48148, 0.40585
482.48248, 0.40585
483.48348, 0.40585
484.48448, 0.40585
485.48549, 0.40585
486.48649, 0.40585
487.48749, 0.40585
488.48849, 0.40585
489.48949, 0.40585
490.49049, 0.40585
491.49149, 0.40585
492.49249, 0.40586
493.49349, 0.40586
494.49449, 0.40586
495.49550, 0.40586
496.49650, 0.40586
497.49750, 0.40586
498.49850, 0.40586
499.49950, 0.40586
500.50050, 0.40586
501.50150, 0.40586
502.50250, 0.40586
503.50350, 0.40586
504.50450, 0.40587
505.50551, 0.40587
506.50651, 0.40587
507.50751, 0.40587
508.50851, 0.40587
509.50951, 0.40587
510.51051, 0.40587
511.51151, 0.40587
512.51251, 0.40587
513.51351, 0.40587
514.51451, 0.40587
515.51552, 0.40587
516.51652, 0.40587
517.51752, 0.40588
518.51852, 0.40588
519.51952, 0.40588
520.52052, 0.40588
521.52152, 0.40588
522.52252, 0.40588
523.52352, 0.40588
524.52452, 0.40588
525.52553, 0.40588
526.52653, 0.40588
527.52753, 0.40588
528.52853, 0.40588
529.52953, 0.40588
530.53053, 0.40589
531.53153, 0.40589
532.53253, 0.40589
533.53353, 0.40589
534.53453, 0.40589
535.53554, 0.40589
536.53654, 0.40589
537.53754, 0.40589
538.53854, 0.40589
539.53954, 0.40589
540.54054, 0.40589
541.54154, 0.40589
542.54254, 0.40589
543.54354, 0.40589
544.54454, 0.40589
545.54555, 0.40589
546.54655, 0.40590
547.54755, 0.40590
548.54855, 0.40590
549.54955, 0.40590
550.55055, 0.40590
551.55155, 0.40590
552.55255, 0.40590
553.55355, 0.40590
554.55455, 0.40590
555.55556, 0.40590
556.55656, 0.40590
557.55756, 0.40590
558.55856, 0.40590
559.55956, 0.40590
560.56056, 0.40590
561.56156, 0.40590
562.56256, 0.40590
563.56356, 0.40590
564.56456, 0.40590
565.56557, 0.40590
566.56657, 0.40590
567.56757, 0.40591
568.56857, 0.40591
569.56957, 0.40591
570.57057, 0.40591
571.57157, 0.40591
572.57257, 0.40591
573.57357, 0.40591
574.57457, 0.40591
575.57558, 0.40591
576.57658, 0.40591
577.57758, 0.40591
578.57858, 0.40591
579.57958, 0.40591
580.58058, 0.40591
581.58158, 0.40591
582.58258, 0.40591
583.58358, 0.40591
584.58458, 0.40591
585.58559, 0.40591
586.58659, 0.40591
587.58759, 0.40591
588.58859, 0.40591
589.58959, 0.40591
590.59059, 0.40591
591.59159, 0.40591
592.59259, 0.40591
593.59359, 0.40591
594.59459, 0.40591
595.59560, 0.40591
596.59660, 0.40591
597.59760, 0.40591
598.59860, 0.40591
599.59960, 0.40591
600.60060, 0.40591
601.60160, 0.40591
602.60260, 0.40591
603.60360, 0.40591
604.60460, 0.40591
605.60561, 0.40591
606.60661, 0.40591
607.60761, 0.40591
608.60861, 0.40591
609.60961, 0.40591
610.61061, 0.40591
611.61161, 0.40591
612.61261, 0.40591
613.61361, 0.40591
614.61461, 0.40591
615.61562, 0.40591
616.61662, 0.40591
617.61762, 0.40591
618.61862, 0.40591
619.61962, 0.40591
620.62062, 0.40591
621.62162, 0.40591
622.62262, 0.40592
623.62362, 0.40592
624.62462, 0.40592
625.62563, 0.40592
626.62663, 0.40592
627.62763, 0.40592
628.62863, 0.40592
629.62963, 0.40592
630.63063, 0.40592
631.63163, 0.40592
632.63263, 0.40592
633.63363, 0.40592
634.63463, 0.40592
635.63564, 0.40592
636.63664, 0.40592
637.63764, 0.40592
638.63864, 0.40592
639.63964, 0.40592
640.64064, 0.40592
641.64164, 0.40592
642.64264, 0.40592
643.64364, 0.40592
644.64464, 0.40592
645.64565, 0.40592
646.64665, 0.40592
647.64765, 0.40593
648.64865, 0.40593
649.64965, 0.40593
650.65065, 0.40593
651.65165, 0.40593
652.65265, 0.40593
653.65365, 0.40593
654.65465, 0.40593
655.65566, 0.40593
656.65666, 0.40593
657.65766, 0.40593
658.65866, 0.40593
659.65966, 0.40593
660.66066, 0.40593
661.66166, 0.40593
662.66266, 0.40593
663.66366, 0.40593
664.66466, 0.40594
665.66567, 0.40594
666.66667, 0.40594
667.66767, 0.40594
668.66867, 0.40594
669.66967, 0.40594
670.67067, 0.40594
671.67167, 0.40594
672.67267, 0.40594
673.67367, 0.40594
674.67467, 0.40594
675.67568, 0.40594
676.67668, 0.40594
677.67768, 0.40594
678.67868, 0.40594
679.67968, 0.40595
680.68068, 0.40595
681.68168, 0.40595
682.68268, 0.40595
683.68368, 0.40595
684.68468, 0.40595
685.68569, 0.40595
686.68669, 0.40595
687.68769, 0.40595
688.68869, 0.40595
689.68969, 0.40595
690.69069, 0.40595
691.69169, 0.40595
692.69269, 0.40595
693.69369, 0.40595
694.69469, 0.40595
695.69570, 0.40596
696.69670, 0.40596
697.69770, 0.40596
698.69870, 0.40596
699.69970, 0.40596
700.70070, 0.40596
701.70170, 0.40596
702.70270, 0.40596
703.70370, 0.40596
704.70470, 0.40596
705.70571, 0.40596
706.70671, 0.40596
707.70771, 0.40596
708.70871, 0.40596
709.70971, 0.40596
710.71071, 0.40596
711.71171, 0.40596
712.71271, 0.40596
713.71371, 0.40596
714.71471, 0.40596
715.71572, 0.40596
716.71672, 0.40597
717.71772, 0.40597
718.71872, 0.40597
719.71972, 0.40597
720.72072, 0.40597
721.72172, 0.40597
722.72272, 0.40597
723.72372, 0.40597
724.72472, 0.40597
725.72573, 0.40597
726.72673, 0.40597
727.72773, 0.40597
728.72873, 0.40597
729.72973, 0.40597
730.73073, 0.40597
731.73173, 0.40597
732.73273, 0.40597
733.73373, 0.40597
734.73473, 0.40597
735.73574, 0.40597
736.73674, 0.40597
737.73774, 0.40597
738.73874, 0.40597
739.73974, 0.40597
740.74074, 0.40597
741.74174, 0.40597
742.74274, 0.40597
743.74374, 0.40597
744.74474, 0.40597
745.74575, 0.40597
746.74675, 0.40597
747.74775, 0.40597
748.74875, 0.40597
749.74975, 0.40597
750.75075, 0.40597
751.75175, 0.40597
752.75275, 0.40597
753.75375, 0.40598
754.75475, 0.40598
755.75576, 0.40598
756.75676, 0.40598
757.75776, 0.40598
758.75876, 0.40598
759.75976, 0.40598
760.76076, 0.40598
761.76176, 0.40598
762.76276, 0.40598
763.76376, 0.40598
764.76476, 0.40598
765.76577, 0.40598
766.76677, 0.40598
767.76777, 0.40598
768.76877, 0.40598
769.76977, 0.40598
770.77077, 0.40598
771.77177, 0.40598
772.77277, 0.40598
773.77377, 0.40598
774.77477, 0.40598
775.77578, 0.40598
776.77678, 0.40598
777.77778, 0.40598
778.77878, 0.40598
779.77978, 0.40598
780.78078, 0.40598
781.78178, 0.40598
782.78278, 0.40598
783.78378, 0.40598
784.78478, 0.40598
785.78579, 0.40598
786.78679, 0.40598
787.78779, 0.40598
788.78879, 0.40598
789.78979, 0.40598
790.79079, 0.40598
791.79179, 0.40598
792.79279, 0.40598
793.79379, 0.40598
794.79479, 0.40598
795.79580, 0.40598
796.79680, 0.40598
797.79780, 0.40598
798.79880, 0.40598
799.79980, 0.40598
800.80080, 0.40598
801.80180, 0.40598
802.80280, 0.40598
803.80380, 0.40598
804.80480, 0.40598
805.80581, 0.40598
806.80681, 0.40598
807.80781, 0.40598
808.80881, 0.40598
809.80981, 0.40599
810.81081, 0.40599
811.81181, 0.40599
812.81281, 0.40599
813.81381, 0.40599
814.81481, 0.40599
815.81582, 0.40599
816.81682, 0.40599
817.81782, 0.40599
818.81882, 0.40599
819.81982, 0.40599
820.82082, 0.40599
821.82182, 0.40599
822.82282, 0.40599
823.82382, 0.40599
824.82482, 0.40599
825.82583, 0.40599
826.82683, 0.40599
827.82783, 0.40599
828.82883, 0.40599
829.82983, 0.40599
830.83083, 0.40599
831.83183, 0.40599
832.83283, 0.40599
833.83383, 0.40599
834.83483, 0.40599
835.83584, 0.40599
836.83684, 0.40599
837.83784, 0.40599
838.83884, 0.40599
839.83984, 0.40599
840.84084, 0.40599
841.84184, 0.40599
842.84284, 0.40599
843.84384, 0.40599
844.84484, 0.40599
845.84585, 0.40599
846.84685, 0.40599
847.84785, 0.40599
848.84885, 0.40599
849.84985, 0.40599
850.85085, 0.40599
851.85185, 0.40599
852.85285, 0.40599
853.85385, 0.40599
854.85485, 0.40599
855.85586, 0.40599
856.85686, 0.40599
857.85786, 0.40599
858.85886, 0.40599
859.85986, 0.40600
860.86086, 0.40600
861.86186, 0.40600
862.86286, 0.40600
863.86386, 0.40600
864.86486, 0.40600
865.86587, 0.40600
866.86687, 0.40600
867.86787, 0.40600
868.86887, 0.40600
869.86987, 0.40600
870.87087, 0.40600
871.87187, 0.40600
872.87287, 0.40600
873.87387, 0.40600
874.87487, 0.40600
875.87588, 0.40600
876.87688, 0.40600
877.87788, 0.40600
878.87888, 0.40600
879.87988, 0.40600
880.88088, 0.40600
881.88188, 0.40600
882.88288, 0.40600
883.88388, 0.40600
884.88488, 0.40600
885.88589, 0.40600
886.88689, 0.40600
887.88789, 0.40600
888.88889, 0.40600
889.88989, 0.40600
890.89089, 0.40600
891.89189, 0.40600
892.89289, 0.40600
893.89389, 0.40600
894.89489, 0.40600
895.89590, 0.40600
896.89690, 0.40600
897.89790, 0.40600
898.89890, 0.40600
899.89990, 0.40600
900.90090, 0.40600
901.90190, 0.40600
902.90290, 0.40600
903.90390, 0.40600
904.90490, 0.40600
905.90591, 0.40600
906.90691, 0.40600
907.90791, 0.40600
908.90891, 0.40600
909.90991, 0.40600
910.91091, 0.40601
911.91191, 0.40601
912.91291, 0.40601
913.91391, 0.40601
914.91491, 0.40601
915.91592, 0.40601
916.91692, 0.40601
917.91792, 0.40601
918.91892, 0.40601
919.91992, 0.40601
920.92092, 0.40601
921.92192, 0.40601
922.92292, 0.40601
923.92392, 0.40601
924.92492, 0.40601
925.92593, 0.40601
926.92693, 0.40601
927.92793, 0.40601
928.92893, 0.40601
929.92993, 0.40601
930.93093, 0.40601
931.93193, 0.40601
932.93293, 0.40601
933.93393, 0.40601
934.93493, 0.40601
935.93594, 0.40601
936.93694, 0.40601
937.93794, 0.40601
938.93894, 0.40601
939.93994, 0.40601
940.94094, 0.40601
941.94194, 0.40601
942.94294, 0.40601
943.94394, 0.40601
944.94494, 0.40601
945.94595, 0.40601
946.94695, 0.40601
947.94795, 0.40601
948.94895, 0.40601
949.94995, 0.40601
950.95095, 0.40601
951.95195, 0.40601
952.95295, 0.40601
953.95395, 0.40601
954.95495, 0.40601
955.95596, 0.40601
956.95696, 0.40601
957.95796, 0.40601
958.95896, 0.40601
959.95996, 0.40601
960.96096, 0.40601
961.96196, 0.40601
962.96296, 0.40601
963.96396, 0.40601
964.96496, 0.40601
965.96597, 0.40601
966.96697, 0.40601
967.96797, 0.40601
968.96897, 0.40601
969.96997, 0.40601
970.97097, 0.40601
971.97197, 0.40601
972.97297, 0.40601
973.97397, 0.40601
974.97497, 0.40601
975.97598, 0.40601
976.97698, 0.40601
977.97798, 0.40601
978.97898, 0.40601
979.97998, 0.40601
980.98098, 0.40601
981.98198, 0.40601
982.98298, 0.40601
983.98398, 0.40601
984.98498, 0.40601
985.98599, 0.40601
986.98699, 0.40601
987.98799, 0.40601
988.98899, 0.40601
989.98999, 0.40601
990.99099, 0.40601
991.99199, 0.40601
992.99299, 0.40601
993.99399, 0.40601
994.99499, 0.40601
995.99600, 0.40601
996.99700, 0.40601
997.99800, 0.40601
998.99900, 0.40601
1000.00000, 0.40601


==> data/ratio/1_4.txt <==
x, y
0.00000, 2.00000
1.00100, 1.49926
2.00200, 0.81705
3.00300, 0.49261
4.00400, 0.37427
5.00501, 0.33382
6.00601, 0.32240
7.00701, 0.32191
8.00801, 0.32528
9.00901, 0.32975
10.01001, 0.33423
11.01101, 0.33837
12.01201, 0.34205
13.01301, 0.34529
14.01401, 0.34813
15.01502, 0.35061
16.01602, 0.35279
17.01702, 0.35472
18.01802, 0.35642
19.01902, 0.35794
20.02002, 0.35929
21.02102, 0.36051
22.02202, 0.36160
23.02302, 0.36259
24.02402, 0.36349
25.02503, 0.36431
26.02603, 0.36506
27.02703, 0.36575
28.02803, 0.36638
29.02903, 0.36696
30.03003, 0.36749
31.03103, 0.36799
32.03203, 0.36845
33.03303, 0.36888
34.03403, 0.36928
35.03504, 0.36966
36.03604, 0.37001
37.03704, 0.37033
38.03804, 0.37064
39.03904, 0.37093
40.04004, 0.37120
41.04104, 0.37146
42.04204, 0.37170
43.04304, 0.37193
44.04404, 0.37215
45.04505, 0.37236
46.04605, 0.37255
47.04705, 0.37274
48.04805, 0.37292
49.04905, 0.37309
50.05005, 0.37325
51.05105, 0.37340
52.05205, 0.37355
53.05305, 0.37369
54.05405, 0.37382
55.05506, 0.37395
56.05606, 0.37407
57.05706, 0.37419
58.05806, 0.37430
59.05906, 0.37441
60.06006, 0.37451
61.06106, 0.37461
62.06206, 0.37471
63.06306, 0.37480
64.06406, 0.37489
65.06507, 0.37498
66.06607, 0.37506
67.06707, 0.37514
68.06807, 0.37522
69.06907, 0.37529
70.07007, 0.37536
71.07107, 0.37543
72.07207, 0.37550
73.07307, 0.37556
74.07407, 0.37563
75.07508, 0.37569
76.07608, 0.37575
77.07708, 0.37580
78.07808, 0.37586
79.07908, 0.37591
80.08008, 0.37597
81.08108, 0.37602
82.08208, 0.37607
83.08308, 0.37611
84.08408, 0.37616
85.08509, 0.37621
86.08609, 0.37625
87.08709, 0.37629
88.08809, 0.37633
89.08909, 0.37637
90.09009, 0.37641
91.09109, 0.37645
92.09209, 0.37649
93.09309, 0.37653
94.09409, 0.37656
95.09510, 0.37660
96.09610, 0.37663
97.09710, 0.37666
98.09810, 0.37669
99.09910, 0.37673
100.10010, 0.37676
101.10110, 0.37679
102.10210, 0.37682
103.10310, 0.37684
104.10410, 0.37687
105.10511, 0.37690
106.10611, 0.37693
107.10711, 0.37695
108.10811, 0.37698
109.10911, 0.37700
110.11011, 0.37703
111.11111, 0.37705
112.11211, 0.37707
113.11311, 0.37710
114.11411, 0.37712
115.11512, 0.37714
116.11612, 0.37716
117.11712, 0.37718
118.11812, 0.37720
119.11912, 0.37722
120.12012, 0.37724
121.12112, 0.37726
122.12212, 0.37728
123.12312, 0.37730
124.12412, 0.37732
125.12513, 0.37734
126.12613, 0.37736
127.12713, 0.37737
128.12813, 0.37739
129.12913, 0.37741
130.13013, 0.37742
131.13113, 0.37744
132.13213, 0.37745
133.13313, 0.37747
134.13413, 0.37748
135.13514, 0.37750
136.13614, 0.37751
137.13714, 0.37753
138.13814, 0.37754
139.13914, 0.37756
140.14014, 0.37757
141.14114, 0.37758
142.14214, 0.37760
143.14314, 0.37761
144.14414, 0.37762
145.14515, 0.37763
146.14615, 0.37765
147.14715, 0.37766
148.14815, 0.37767
149.14915, 0.37768
150.15015, 0.37769
151.15115, 0.37770
152.15215, 0.37772
153.15315, 0.37773
154.15415, 0.37774
155.15516, 0.37775
156.15616, 0.37776
157.15716, 0.37777
158.15816, 0.37778
159.15916, 0.37779
160.16016, 0.37780
161.16116, 0.37781
162.16216, 0.37782
163.16316, 0.37783
164.16416, 0.37784
165.16517, 0.37785
166.16617, 0.37786
167.16717, 0.37787
168.16817, 0.37788
169.16917, 0.37788
170.17017, 0.37789
171.17117, 0.37790
172.17217, 0.37791
173.17317, 0.37792
174.17417, 0.37793
175.17518, 0.37793
176.17618, 0.37794
177.17718, 0.37795
178.17818, 0.37796
179.17918, 0.37797
180.18018, 0.37797
181.18118, 0.37798
182.18218, 0.37799
183.18318, 0.37800
184.18418, 0.37800
185.18519, 0.37801
186.18619, 0.37802
187.18719, 0.37802
188.18819, 0.37803
189.18919, 0.37804
190.19019, 0.37804
191.19119, 0.37805
192.19219, 0.37806
193.19319, 0.37806
194.19419, 0.37807
195.19520, 0.37808
196.19620, 0.37808
197.19720, 0.37809
198.19820, 0.37809
199.19920, 0.37810
200.20020, 0.37810
201.20120, 0.37811
202.20220, 0.37812
203.20320, 0.37812
204.20420, 0.37813
205.20521, 0.37813
206.20621, 0.37814
207.20721, 0.37814
208.20821, 0.37815
209.20921, 0.37815
210.21021, 0.37816
211.21121, 0.37816
212.21221, 0.37817
213.21321, 0.37817
214.21421, 0.37818
215.21522, 0.37818
216.21622, 0.37819
217.21722, 0.37819
218.21822, 0.37820
219.21922, 0.37820
220.22022, 0.37821
221.22122, 0.37821
222.22222, 0.37822
223.22322, 0.37822
224.22422, 0.37822
225.22523, 0.37823
226.22623, 0.37823
227.22723, 0.37824
228.22823, 0.37824
229.22923, 0.37824
230.23023, 0.37825
231.23123, 0.37825
232.23223, 0.37826
233.23323, 0.37826
234.23423, 0.37826
235.23524, 0.37827
236.23624, 0.37827
237.23724, 0.37828
238.23824, 0.37828
239.23924, 0.37828
240.24024, 0.37829
241.24124, 0.37829
242.24224, 0.37829
243.24324, 0.37830
244.24424, 0.37830
245.24525, 0.37830
246.24625, 0.37831
247.24725, 0.37831
248.24825, 0.37831
249.24925, 0.37832
250.25025, 0.37832
251.25125, 0.37832
252.25225, 0.37833
253.25325, 0.37833
254.25425, 0.37833
255.25526, 0.37834
256.25626, 0.37834
257.25726, 0.37834
258.25826, 0.37835
259.25926, 0.37835
260.26026, 0.37835
261.26126, 0.37836
262.26226, 0.37836
263.26326, 0.37836
264.26426, 0.37837
265.26527, 0.37837
266.26627, 0.37837
267.26727, 0.37838
268.26827, 0.37838
269.26927, 0.37838
270.27027, 0.37838
271.27127, 0.37839
272.27227, 0.37839
273.27327, 0.37839
274.27427, 0.37840
275.27528, 0.37840
276.27628, 0.37840
277.27728, 0.37840
278.27828, 0.37841
279.27928, 0.37841
280.28028, 0.37841
281.28128, 0.37842
282.28228, 0.37842
283.28328, 0.37842
284.28428, 0.37842
285.28529, 0.37843
286.28629, 0.37843
287.28729, 0.37843
288.28829, 0.37843
289.28929, 0.37844
290.29029, 0.37844
291.29129, 0.37844
292.29229, 0.37845
293.29329, 0.37845
294.29429, 0.37845
295.29530, 0.37845
296.29630, 0.37845
297.29730, 0.37846
298.29830, 0.37846
299.29930, 0.37846
300.30030, 0.37846
301.30130, 0.37847
302.30230, 0.37847
303.30330, 0.37847
304.30430, 0.37847
305.30531, 0.37848
306.30631, 0.37848
307.30731, 0.37848
308.30831, 0.37848
309.30931, 0.37848
310.31031, 0.37849
311.31131, 0.37849
312.31231, 0.37849
313.31331, 0.37849
314.31431, 0.37849
315.31532, 0.37849
316.31632, 0.37850
317.31732, 0.37850
318.31832, 0.37850
319.31932, 0.37850
320.32032, 0.37850
321.32132, 0.37851
322.32232, 0.37851
323.32332, 0.37851
324.32432, 0.37851
325.32533, 0.37851
326.32633, 0.37851
327.32733, 0.37852
328.32833, 0.37852
329.32933, 0.37852
330.33033, 0.37852
331.33133, 0.37852
332.33233, 0.37852
333.33333, 0.37853
334.33433, 0.37853
335.33534, 0.37853
336.33634, 0.37853
337.33734, 0.37853
338.33834, 0.37853
339.33934, 0.37853
340.34034, 0.37854
341.34134, 0.37854
342.34234, 0.37854
343.34334, 0.37854
344.34434, 0.37854
345.34535, 0.37854
346.34635, 0.37854
347.34735, 0.37855
348.34835, 0.37855
349.34935, 0.37855
350.35035, 0.37855
351.35135, 0.37855
352.35235, 0.37855
353.35335, 0.37855
354.35435, 0.37856
355.35536, 0.37856
356.35636, 0.37856
357.35736, 0.37856
358.35836, 0.37856
359.35936, 0.37856
360.36036, 0.37856
361.36136, 0.37857
362.36236, 0.37857
363.36336, 0.37857
364.36436, 0.37857
365.36537, 0.37857
366.36637, 0.37857
367.36737, 0.37857
368.36837, 0.37858
369.36937, 0.37858
370.37037, 0.37858
371.37137, 0.37858
372.37237, 0.37858
373.37337, 0.37858
374.37437, 0.37858
375.37538, 0.37859
376.37638, 0.37859
377.37738, 0.37859
378.37838, 0.37859
379.37938, 0.37859
380.38038, 0.37859
381.38138, 0.37859
382.38238, 0.37859
383.38338, 0.37860
384.38438, 0.37860
385.38539, 0.37860
386.38639, 0.37860
387.38739, 0.37860
388.38839, 0.37860
389.38939, 0.37860
390.39039, 0.37861
391.39139, 0.37861
392.39239, 0.37861
393.39339, 0.37861
394.39439, 0.37861
395.39540, 0.37861
396.39640, 0.37861
397.39740, 0.37861
398.39840, 0.37862
399.39940, 0.37862
400.40040, 0.37862
401.40140, 0.37862
402.40240, 0.37862
403.40340, 0.37862
404.40440, 0.37862
405.40541, 0.37862
406.40641, 0.37863
407.40741, 0.37863
408.40841, 0.37863
409.40941, 0.37863
410.41041, 0.37863
411.41141, 0.37863
412.41241, 0.37863
413.41341, 0.37863
414.41441, 0.37864
415.41542, 0.37864
416.41642, 0.37864
417.41742, 0.37864
418.41842, 0.37864
419.41942, 0.37864
420.42042, 0.37864
421.42142, 0.37864
422.42242, 0.37865
423.42342, 0.37865
424.42442, 0.37865
425.42543, 0.37865
426.42643, 0.37865
427.42743, 0.37865
428.42843, 0.37865
429.42943, 0.37865
430.43043, 0.37865
431.43143, 0.37865
432.43243, 0.37866
433.43343, 0.37866
434.43443, 0.37866
435.43544, 0.37866
436.43644, 0.37866
437.43744, 0.37866
438.43844, 0.37866
439.43944, 0.37866
440.44044, 0.37866
441.44144, 0.37866
442.44244, 0.37867
443.44344, 0.37867
444.44444, 0.37867
445.44545, 0.37867
446.44645, 0.37867
447.44745, 0.37867
448.44845, 0.37867
449.44945, 0.37867
450.45045, 0.37867
451.45145, 0.37867
452.45245, 0.37867
453.45345, 0.37867
454.45445, 0.37867
455.45546, 0.37868
456.45646, 0.37868
457.45746, 0.37868
458.45846, 0.37868
459.45946, 0.37868
460.46046, 0.37868
461.46146, 0.37868
462.46246, 0.37868
463.46346, 0.37868
464.46446, 0.37868
465.46547, 0.37868
466.46647, 0.37868
467.46747, 0.37868
468.46847, 0.37868
469.46947, 0.37868
470.47047, 0.37868
471.47147, 0.37868
472.47247, 0.37868
473.47347, 0.37868
474.47447, 0.37868
475.47548, 0.37868
476.47648, 0.37868
477.47748, 0.37868
478.47848, 0.37869
479.47948, 0.37869
480.48048, 0.37869
481.48148, 0.37869
482.48248, 0.37869
483.48348, 0.37869
484.48448, 0.37869
485.48549, 0.37869
486.48649, 0.37869
487.48749, 0.37869
488.48849, 0.37869
489.48949, 0.37869
490.49049, 0.37869
491.49149, 0.37869
492.49249, 0.37869
493.49349, 0.37869
494.49449, 0.37869
495.49550, 0.37869
496.49650, 0.37869
497.49750, 0.37869
498.49850, 0.37869
499.49950, 0.37869
500.50050, 0.37869
501.50150, 0.37869
502.50250, 0.37869
503.50350, 0.37869
504.50450, 0.37869
505.50551, 0.37869
506.50651, 0.37869
507.50751, 0.37869
508.50851, 0.37869
509.50951, 0.37869
510.51051, 0.37869
511.51151, 0.37869
512.51251, 0.37869
513.51351, 0.37869
514.51451, 0.37869
515.51552, 0.37869
516.51652, 0.37869
517.51752, 0.37869
518.51852, 0.37869
519.51952, 0.37869
520.52052, 0.37869
521.52152, 0.37869
522.52252, 0.37869
523.52352, 0.37869
524.52452, 0.37869
525.52553, 0.37869
526.52653, 0.37869
527.52753, 0.37869
528.52853, 0.37869
529.52953, 0.37869
530.53053, 0.37869
531.53153, 0.37869
532.53253, 0.37869
533.53353, 0.37870
534.53453, 0.37870
535.53554, 0.37870
536.53654, 0.37870
537.53754, 0.37870
538.53854, 0.37870
539.53954, 0.37870
540.54054, 0.37870
541.54154, 0.37870
542.54254, 0.37870
543.54354, 0.37870
544.54454, 0.37870
545.54555, 0.37870
546.54655, 0.37870
547.54755, 0.37870
548.54855, 0.37870
549.54955, 0.37870
550.55055, 0.37871
551.55155, 0.37871
552.55255, 0.37871
553.55355, 0.37871
554.55455, 0.37871
555.55556, 0.37871
556.55656, 0.37871
557.55756, 0.37871
558.55856, 0.37871
559.55956, 0.37871
560.56056, 0.37871
561.56156, 0.37871
562.56256, 0.37872
563.56356, 0.37872
564.56456, 0.37872
565.56557, 0.37872
566.56657, 0.37872
567.56757, 0.37872
568.56857, 0.37872
569.56957, 0.37872
570.57057, 0.37872
571.57157, 0.37872
572.57257, 0.37873
573.57357, 0.37873
574.57457, 0.37873
575.57558, 0.37873
576.57658, 0.37873
577.57758, 0.37873
578.57858, 0.37873
579.57958, 0.37873
580.58058, 0.37873
581.58158, 0.37874
582.58258, 0.37874
583.58358, 0.37874
584.58458, 0.37874
585.58559, 0.37874
586.58659, 0.37874
587.58759, 0.37874
588.58859, 0.37874
589.58959, 0.37874
590.59059, 0.37875
591.59159, 0.37875
592.59259, 0.37875
593.59359, 0.37875
594.59459, 0.37875
595.59560, 0.37875
596.59660, 0.37875
597.59760, 0.37875
598.59860, 0.37875
599.59960, 0.37875
600.60060, 0.37876
601.60160, 0.37876
602.60260, 0.37876
603.60360, 0.37876
604.60460, 0.37876
605.60561, 0.37876
606.60661, 0.37876
607.60761, 0.37876
608.60861, 0.37876
609.60961, 0.37876
610.61061, 0.37877
611.61161, 0.37877
612.61261, 0.37877
613.61361, 0.37877
614.61461, 0.37877
615.61562, 0.37877
616.61662, 0.37877
617.61762, 0.37877
618.61862, 0.37877
619.61962, 0.37877
620.62062, 0.37877
621.62162, 0.37877
622.62262, 0.37877
623.62362, 0.37878
624.62462, 0.37878
625.62563, 0.37878
626.62663, 0.37878
627.62763, 0.37878
628.62863, 0.37878
629.62963, 0.37878
630.63063, 0.37878
631.63163, 0.37878
632.63263, 0.37878
633.63363, 0.37878
634.63463, 0.37878
635.63564, 0.37878
636.63664, 0.37878
637.63764, 0.37878
638.63864, 0.37878
639.63964, 0.37878
640.64064, 0.37879
641.64164, 0.37879
642.64264, 0.37879
643.64364, 0.37879
644.64464, 0.37879
645.64565, 0.37879
646.64665, 0.37879
647.64765, 0.37879
648.64865, 0.37879
649.64965, 0.37879
650.65065, 0.37879
651.65165, 0.37879
652.65265, 0.37879
653.65365, 0.37879
654.65465, 0.37879
655.65566, 0.37879
656.65666, 0.37879
657.65766, 0.37879
658.65866, 0.37879
659.65966, 0.37879
660.66066, 0.37879
661.66166, 0.37879
662.66266, 0.37879
663.66366, 0.37879
664.66466, 0.37879
665.66567, 0.37879
666.66667, 0.37879
667.66767, 0.37879
668.66867, 0.37879
669.66967, 0.37880
670.67067, 0.37880
671.67167, 0.37880
672.67267, 0.37880
673.67367, 0.37880
674.67467, 0.37880
675.67568, 0.37880
676.67668, 0.37880
677.67768, 0.37880
678.67868, 0.37880
679.67968, 0.37880
680.68068, 0.37880
681.68168, 0.37880
682.68268, 0.37880
683.68368, 0.37880
684.68468, 0.37880
685.68569, 0.37880
686.68669, 0.37880
687.68769, 0.37880
688.68869, 0.37880
689.68969, 0.37880
690.69069, 0.37880
691.69169, 0.37880
692.69269, 0.37880
693.69369, 0.37880
694.69469, 0.37880
695.69570, 0.37880
696.69670, 0.37880
697.69770, 0.37880
698.69870, 0.37880
699.69970, 0.37880
700.70070, 0.37880
701.70170, 0.37880
702.70270, 0.37880
703.70370, 0.37880
704.70470, 0.37880
705.70571, 0.37880
706.70671, 0.37880
707.70771, 0.37880
708.70871, 0.37880
709.70971, 0.37880
710.71071, 0.37880
711.71171, 0.37880
712.71271, 0.37880
713.71371, 0.37880
714.71471, 0.37880
715.71572, 0.37880
716.71672, 0.37880
717.71772, 0.37880
718.71872, 0.37880
719.71972, 0.37880
720.72072, 0.37880
721.72172, 0.37880
722.72272, 0.37880
723.72372, 0.37880
724.72472, 0.37880
725.72573, 0.37880
726.72673, 0.37880
727.72773, 0.37880
728.72873, 0.37880
729.72973, 0.37880
730.73073, 0.37880
731.73173, 0.37880
732.73273, 0.37880
733.73373, 0.37880
734.73473, 0.37880
735.73574, 0.37881
736.73674, 0.37881
737.73774, 0.37881
738.73874, 0.37881
739.73974, 0.37881
740.74074, 0.37881
741.74174, 0.37881
742.74274, 0.37881
743.74374, 0.37881
744.74474, 0.37881
745.74575, 0.37881
746.74675, 0.37881
747.74775, 0.37881
748.74875, 0.37881
749.74975, 0.37881
750.75075, 0.37881
751.75175, 0.37881
752.75275, 0.37881
753.75375, 0.37881
754.75475, 0.37881
755.75576, 0.37881
756.75676, 0.37881
757.75776, 0.37881
758.75876, 0.37881
759.75976, 0.37881
760.76076, 0.37881
761.76176, 0.37881
762.76276, 0.37881
763.76376, 0.37881
764.76476, 0.37881
765.76577, 0.37881
766.76677, 0.37880
767.76777, 0.37880
768.76877, 0.37880
769.76977, 0.37880
770.77077, 0.37880
771.77177, 0.37880
772.77277, 0.37880
773.77377, 0.37880
774.77477, 0.37880
775.77578, 0.37880
776.77678, 0.37880
777.77778, 0.37880
778.77878, 0.37880
779.77978, 0.37880
780.78078, 0.37880
781.78178, 0.37880
782.78278, 0.37880
783.78378, 0.37880
784.78478, 0.37880
785.78579, 0.37880
786.78679, 0.37880
787.78779, 0.37880
788.78879, 0.37880
789.78979, 0.37880
790.79079, 0.37880
791.79179, 0.37880
792.79279, 0.37880
793.79379, 0.37880
794.79479, 0.37880
795.79580, 0.37880
796.79680, 0.37880
797.79780, 0.37880
798.79880, 0.37880
799.79980, 0.37880
800.80080, 0.37880
801.80180, 0.37880
802.80280, 0.37880
803.80380, 0.37880
804.80480, 0.37880
805.80581, 0.37880
806.80681, 0.37880
807.80781, 0.37880
808.80881, 0.37880
809.80981, 0.37880
810.81081, 0.37880
811.81181, 0.37880
812.81281, 0.37880
813.81381, 0.37880
814.81481, 0.37880
815.81582, 0.37880
816.81682, 0.37880
817.81782, 0.37879
818.81882, 0.37879
819.81982, 0.37879
820.82082, 0.37879
821.82182, 0.37879
822.82282, 0.37879
823.82382, 0.37879
824.82482, 0.37879
825.82583, 0.37879
826.82683, 0.37879
827.82783, 0.37879
828.82883, 0.37879
829.82983, 0.37879
830.83083, 0.37879
831.83183, 0.37879
832.83283, 0.37879
833.83383, 0.37879
834.83483, 0.37879
835.83584, 0.37879
836.83684, 0.37879
837.83784, 0.37879
838.83884, 0.37879
839.83984, 0.37879
840.84084, 0.37879
841.84184, 0.37879
842.84284, 0.37879
843.84384, 0.37879
844.84484, 0.37879
845.84585, 0.37879
846.84685, 0.37879
847.84785, 0.37879
848.84885, 0.37879
849.84985, 0.37879
850.85085, 0.37879
851.85185, 0.37879
852.85285, 0.37879
853.85385, 0.37879
854.85485, 0.37879
855.85586, 0.37879
856.85686, 0.37879
857.85786, 0.37879
858.85886, 0.37879
859.85986, 0.37879
860.86086, 0.37879
861.86186, 0.37879
862.86286, 0.37879
863.86386, 0.37879
864.86486, 0.37879
865.86587, 0.37879
866.86687, 0.37879
867.86787, 0.37879
868.86887, 0.37879
869.86987, 0.37879
870.87087, 0.37879
871.87187, 0.37879
872.87287, 0.37879
873.87387, 0.37879
874.87487, 0.37879
875.87588, 0.37879
876.87688, 0.37879
877.87788, 0.37879
878.87888, 0.37879
879.87988, 0.37879
880.88088, 0.37879
881.88188, 0.37879
882.88288, 0.37879
883.88388, 0.37879
884.88488, 0.37879
885.88589, 0.37879
886.88689, 0.37879
887.88789, 0.37879
888.88889, 0.37879
889.88989, 0.37879
890.89089, 0.37879
891.89189, 0.37879
892.89289, 0.37879
893.89389, 0.37879
894.89489, 0.37879
895.89590, 0.37879
896.89690, 0.37879
897.89790, 0.37879
898.89890, 0.37879
899.89990, 0.37879
900.90090, 0.37879
901.90190, 0.37879
902.90290, 0.37880
903.90390, 0.37880
904.90490, 0.37880
905.90591, 0.37880
906.90691, 0.37880
907.90791, 0.37880
908.90891, 0.37880
909.90991, 0.37880
910.91091, 0.37880
911.91191, 0.37880
912.91291, 0.37880
913.91391, 0.37880
914.91491, 0.37880
915.91592, 0.37880
916.91692, 0.37880
917.91792, 0.37880
918.91892, 0.37880
919.91992, 0.37880
920.92092, 0.37880
921.92192, 0.37881
922.92292, 0.37881
923.92392, 0.37881
924.92492, 0.37881
925.92593, 0.37881
926.92693, 0.37881
927.92793, 0.37881
928.92893, 0.37881
929.92993, 0.37881
930.93093, 0.37881
931.93193, 0.37881
932.93293, 0.37881
933.93393, 0.37881
934.93493, 0.37881
935.93594, 0.37881
936.93694, 0.37881
937.93794, 0.37882
938.93894, 0.37882
939.93994, 0.37882
940.94094, 0.37882
941.94194, 0.37882
942.94294, 0.37882
943.94394, 0.37882
944.94494, 0.37882
945.94595, 0.37882
946.94695, 0.37882
947.94795, 0.37882
948.94895, 0.37882
949.94995, 0.37882
950.95095, 0.37883
951.95195, 0.37883
952.95295, 0.37883
953.95395, 0.37883
954.95495, 0.37883
955.95596, 0.37883
956.95696, 0.37883
957.95796, 0.37883
958.95896, 0.37883
959.95996, 0.37883
960.96096, 0.37883
961.96196, 0.37883
962.96296, 0.37883
963.96396, 0.37884
964.96496, 0.37884
965.96597, 0.37884
966.96697, 0.37884
967.96797, 0.37884
968.96897, 0.37884
969.96997, 0.37884
970.97097, 0.37884
971.97197, 0.37884
972.97297, 0.37884
973.97397, 0.37884
974.97497, 0.37884
975.97598, 0.37885
976.97698, 0.37885
977.97798, 0.37885
978.97898, 0.37885
979.97998, 0.37885
980.98098, 0.37885
981.98198, 0.37885
982.98298, 0.37885
983.98398, 0.37885
984.98498, 0.37885
985.98599, 0.37885
986.98699, 0.37885
987.98799, 0.37885
988.98899, 0.37886
989.98999, 0.37886
990.99099, 0.37886
991.99199, 0.37886
992.99299, 0.37886
993.99399, 0.37886
994.99499, 0.37886
995.99600, 0.37886
996.99700, 0.37886
997.99800, 0.37886
998.99900, 0.37886
1000.00000, 0.37886


==> data/ratio/1_5.txt <==
x, y
0.00000, 2.00000
1.00100, 1.53977
2.00200, 0.83576
3.00300, 0.46224
4.00400, 0.32316
5.00501, 0.27797
6.00601, 0.26807
7.00701, 0.27138
8.00801, 0.27894
9.00901, 0.28715
10.01001, 0.29473
11.01101, 0.30134
12.01201, 0.30698
13.01301, 0.31177
14.01401, 0.31585
15.01502, 0.31934
16.01602, 0.32234
17.01702, 0.32495
18.01802, 0.32721
19.01902, 0.32920
20.02002, 0.33096
21.02102, 0.33251
22.02202, 0.33390
23.02302, 0.33514
24.02402, 0.33626
25.02503, 0.33727
26.02603, 0.33819
27.02703, 0.33902
28.02803, 0.33979
29.02903, 0.34048
30.03003, 0.34113
31.03103, 0.34172
32.03203, 0.34226
33.03303, 0.34277
34.03403, 0.34323
35.03504, 0.34367
36.03604, 0.34408
37.03704, 0.34445
38.03804, 0.34481
39.03904, 0.34514
40.04004, 0.34545
41.04104, 0.34575
42.04204, 0.34602
43.04304, 0.34628
44.04404, 0.34653
45.04505, 0.34676
46.04605, 0.34698
47.04705, 0.34719
48.04805, 0.34738
49.04905, 0.34757
50.05005, 0.34775
51.05105, 0.34792
52.05205, 0.34808
53.05305, 0.34823
54.05405, 0.34838
55.05506, 0.34852
56.05606, 0.34865
57.05706, 0.34878
58.05806, 0.34890
59.05906, 0.34902
60.06006, 0.34913
61.06106, 0.34924
62.06206, 0.34934
63.06306, 0.34944
64.06406, 0.34954
65.06507, 0.34963
66.06607, 0.34972
67.06707, 0.34980
68.06807, 0.34989
69.06907, 0.34997
70.07007, 0.35004
71.07107, 0.35012
72.07207, 0.35019
73.07307, 0.35026
74.07407, 0.35032
75.07508, 0.35039
76.07608, 0.35045
77.07708, 0.35051
78.07808, 0.35057
79.07908, 0.35062
80.08008, 0.35068
81.08108, 0.35073
82.08208, 0.35078
83.08308, 0.35083
84.08408, 0.35088
85.08509, 0.35093
86.08609, 0.35097
87.08709, 0.35102
88.08809, 0.35106
89.08909, 0.35110
90.09009, 0.35114
91.09109, 0.35118
92.09209, 0.35122
93.09309, 0.35126
94.09409, 0.35130
95.09510, 0.35133
96.09610, 0.35137
97.09710, 0.35140
98.09810, 0.35143
99.09910, 0.35146
100.10010, 0.35150
101.10110, 0.35153
102.10210, 0.35156
103.10310, 0.35158
104.10410, 0.35161
105.10511, 0.35164
106.10611, 0.35167
107.10711, 0.35169
108.10811, 0.35172
109.10911, 0.35174
110.11011, 0.35177
111.11111, 0.35179
112.11211, 0.35182
113.11311, 0.35184
114.11411, 0.35186
115.11512, 0.35188
116.11612, 0.35191
117.11712, 0.35193
118.11812, 0.35195
119.11912, 0.35197
120.12012, 0.35199
121.12112, 0.35201
122.12212, 0.35203
123.12312, 0.35204
124.12412, 0.35206
125.12513, 0.35208
126.12613, 0.35210
127.12713, 0.35212
128.12813, 0.35213
129.12913, 0.35215
130.13013, 0.35217
131.13113, 0.35218
132.13213, 0.35220
133.13313, 0.35221
134.13413, 0.35223
135.13514, 0.35224
136.13614, 0.35226
137.13714, 0.35227
138.13814, 0.35228
139.13914, 0.35230
140.14014, 0.35231
141.14114, 0.35233
142.14214, 0.35234
143.14314, 0.35235
144.14414, 0.35236
145.14515, 0.35238
146.14615, 0.35239
147.14715, 0.35240
148.14815, 0.35241
149.14915, 0.35242
150.15015, 0.35243
151.15115, 0.35245
152.15215, 0.35246
153.15315, 0.35247
154.15415, 0.35248
155.15516, 0.35249
156.15616, 0.35250
157.15716, 0.35251
158.15816, 0.35252
159.15916, 0.35253
160.16016, 0.35254
161.16116, 0.35255
162.16216, 0.35256
163.16316, 0.35256
164.16416, 0.35257
165.16517, 0.35258
166.16617, 0.35259
167.16717, 0.35260
168.16817, 0.35261
169.16917, 0.35262
170.17017, 0.35263
171.17117, 0.35263
172.17217, 0.35264
173.17317, 0.35265
174.17417, 0.35266
175.17518, 0.35266
176.17618, 0.35267
177.17718, 0.35268
178.17818, 0.35269
179.17918, 0.35269
180.18018, 0.35270
181.18118, 0.35271
182.18218, 0.35272
183.18318, 0.35272
184.18418, 0.35273
185.18519, 0.35274
186.18619, 0.35274
187.18719, 0.35275
188.18819, 0.35275
189.18919, 0.35276
190.19019, 0.35277
191.19119, 0.35277
192.19219, 0.35278
193.19319, 0.35278
194.19419, 0.35279
195.19520, 0.35280
196.19620, 0.35280
197.19720, 0.35281
198.19820, 0.35281
199.19920, 0.35282
200.20020, 0.35282
201.20120, 0.35283
202.20220, 0.35283
203.20320, 0.35284
204.20420, 0.35284
205.20521, 0.35285
206.20621, 0.35285
207.20721, 0.35286
208.20821, 0.35286
209.20921, 0.35287
210.21021, 0.35287
211.21121, 0.35288
212.21221, 0.35288
213.21321, 0.35289
214.21421, 0.35289
215.21522, 0.35289
216.21622, 0.35290
217.21722, 0.35290
218.21822, 0.35291
219.21922, 0.35291
220.22022, 0.35292
221.22122, 0.35292
222.22222, 0.35292
223.22322, 0.35293
224.22422, 0.35293
225.22523, 0.35294
226.22623, 0.35294
227.22723, 0.35295
228.22823, 0.35295
229.22923, 0.35295
230.23023, 0.35296
231.23123, 0.35296
232.23223, 0.35297
233.23323, 0.35297
234.23423, 0.35297
235.23524, 0.35298
236.23624, 0.35298
237.23724, 0.35298
238.23824, 0.35299
239.23924, 0.35299
240.24024, 0.35300
241.24124, 0.35300
242.24224, 0.35300
243.24324, 0.35301
244.24424, 0.35301
245.24525, 0.35301
246.24625, 0.35302
247.24725, 0.35302
248.24825, 0.35303
249.24925, 0.35303
250.25025, 0.35303
251.25125, 0.35304
252.25225, 0.35304
253.25325, 0.35304
254.25425, 0.35305
255.25526, 0.35305
256.25626, 0.35305
257.25726, 0.35306
258.25826, 0.35306
259.25926, 0.35306
260.26026, 0.35307
261.26126, 0.35307
262.26226, 0.35307
263.26326, 0.35308
264.26426, 0.35308
265.26527, 0.35308
266.26627, 0.35308
267.26727, 0.35309
268.26827, 0.35309
269.26927, 0.35309
270.27027, 0.35310
271.27127, 0.35310
272.27227, 0.35310
273.27327, 0.35310
274.27427, 0.35311
275.27528, 0.35311
276.27628, 0.35311
277.27728, 0.35311
278.27828, 0.35312
279.27928, 0.35312
280.28028, 0.35312
281.28128, 0.35312
282.28228, 0.35312
283.28328, 0.35313
284.28428, 0.35313
285.28529, 0.35313
286.28629, 0.35313
287.28729, 0.35314
288.28829, 0.35314
289.28929, 0.35314
290.29029, 0.35314
291.29129, 0.35314
292.29229, 0.35315
293.29329, 0.35315
294.29429, 0.35315
295.29530, 0.35315
296.29630, 0.35315
297.29730, 0.35316
298.29830, 0.35316
299.29930, 0.35316
300.30030, 0.35316
301.30130, 0.35316
302.30230, 0.35316
303.30330, 0.35317
304.30430, 0.35317
305.30531, 0.35317
306.30631, 0.35317
307.30731, 0.35317
308.30831, 0.35317
309.30931, 0.35318
310.31031, 0.35318
311.31131, 0.35318
312.31231, 0.35318
313.31331, 0.35318
314.31431, 0.35318
315.31532, 0.35318
316.31632, 0.35319
317.31732, 0.35319
318.31832, 0.35319
319.31932, 0.35319
320.32032, 0.35319
321.32132, 0.35319
322.32232, 0.35319
323.32332, 0.35320
324.32432, 0.35320
325.32533, 0.35320
326.32633, 0.35320
327.32733, 0.35320
328.32833, 0.35320
329.32933, 0.35320
330.33033, 0.35321
331.33133, 0.35321
332.33233, 0.35321
333.33333, 0.35321
334.33433, 0.35321
335.33534, 0.35321
336.33634, 0.35321
337.33734, 0.35321
338.33834, 0.35322
339.33934, 0.35322
340.34034, 0.35322
341.34134, 0.35322
342.34234, 0.35322
343.34334, 0.35322
344.34434, 0.35322
345.34535, 0.35322
346.34635, 0.35323
347.34735, 0.35323
348.34835, 0.35323
349.34935, 0.35323
350.35035, 0.35323
351.35135, 0.35323
352.35235, 0.35323
353.35335, 0.35323
354.35435, 0.35324
355.35536, 0.35324
356.35636, 0.35324
357.35736, 0.35324
358.35836, 0.35324
359.35936, 0.35324
360.36036, 0.35324
361.36136, 0.35325
362.36236, 0.35325
363.36336, 0.35325
364.36436, 0.35325
365.36537, 0.35325
366.36637, 0.35325
367.36737, 0.35325
368.36837, 0.35325
369.36937, 0.35326
370.37037, 0.35326
371.37137, 0.35326
372.37237, 0.35326
373.37337, 0.35326
374.37437, 0.35326
375.37538, 0.35326
376.37638, 0.35327
377.37738, 0.35327
378.37838, 0.35327
379.37938, 0.35327
380.38038, 0.35327
381.38138, 0.35327
382.38238, 0.35327
383.38338, 0.35328
384.38438, 0.35328
385.38539, 0.35328
386.38639, 0.35328
387.38739, 0.35328
388.38839, 0.35328
389.38939, 0.35328
390.39039, 0.35329
391.39139, 0.35329
392.39239, 0.35329
393.39339, 0.35329
394.39439, 0.35329
395.39540, 0.35329
396.39640, 0.35329
397.39740, 0.35330
398.39840, 0.35330
399.39940, 0.35330
400.40040, 0.35330
401.40140, 0.35330
402.40240, 0.35330
403.40340, 0.35330
404.40440, 0.35330
405.40541, 0.35331
406.40641, 0.35331
407.40741, 0.35331
408.40841, 0.35331
409.40941, 0.35331
410.41041, 0.35331
411.41141, 0.35331
412.41241, 0.35331
413.41341, 0.35332
414.41441, 0.35332
415.41542, 0.35332
416.41642, 0.35332
417.41742, 0.35332
418.41842, 0.35332
419.41942, 0.35332
420.42042, 0.35332
421.42142, 0.35333
422.42242, 0.35333
423.42342, 0.35333
424.42442, 0.35333
425.42543, 0.35333
426.42643, 0.35333
427.42743, 0.35333
428.42843, 0.35333
429.42943, 0.35333
430.43043, 0.35334
431.43143, 0.35334
432.43243, 0.35334
433.43343, 0.35334
434.43443, 0.35334
435.43544, 0.35334
436.43644, 0.35334
437.43744, 0.35334
438.43844, 0.35334
439.43944, 0.35334
440.44044, 0.35334
441.44144, 0.35335
442.44244, 0.35335
443.44344, 0.35335
444.44444, 0.35335
445.44545, 0.35335
446.44645, 0.35335
447.44745, 0.35335
448.44845, 0.35335
449.44945, 0.35335
450.45045, 0.35335
451.45145, 0.35335
452.45245, 0.35335
453.45345, 0.35335
454.45445, 0.35335
455.45546, 0.35335
456.45646, 0.35336
457.45746, 0.35336
458.45846, 0.35336
459.45946, 0.35336
460.46046, 0.35336
461.46146, 0.35336
462.46246, 0.35336
463.46346, 0.35336
464.46446, 0.35336
465.46547, 0.35336
466.46647, 0.35336
467.46747, 0.35336
468.46847, 0.35336
469.46947, 0.35336
470.47047, 0.35336
471.47147, 0.35336
472.47247, 0.35336
473.47347, 0.35336
474.47447, 0.35336
475.47548, 0.35336
476.47648, 0.35336
477.47748, 0.35336
478.47848, 0.35336
479.47948, 0.35336
480.48048, 0.35336
481.48148, 0.35337
482.48248, 0.35337
483.48348, 0.35337
484.48448, 0.35337
485.48549, 0.35337
486.48649, 0.35337
487.48749, 0.35337
488.48849, 0.35337
489.48949, 0.35337
490.49049, 0.35337
491.49149, 0.35337
492.49249, 0.35337
493.49349, 0.35337
494.49449, 0.35337
495.49550, 0.35337
496.49650, 0.35337
497.49750, 0.35337
498.49850, 0.35337
499.49950, 0.35337
500.50050, 0.35337
501.50150, 0.35337
502.50250, 0.35337
503.50350, 0.35337
504.50450, 0.35337
505.50551, 0.35337
506.50651, 0.35337
507.50751, 0.35337
508.50851, 0.35337
509.50951, 0.35337
510.51051, 0.35337
511.51151, 0.35337
512.51251, 0.35337
513.51351, 0.35337
514.51451, 0.35337
515.51552, 0.35337
516.51652, 0.35337
517.51752, 0.35337
518.51852, 0.35337
519.51952, 0.35337
520.52052, 0.35337
521.52152, 0.35337
522.52252, 0.35337
523.52352, 0.35337
524.52452, 0.35337
525.52553, 0.35337
526.52653, 0.35337
527.52753, 0.35337
528.52853, 0.35337
529.52953, 0.35337
530.53053, 0.35337
531.53153, 0.35337
532.53253, 0.35337
533.53353, 0.35338
534.53453, 0.35338
535.53554, 0.35338
536.53654, 0.35338
537.53754, 0.35338
538.53854, 0.35338
539.53954, 0.35338
540.54054, 0.35338
541.54154, 0.35338
542.54254, 0.35338
543.54354, 0.35338
544.54454, 0.35338
545.54555, 0.35338
546.54655, 0.35338
547.54755, 0.35338
548.54855, 0.35338
549.54955, 0.35338
550.55055, 0.35338
551.55155, 0.35338
552.55255, 0.35338
553.55355, 0.35338
554.55455, 0.35338
555.55556, 0.35338
556.55656, 0.35338
557.55756, 0.35338
558.55856, 0.35338
559.55956, 0.35338
560.56056, 0.35338
561.56156, 0.35338
562.56256, 0.35338
563.56356, 0.35338
564.56456, 0.35339
565.56557, 0.35339
566.56657, 0.35339
567.56757, 0.35339
568.56857, 0.35339
569.56957, 0.35339
570.57057, 0.35339
571.57157, 0.35339
572.57257, 0.35339
573.57357, 0.35339
574.57457, 0.35339
575.57558, 0.35339
576.57658, 0.35339
577.57758, 0.35339
578.57858, 0.35339
579.57958, 0.35339
580.58058, 0.35339
581.58158, 0.35339
582.58258, 0.35339
583.58358, 0.35339
584.58458, 0.35339
585.58559, 0.35340
586.58659, 0.35340
587.58759, 0.35340
588.58859, 0.35340
589.58959, 0.35340
590.59059, 0.35340
591.59159, 0.35340
592.59259, 0.35340
593.59359, 0.35340
594.59459, 0.35340
595.59560, 0.35340
596.59660, 0.35340
597.59760, 0.35340
598.59860, 0.35340
599.59960, 0.35340
600.60060, 0.35340
601.60160, 0.35340
602.60260, 0.35341
603.60360, 0.35341
604.60460, 0.35341
605.60561, 0.35341
606.60661, 0.35341
607.60761, 0.35341
608.60861, 0.35341
609.60961, 0.35341
610.61061, 0.35341
611.61161, 0.35341
612.61261, 0.35341
613.61361, 0.35341
614.61461, 0.35341
615.61562, 0.35341
616.61662, 0.35341
617.61762, 0.35341
618.61862, 0.35342
619.61962, 0.35342
620.62062, 0.35342
621.62162, 0.35342
622.62262, 0.35342
623.62362, 0.35342
624.62462, 0.35342
625.62563, 0.35342
626.62663, 0.35342
627.62763, 0.35342
628.62863, 0.35342
629.62963, 0.35342
630.63063, 0.35342
631.63163, 0.35342
632.63263, 0.35342
633.63363, 0.35342
634.63463, 0.35342
635.63564, 0.35343
636.63664, 0.35343
637.63764, 0.35343
638.63864, 0.35343
639.63964, 0.35343
640.64064, 0.35343
641.64164, 0.35343
642.64264, 0.35343
643.64364, 0.35343
644.64464, 0.35343
645.64565, 0.35343
646.64665, 0.35343
647.64765, 0.35343
648.64865, 0.35343
649.64965, 0.35343
650.65065, 0.35343
651.65165, 0.35343
652.65265, 0.35344
653.65365, 0.35344
654.65465, 0.35344
655.65566, 0.35344
656.65666, 0.35344
657.65766, 0.35344
658.65866, 0.35344
659.65966, 0.35344
660.66066, 0.35344
661.66166, 0.35344
662.66266, 0.35344
663.66366, 0.35344
664.66466, 0.35344
665.66567, 0.35344
666.66667, 0.35344
667.66767, 0.35344
668.66867, 0.35344
669.66967, 0.35344
670.67067, 0.35344
671.67167, 0.35344
672.67267, 0.35344
673.67367, 0.35345
674.67467, 0.35345
675.67568, 0.35345
676.67668, 0.35345
677.67768, 0.35345
678.67868, 0.35345
679.67968, 0.35345
680.68068, 0.35345
681.68168, 0.35345
682.68268, 0.35345
683.68368, 0.35345
684.68468, 0.35345
685.68569, 0.35345
686.68669, 0.35345
687.68769, 0.35345
688.68869, 0.35345
689.68969, 0.35345
690.69069, 0.35345
691.69169, 0.35345
692.69269, 0.35345
693.69369, 0.35345
694.69469, 0.35345
695.69570, 0.35345
696.69670, 0.35345
697.69770, 0.35345
698.69870, 0.35345
699.69970, 0.35345
700.70070, 0.35345
701.70170, 0.35346
702.70270, 0.35346
703.70370, 0.35346
704.70470, 0.35346
705.70571, 0.35346
706.70671, 0.35346
707.70771, 0.35346
708.70871, 0.35346
709.70971, 0.35346
710.71071, 0.35346
711.71171, 0.35346
712.71271, 0.35346
713.71371, 0.35346
714.71471, 0.35346
715.71572, 0.35346
716.71672, 0.35346
717.71772, 0.35346
718.71872, 0.35346
719.71972, 0.35346
720.72072, 0.35346
721.72172, 0.35346
722.72272, 0.35346
723.72372, 0.35346
724.72472, 0.35346
725.72573, 0.35346
726.72673, 0.35346
727.72773, 0.35346
728.72873, 0.35346
729.72973, 0.35346
730.73073, 0.35346
731.73173, 0.35346
732.73273, 0.35346
733.73373, 0.35346
734.73473, 0.35346
735.73574, 0.35346
736.73674, 0.35346
737.73774, 0.35346
738.73874, 0.35346
739.73974, 0.35346
740.74074, 0.35346
741.74174, 0.35346
742.74274, 0.35346
743.74374, 0.35346
744.74474, 0.35346
745.74575, 0.35346
746.74675, 0.35346
747.74775, 0.35346
748.74875, 0.35346
749.74975, 0.35346
750.75075, 0.35346
751.75175, 0.35346
752.75275, 0.35346
753.75375, 0.35346
754.75475, 0.35346
755.75576, 0.35346
756.75676, 0.35346
757.75776, 0.35346
758.75876, 0.35346
759.75976, 0.35346
760.76076, 0.35346
761.76176, 0.35346
762.76276, 0.35346
763.76376, 0.35346
764.76476, 0.35346
765.76577, 0.35346
766.76677, 0.35346
767.76777, 0.35346
768.76877, 0.35346
769.76977, 0.35346
770.77077, 0.35346
771.77177, 0.35346
772.77277, 0.35346
773.77377, 0.35346
774.77477, 0.35346
775.77578, 0.35346
776.77678, 0.35346
777.77778, 0.35346
778.77878, 0.35346
779.77978, 0.35346
780.78078, 0.35346
781.78178, 0.35346
782.78278, 0.35346
783.78378, 0.35346
784.78478, 0.35346
785.78579, 0.35346
786.78679, 0.35346
787.78779, 0.35346
788.78879, 0.35346
789.78979, 0.35346
790.79079, 0.35346
791.79179, 0.35346
792.79279, 0.35346
793.79379, 0.35346
794.79479, 0.35346
795.79580, 0.35346
796.79680, 0.35346
797.79780, 0.35346
798.79880, 0.35346
799.79980, 0.35346
800.80080, 0.35346
801.80180, 0.35346
802.80280, 0.35346
803.80380, 0.35346
804.80480, 0.35346
805.80581, 0.35346
806.80681, 0.35346
807.80781, 0.35346
808.80881, 0.35346
809.80981, 0.35346
810.81081, 0.35346
811.81181, 0.35346
812.81281, 0.35346
813.81381, 0.35346
814.81481, 0.35346
815.81582, 0.35346
816.81682, 0.35346
817.81782, 0.35346
818.81882, 0.35346
819.81982, 0.35346
820.82082, 0.35346
821.82182, 0.35346
822.82282, 0.35346
823.82382, 0.35346
824.82482, 0.35346
825.82583, 0.35346
826.82683, 0.35346
827.82783, 0.35346
828.82883, 0.35346
829.82983, 0.35346
830.83083, 0.35346
831.83183, 0.35346
832.83283, 0.35346
833.83383, 0.35346
834.83483, 0.35346
835.83584, 0.35346
836.83684, 0.35346
837.83784, 0.35346
838.83884, 0.35346
839.83984, 0.35346
840.84084, 0.35346
841.84184, 0.35346
842.84284, 0.35346
843.84384, 0.35346
844.84484, 0.35346
845.84585, 0.35346
846.84685, 0.35346
847.84785, 0.35346
848.84885, 0.35346
849.84985, 0.35346
850.85085, 0.35346
851.85185, 0.35346
852.85285, 0.35346
853.85385, 0.35346
854.85485, 0.35346
855.85586, 0.35346
856.85686, 0.35346
857.85786, 0.35346
858.85886, 0.35346
859.85986, 0.35346
860.86086, 0.35346
861.86186, 0.35346
862.86286, 0.35346
863.86386, 0.35346
864.86486, 0.35346
865.86587, 0.35346
866.86687, 0.35346
867.86787, 0.35346
868.86887, 0.35346
869.86987, 0.35346
870.87087, 0.35346
871.87187, 0.35346
872.87287, 0.35346
873.87387, 0.35346
874.87487, 0.35346
875.87588, 0.35346
876.87688, 0.35346
877.87788, 0.35346
878.87888, 0.35346
879.87988, 0.35346
880.88088, 0.35346
881.88188, 0.35346
882.88288, 0.35346
883.88388, 0.35346
884.88488, 0.35346
885.88589, 0.35346
886.88689, 0.35346
887.88789, 0.35346
888.88889, 0.35346
889.88989, 0.35346
890.89089, 0.35346
891.89189, 0.35346
892.89289, 0.35346
893.89389, 0.35346
894.89489, 0.35346
895.89590, 0.35346
896.89690, 0.35346
897.89790, 0.35346
898.89890, 0.35346
899.89990, 0.35346
900.90090, 0.35346
901.90190, 0.35346
902.90290, 0.35346
903.90390, 0.35346
904.90490, 0.35346
905.90591, 0.35346
906.90691, 0.35346
907.90791, 0.35345
908.90891, 0.35345
909.90991, 0.35345
910.91091, 0.35345
911.91191, 0.35345
912.91291, 0.35345
913.91391, 0.35345
914.91491, 0.35345
915.91592, 0.35345
916.91692, 0.35345
917.91792, 0.35345
918.91892, 0.35345
919.91992, 0.35345
920.92092, 0.35345
921.92192, 0.35345
922.92292, 0.35345
923.92392, 0.35345
924.92492, 0.35345
925.92593, 0.35345
926.92693, 0.35345
927.92793, 0.35345
928.92893, 0.35344
929.92993, 0.35344
930.93093, 0.35344
931.93193, 0.35344
932.93293, 0.35344
933.93393, 0.35344
934.93493, 0.35344
935.93594, 0.35344
936.93694, 0.35344
937.93794, 0.35344
938.93894, 0.35344
939.93994, 0.35344
940.94094, 0.35344
941.94194, 0.35343
942.94294, 0.35343
943.94394, 0.35343
944.94494, 0.35343
945.94595, 0.35343
946.94695, 0.35343
947.94795, 0.35343
948.94895, 0.35343
949.94995, 0.35343
950.95095, 0.35343
951.95195, 0.35343
952.95295, 0.35342
953.95395, 0.35342
954.95495, 0.35342
955.95596, 0.35342
956.95696, 0.35342
957.95796, 0.35342
958.95896, 0.35342
959.95996, 0.35342
960.96096, 0.35341
961.96196, 0.35341
962.96296, 0.35341
963.96396, 0.35341
964.96496, 0.35341
965.96597, 0.35341
966.96697, 0.35341
967.96797, 0.35340
968.96897, 0.35340
969.96997, 0.35340
970.97097, 0.35340
971.97197, 0.35340
972.97297, 0.35340
973.97397, 0.35339
974.97497, 0.35339
975.97598, 0.35339
976.97698, 0.35339
977.97798, 0.35339
978.97898, 0.35339
979.97998, 0.35338
980.98098, 0.35338
981.98198, 0.35338
982.98298, 0.35338
983.98398, 0.35338
984.98498, 0.35337
985.98599, 0.35337
986.98699, 0.35337
987.98799, 0.35337
988.98899, 0.35337
989.98999, 0.35336
990.99099, 0.35336
991.99199, 0.35336
992.99299, 0.35336
993.99399, 0.35335
994.99499, 0.35335
995.99600, 0.35335
996.99700, 0.35335
997.99800, 0.35334
998.99900, 0.35334
1000.00000, 0.35334


==> data/ratio/1_6.txt <==
x, y
0.00000, 2.00000
1.00100, 1.57300
2.00200, 0.85702
3.00300, 0.43601
4.00400, 0.27399
5.00501, 0.22288
6.00601, 0.21365
7.00701, 0.22059
8.00801, 0.23287
9.00901, 0.24561
10.01001, 0.25697
11.01101, 0.26653
12.01201, 0.27443
13.01301, 0.28095
14.01401, 0.28636
15.01502, 0.29089
16.01602, 0.29471
17.01702, 0.29797
18.01802, 0.30077
19.01902, 0.30319
20.02002, 0.30531
21.02102, 0.30716
22.02202, 0.30880
23.02302, 0.31026
24.02402, 0.31156
25.02503, 0.31272
26.02603, 0.31377
27.02703, 0.31472
28.02803, 0.31558
29.02903, 0.31637
30.03003, 0.31708
31.03103, 0.31774
32.03203, 0.31834
33.03303, 0.31890
34.03403, 0.31941
35.03504, 0.31989
36.03604, 0.32033
37.03704, 0.32074
38.03804, 0.32113
39.03904, 0.32148
40.04004, 0.32182
41.04104, 0.32213
42.04204, 0.32243
43.04304, 0.32270
44.04404, 0.32296
45.04505, 0.32321
46.04605, 0.32344
47.04705, 0.32366
48.04805, 0.32386
49.04905, 0.32406
50.05005, 0.32424
51.05105, 0.32442
52.05205, 0.32459
53.05305, 0.32475
54.05405, 0.32490
55.05506, 0.32504
56.05606, 0.32518
57.05706, 0.32531
58.05806, 0.32544
59.05906, 0.32556
60.06006, 0.32567
61.06106, 0.32578
62.06206, 0.32589
63.06306, 0.32599
64.06406, 0.32609
65.06507, 0.32618
66.06607, 0.32627
67.06707, 0.32635
68.06807, 0.32644
69.06907, 0.32652
70.07007, 0.32659
71.07107, 0.32667
72.07207, 0.32674
73.07307, 0.32681
74.07407, 0.32687
75.07508, 0.32694
76.07608, 0.32700
77.07708, 0.32706
78.07808, 0.32712
79.07908, 0.32717
80.08008, 0.32723
81.08108, 0.32728
82.08208, 0.32733
83.08308, 0.32738
84.08408, 0.32742
85.08509, 0.32747
86.08609, 0.32751
87.08709, 0.32756
88.08809, 0.32760
89.08909, 0.32764
90.09009, 0.32768
91.09109, 0.32772
92.09209, 0.32776
93.09309, 0.32779
94.09409, 0.32783
95.09510, 0.32786
96.09610, 0.32789
97.09710, 0.32793
98.09810, 0.32796
99.09910, 0.32799
100.10010, 0.32802
101.10110, 0.32805
102.10210, 0.32808
103.10310, 0.32811
104.10410, 0.32813
105.10511, 0.32816
106.10611, 0.32819
107.10711, 0.32821
108.10811, 0.32824
109.10911, 0.32826
110.11011, 0.32828
111.11111, 0.32831
112.11211, 0.32833
113.11311, 0.32835
114.11411, 0.32837
115.11512, 0.32839
116.11612, 0.32842
117.11712, 0.32844
118.11812, 0.32846
119.11912, 0.32847
120.12012, 0.32849
121.12112, 0.32851
122.12212, 0.32853
123.12312, 0.32855
124.12412, 0.32856
125.12513, 0.32858
126.12613, 0.32860
127.12713, 0.32861
128.12813, 0.32863
129.12913, 0.32865
130.13013, 0.32866
131.13113, 0.32868
132.13213, 0.32869
133.13313, 0.32870
134.13413, 0.32872
135.13514, 0.32873
136.13614, 0.32874
137.13714, 0.32876
138.13814, 0.32877
139.13914, 0.32878
140.14014, 0.32879
141.14114, 0.32881
142.14214, 0.32882
143.14314, 0.32883
144.14414, 0.32884
145.14515, 0.32885
146.14615, 0.32886
147.14715, 0.32887
148.14815, 0.32889
149.14915, 0.32890
150.15015, 0.32891
151.15115, 0.32892
152.15215, 0.32893
153.15315, 0.32894
154.15415, 0.32895
155.15516, 0.32896
156.15616, 0.32896
157.15716, 0.32897
158.15816, 0.32898
159.15916, 0.32899
160.16016, 0.32900
161.16116, 0.32901
162.16216, 0.32902
163.16316, 0.32903
164.16416, 0.32904
165.16517, 0.32904
166.16617, 0.32905
167.16717, 0.32906
168.16817, 0.32907
169.16917, 0.32908
170.17017, 0.32908
171.17117, 0.32909
172.17217, 0.32910
173.17317, 0.32911
174.17417, 0.32911
175.17518, 0.32912
176.17618, 0.32913
177.17718, 0.32913
178.17818, 0.32914
179.17918, 0.32915
180.18018, 0.32916
181.18118, 0.32916
182.18218, 0.32917
183.18318, 0.32917
184.18418, 0.32918
185.18519, 0.32919
186.18619, 0.32919
187.18719, 0.32920
188.18819, 0.32921
189.18919, 0.32921
190.19019, 0.32922
191.19119, 0.32922
192.19219, 0.32923
193.19319, 0.32923
194.19419, 0.32924
195.19520, 0.32924
196.19620, 0.32925
197.19720, 0.32926
198.19820, 0.32926
199.19920, 0.32927
200.20020, 0.32927
201.20120, 0.32927
202.20220, 0.32928
203.20320, 0.32928
204.20420, 0.32929
205.20521, 0.32929
206.20621, 0.32930
207.20721, 0.32930
208.20821, 0.32931
209.20921, 0.32931
210.21021, 0.32931
211.21121, 0.32932
212.21221, 0.32932
213.21321, 0.32933
214.21421, 0.32933
215.21522, 0.32933
216.21622, 0.32934
217.21722, 0.32934
218.21822, 0.32935
219.21922, 0.32935
220.22022, 0.32935
221.22122, 0.32936
222.22222, 0.32936
223.22322, 0.32936
224.22422, 0.32937
225.22523, 0.32937
226.22623, 0.32937
227.22723, 0.32938
228.22823, 0.32938
229.22923, 0.32938
230.23023, 0.32939
231.23123, 0.32939
232.23223, 0.32939
233.23323, 0.32940
234.23423, 0.32940
235.23524, 0.32940
236.23624, 0.32940
237.23724, 0.32941
238.23824, 0.32941
239.23924, 0.32941
240.24024, 0.32942
241.24124, 0.32942
242.24224, 0.32942
243.24324, 0.32943
244.24424, 0.32943
245.24525, 0.32943
246.24625, 0.32943
247.24725, 0.32944
248.24825, 0.32944
249.24925, 0.32944
250.25025, 0.32944
251.25125, 0.32945
252.25225, 0.32945
253.25325, 0.32945
254.25425, 0.32946
255.25526, 0.32946
256.25626, 0.32946
257.25726, 0.32946
258.25826, 0.32947
259.25926, 0.32947
260.26026, 0.32947
261.26126, 0.32947
262.26226, 0.32948
263.26326, 0.32948
264.26426, 0.32948
265.26527, 0.32948
266.26627, 0.32949
267.26727, 0.32949
268.26827, 0.32949
269.26927, 0.32949
270.27027, 0.32950
271.27127, 0.32950
272.27227, 0.32950
273.27327, 0.32950
274.27427, 0.32951
275.27528, 0.32951
276.27628, 0.32951
277.27728, 0.32951
278.27828, 0.32952
279.27928, 0.32952
280.28028, 0.32952
281.28128, 0.32952
282.28228, 0.32953
283.28328, 0.32953
284.28428, 0.32953
285.28529, 0.32953
286.28629, 0.32953
287.28729, 0.32954
288.28829, 0.32954
289.28929, 0.32954
290.29029, 0.32954
291.29129, 0.32955
292.29229, 0.32955
293.29329, 0.32955
294.29429, 0.32955
295.29530, 0.32955
296.29630, 0.32956
297.29730, 0.32956
298.29830, 0.32956
299.29930, 0.32956
300.30030, 0.32956
301.30130, 0.32957
302.30230, 0.32957
303.30330, 0.32957
304.30430, 0.32957
305.30531, 0.32957
306.30631, 0.32957
307.30731, 0.32958
308.30831, 0.32958
309.30931, 0.32958
310.31031, 0.32958
311.31131, 0.32958
312.31231, 0.32959
313.31331, 0.32959
314.31431, 0.32959
315.31532, 0.32959
316.31632, 0.32959
317.31732, 0.32959
318.31832, 0.32959
319.31932, 0.32960
320.32032, 0.32960
321.32132, 0.32960
322.32232, 0.32960
323.32332, 0.32960
324.32432, 0.32960
325.32533, 0.32961
326.32633, 0.32961
327.32733, 0.32961
328.32833, 0.32961
329.32933, 0.32961
330.33033, 0.32961
331.33133, 0.32961
332.33233, 0.32962
333.33333, 0.32962
334.33433, 0.32962
335.33534, 0.32962
336.33634, 0.32962
337.33734, 0.32962
338.33834, 0.32962
339.33934, 0.32962
340.34034, 0.32963
341.34134, 0.32963
342.34234, 0.32963
343.34334, 0.32963
344.34434, 0.32963
345.34535, 0.32963
346.34635, 0.32963
347.34735, 0.32963
348.34835, 0.32964
349.34935, 0.32964
350.35035, 0.32964
351.35135, 0.32964
352.35235, 0.32964
353.35335, 0.32964
354.35435, 0.32964
355.35536, 0.32964
356.35636, 0.32965
357.35736, 0.32965
358.35836, 0.32965
359.35936, 0.32965
360.36036, 0.32965
361.36136, 0.32965
362.36236, 0.32965
363.36336, 0.32965
364.36436, 0.32965
365.36537, 0.32965
366.36637, 0.32966
367.36737, 0.32966
368.36837, 0.32966
369.36937, 0.32966
370.37037, 0.32966
371.37137, 0.32966
372.37237, 0.32966
373.37337, 0.32966
374.37437, 0.32966
375.37538, 0.32966
376.37638, 0.32967
377.37738, 0.32967
378.37838, 0.32967
379.37938, 0.32967
380.38038, 0.32967
381.38138, 0.32967
382.38238, 0.32967
383.38338, 0.32967
384.38438, 0.32967
385.38539, 0.32967
386.38639, 0.32967
387.38739, 0.32968
388.38839, 0.32968
389.38939, 0.32968
390.39039, 0.32968
391.39139, 0.32968
392.39239, 0.32968
393.39339, 0.32968
394.39439, 0.32968
395.39540, 0.32968
396.39640, 0.32968
397.39740, 0.32968
398.39840, 0.32968
399.39940, 0.32968
400.40040, 0.32968
401.40140, 0.32968
402.40240, 0.32969
403.40340, 0.32969
404.40440, 0.32969
405.40541, 0.32969
406.40641, 0.32969
407.40741, 0.32969
408.40841, 0.32969
409.40941, 0.32969
410.41041, 0.32969
411.41141, 0.32969
412.41241, 0.32969
413.41341, 0.32969
414.41441, 0.32969
415.41542, 0.32969
416.41642, 0.32969
417.41742, 0.32969
418.41842, 0.32969
419.41942, 0.32969
420.42042, 0.32969
421.42142, 0.32969
422.42242, 0.32969
423.42342, 0.32969
424.42442, 0.32969
425.42543, 0.32969
426.42643, 0.32969
427.42743, 0.32969
428.42843, 0.32969
429.42943, 0.32969
430.43043, 0.32969
431.43143, 0.32969
432.43243, 0.32969
433.43343, 0.32969
434.43443, 0.32969
435.43544, 0.32969
436.43644, 0.32969
437.43744, 0.32969
438.43844, 0.32969
439.43944, 0.32969
440.44044, 0.32969
441.44144, 0.32969
442.44244, 0.32969
443.44344, 0.32969
444.44444, 0.32969
445.44545, 0.32969
446.44645, 0.32969
447.44745, 0.32969
448.44845, 0.32968
449.44945, 0.32968
450.45045, 0.32968
451.45145, 0.32968
452.45245, 0.32968
453.45345, 0.32968
454.45445, 0.32968
455.45546, 0.32968
456.45646, 0.32968
457.45746, 0.32968
458.45846, 0.32968
459.45946, 0.32968
460.46046, 0.32968
461.46146, 0.32968
462.46246, 0.32968
463.46346, 0.32968
464.46446, 0.32967
465.46547, 0.32967
466.46647, 0.32967
467.46747, 0.32967
468.46847, 0.32967
469.46947, 0.32967
470.47047, 0.32967
471.47147, 0.32967
472.47247, 0.32967
473.47347, 0.32967
474.47447, 0.32967
475.47548, 0.32967
476.47648, 0.32967
477.47748, 0.32967
478.47848, 0.32966
479.47948, 0.32966
480.48048, 0.32966
481.48148, 0.32966
482.48248, 0.32966
483.48348, 0.32966
484.48448, 0.32966
485.48549, 0.32966
486.48649, 0.32966
487.48749, 0.32966
488.48849, 0.32966
489.48949, 0.32966
490.49049, 0.32966
491.49149, 0.32966
492.49249, 0.32966
493.49349, 0.32966
494.49449, 0.32966
495.49550, 0.32966
496.49650, 0.32966
497.49750, 0.32965
498.49850, 0.32965
499.49950, 0.32965
500.50050, 0.32965
501.50150, 0.32965
502.50250, 0.32965
503.50350, 0.32965
504.50450, 0.32965
505.50551, 0.32965
506.50651, 0.32965
507.50751, 0.32965
508.50851, 0.32965
509.50951, 0.32965
510.51051, 0.32965
511.51151, 0.32965
512.51251, 0.32965
513.51351, 0.32965
514.51451, 0.32965
515.51552, 0.32965
516.51652, 0.32965
517.51752, 0.32965
518.51852, 0.32965
519.51952, 0.32965
520.52052, 0.32966
521.52152, 0.32966
522.52252, 0.32966
523.52352, 0.32966
524.52452, 0.32966
525.52553, 0.32966
526.52653, 0.32966
527.52753, 0.32966
528.52853, 0.32966
529.52953, 0.32966
530.53053, 0.32966
531.53153, 0.32966
532.53253, 0.32966
533.53353, 0.32966
534.53453, 0.32967
535.53554, 0.32967
536.53654, 0.32967
537.53754, 0.32967
538.53854, 0.32967
539.53954, 0.32967
540.54054, 0.32967
541.54154, 0.32967
542.54254, 0.32967
543.54354, 0.32968
544.54454, 0.32968
545.54555, 0.32968
546.54655, 0.32968
547.54755, 0.32968
548.54855, 0.32968
549.54955, 0.32968
550.55055, 0.32969
551.55155, 0.32969
552.55255, 0.32969
553.55355, 0.32969
554.55455, 0.32969
555.55556, 0.32969
556.55656, 0.32970
557.55756, 0.32970
558.55856, 0.32970
559.55956, 0.32970
560.56056, 0.32970
561.56156, 0.32971
562.56256, 0.32971
563.56356, 0.32971
564.56456, 0.32971
565.56557, 0.32971
566.56657, 0.32972
567.56757, 0.32972
568.56857, 0.32972
569.56957, 0.32972
570.57057, 0.32972
571.57157, 0.32973
572.57257, 0.32973
573.57357, 0.32973
574.57457, 0.32973
575.57558, 0.32973
576.57658, 0.32974
577.57758, 0.32974
578.57858, 0.32974
579.57958, 0.32974
580.58058, 0.32975
581.58158, 0.32975
582.58258, 0.32975
583.58358, 0.32975
584.58458, 0.32975
585.58559, 0.32976
586.58659, 0.32976
587.58759, 0.32976
588.58859, 0.32976
589.58959, 0.32977
590.59059, 0.32977
591.59159, 0.32977
592.59259, 0.32977
593.59359, 0.32977
594.59459, 0.32978
595.59560, 0.32978
596.59660, 0.32978
597.59760, 0.32978
598.59860, 0.32979
599.59960, 0.32979
600.60060, 0.32979
601.60160, 0.32979
602.60260, 0.32979
603.60360, 0.32980
604.60460, 0.32980
605.60561, 0.32980
606.60661, 0.32980
607.60761, 0.32980
608.60861, 0.32981
609.60961, 0.32981
610.61061, 0.32981
611.61161, 0.32981
612.61261, 0.32981
613.61361, 0.32982
614.61461, 0.32982
615.61562, 0.32982
616.61662, 0.32982
617.61762, 0.32982
618.61862, 0.32983
619.61962, 0.32983
620.62062, 0.32983
621.62162, 0.32983
622.62262, 0.32983
623.62362, 0.32983
624.62462, 0.32984
625.62563, 0.32984
626.62663, 0.32984
627.62763, 0.32984
628.62863, 0.32984
629.62963, 0.32984
630.63063, 0.32984
631.63163, 0.32984
632.63263, 0.32985
633.63363, 0.32985
634.63463, 0.32985
635.63564, 0.32985
636.63664, 0.32985
637.63764, 0.32985
638.63864, 0.32985
639.63964, 0.32985
640.64064, 0.32985
641.64164, 0.32986
642.64264, 0.32986
643.64364, 0.32986
644.64464, 0.32986
645.64565, 0.32986
646.64665, 0.32986
647.64765, 0.32986
648.64865, 0.32986
649.64965, 0.32986
650.65065, 0.32986
651.65165, 0.32986
652.65265, 0.32986
653.65365, 0.32986
654.65465, 0.32986
655.65566, 0.32986
656.65666, 0.32986
657.65766, 0.32986
658.65866, 0.32986
659.65966, 0.32986
660.66066, 0.32986
661.66166, 0.32986
662.66266, 0.32986
663.66366, 0.32986
664.66466, 0.32986
665.66567, 0.32986
666.66667, 0.32986
667.66767, 0.32986
668.66867, 0.32986
669.66967, 0.32986
670.67067, 0.32986
671.67167, 0.32986
672.67267, 0.32986
673.67367, 0.32986
674.67467, 0.32986
675.67568, 0.32986
676.67668, 0.32986
677.67768, 0.32986
678.67868, 0.32986
679.67968, 0.32986
680.68068, 0.32986
681.68168, 0.32986
682.68268, 0.32986
683.68368, 0.32986
684.68468, 0.32986
685.68569, 0.32985
686.68669, 0.32985
687.68769, 0.32985
688.68869, 0.32985
689.68969, 0.32985
690.69069, 0.32985
691.69169, 0.32985
692.69269, 0.32985
693.69369, 0.32985
694.69469, 0.32985
695.69570, 0.32984
696.69670, 0.32984
697.69770, 0.32984
698.69870, 0.32984
699.69970, 0.32984
700.70070, 0.32984
701.70170, 0.32984
702.70270, 0.32984
703.70370, 0.32983
704.70470, 0.32983
705.70571, 0.32983
706.70671, 0.32983
707.70771, 0.32983
708.70871, 0.32983
709.70971, 0.32983
710.71071, 0.32983
711.71171, 0.32982
712.71271, 0.32982
713.71371, 0.32982
714.71471, 0.32982
715.71572, 0.32982
716.71672, 0.32982
717.71772, 0.32982
718.71872, 0.32981
719.71972, 0.32981
720.72072, 0.32981
721.72172, 0.32981
722.72272, 0.32981
723.72372, 0.32981
724.72472, 0.32980
725.72573, 0.32980
726.72673, 0.32980
727.72773, 0.32980
728.72873, 0.32980
729.72973, 0.32980
730.73073, 0.32980
731.73173, 0.32979
732.73273, 0.32979
733.73373, 0.32979
734.73473, 0.32979
735.73574, 0.32979
736.73674, 0.32979
737.73774, 0.32978
738.73874, 0.32978
739.73974, 0.32978
740.74074, 0.32978
741.74174, 0.32978
742.74274, 0.32978
743.74374, 0.32978
744.74474, 0.32977
745.74575, 0.32977
746.74675, 0.32977
747.74775, 0.32977
748.74875, 0.32977
749.74975, 0.32977
750.75075, 0.32977
751.75175, 0.32976
752.75275, 0.32976
753.75375, 0.32976
754.75475, 0.32976
755.75576, 0.32976
756.75676, 0.32976
757.75776, 0.32976
758.75876, 0.32975
759.75976, 0.32975
760.76076, 0.32975
761.76176, 0.32975
762.76276, 0.32975
763.76376, 0.32975
764.76476, 0.32975
765.76577, 0.32975
766.76677, 0.32975
767.76777, 0.32974
768.76877, 0.32974
769.76977, 0.32974
770.77077, 0.32974
771.77177, 0.32974
772.77277, 0.32974
773.77377, 0.32974
774.77477, 0.32974
775.77578, 0.32974
776.77678, 0.32973
777.77778, 0.32973
778.77878, 0.32973
779.77978, 0.32973
780.78078, 0.32973
781.78178, 0.32973
782.78278, 0.32973
783.78378, 0.32973
784.78478, 0.32973
785.78579, 0.32973
786.78679, 0.32973
787.78779, 0.32973
788.78879, 0.32973
789.78979, 0.32973
790.79079, 0.32972
791.79179, 0.32972
792.79279, 0.32972
793.79379, 0.32972
794.79479, 0.32972
795.79580, 0.32972
796.79680, 0.32972
797.79780, 0.32972
798.79880, 0.32972
799.79980, 0.32972
800.80080, 0.32972
801.80180, 0.32972
802.80280, 0.32972
803.80380, 0.32972
804.80480, 0.32972
805.80581, 0.32972
806.80681, 0.32972
807.80781, 0.32972
808.80881, 0.32972
809.80981, 0.32972
810.81081, 0.32972
811.81181, 0.32972
812.81281, 0.32972
813.81381, 0.32972
814.81481, 0.32972
815.81582, 0.32972
816.81682, 0.32972
817.81782, 0.32972
818.81882, 0.32972
819.81982, 0.32972
820.82082, 0.32972
821.82182, 0.32972
822.82282, 0.32972
823.82382, 0.32972
824.82482, 0.32972
825.82583, 0.32972
826.82683, 0.32972
827.82783, 0.32972
828.82883, 0.32972
829.82983, 0.32973
830.83083, 0.32973
831.83183, 0.32973
832.83283, 0.32973
833.83383, 0.32973
834.83483, 0.32973
835.83584, 0.32973
836.83684, 0.32973
837.83784, 0.32973
838.83884, 0.32973
839.83984, 0.32973
840.84084, 0.32973
841.84184, 0.32973
842.84284, 0.32974
843.84384, 0.32974
844.84484, 0.32974
845.84585, 0.32974
846.84685, 0.32974
847.84785, 0.32974
848.84885, 0.32974
849.84985, 0.32974
850.85085, 0.32974
851.85185, 0.32974
852.85285, 0.32975
853.85385, 0.32975
854.85485, 0.32975
855.85586, 0.32975
856.85686, 0.32975
857.85786, 0.32975
858.85886, 0.32975
859.85986, 0.32975
860.86086, 0.32976
861.86186, 0.32976
862.86286, 0.32976
863.86386, 0.32976
864.86486, 0.32976
865.86587, 0.32976
866.86687, 0.32976
867.86787, 0.32977
868.86887, 0.32977
869.86987, 0.32977
870.87087, 0.32977
871.87187, 0.32977
872.87287, 0.32977
873.87387, 0.32978
874.87487, 0.32978
875.87588, 0.32978
876.87688, 0.32978
877.87788, 0.32978
878.87888, 0.32978
879.87988, 0.32979
880.88088, 0.32979
881.88188, 0.32979
882.88288, 0.32979
883.88388, 0.32979
884.88488, 0.32979
885.88589, 0.32980
886.88689, 0.32980
887.88789, 0.32980
888.88889, 0.32980
889.88989, 0.32980
890.89089, 0.32981
891.89189, 0.32981
892.89289, 0.32981
893.89389, 0.32981
894.89489, 0.32981
895.89590, 0.32981
896.89690, 0.32982
897.89790, 0.32982
898.89890, 0.32982
899.89990, 0.32982
900.90090, 0.32982
901.90190, 0.32983
902.90290, 0.32983
903.90390, 0.32983
904.90490, 0.32983
905.90591, 0.32983
906.90691, 0.32984
907.90791, 0.32984
908.90891, 0.32984
909.90991, 0.32984
910.91091, 0.32984
911.91191, 0.32985
912.91291, 0.32985
913.91391, 0.32985
914.91491, 0.32985
915.91592, 0.32985
916.91692, 0.32986
917.91792, 0.32986
918.91892, 0.32986
919.91992, 0.32986
920.92092, 0.32986
921.92192, 0.32987
922.92292, 0.32987
923.92392, 0.32987
924.92492, 0.32987
925.92593, 0.32987
926.92693, 0.32988
927.92793, 0.32988
928.92893, 0.32988
929.92993, 0.32988
930.93093, 0.32988
931.93193, 0.32988
932.93293, 0.32989
933.93393, 0.32989
934.93493, 0.32989
935.93594, 0.32989
936.93694, 0.32989
937.93794, 0.32990
938.93894, 0.32990
939.93994, 0.32990
940.94094, 0.32990
941.94194, 0.32990
942.94294, 0.32991
943.94394, 0.32991
944.94494, 0.32991
945.94595, 0.32991
946.94695, 0.32991
947.94795, 0.32991
948.94895, 0.32992
949.94995, 0.32992
950.95095, 0.32992
951.95195, 0.32992
952.95295, 0.32992
953.95395, 0.32992
954.95495, 0.32993
955.95596, 0.32993
956.95696, 0.32993
957.95796, 0.32993
958.95896, 0.32993
959.95996, 0.32993
960.96096, 0.32994
961.96196, 0.32994
962.96296, 0.32994
963.96396, 0.32994
964.96496, 0.32994
965.96597, 0.32994
966.96697, 0.32994
967.96797, 0.32995
968.96897, 0.32995
969.96997, 0.32995
970.97097, 0.32995
971.97197, 0.32995
972.97297, 0.32995
973.97397, 0.32995
974.97497, 0.32996
975.97598, 0.32996
976.97698, 0.32996
977.97798, 0.32996
978.97898, 0.32996
979.97998, 0.32996
980.98098, 0.32996
981.98198, 0.32996
982.98298, 0.32997
983.98398, 0.32997
984.98498, 0.32997
985.98599, 0.32997
986.98699, 0.32997
987.98799, 0.32997
988.98899, 0.32997
989.98999, 0.32997
990.99099, 0.32997
991.99199, 0.32997
992.99299, 0.32998
993.99399, 0.32998
994.99499, 0.32998
995.99600, 0.32998
996.99700, 0.32998
997.99800, 0.32998
998.99900, 0.32998
1000.00000, 0.32998


==> data/ratio/1_7.txt <==
x, y
0.00000, 2.00000
1.00100, 1.60031
2.00200, 0.87934
3.00300, 0.41382
4.00400, 0.22696
5.00501, 0.16908
6.00601, 0.15932
7.00701, 0.16886
8.00801, 0.18588
9.00901, 0.20403
10.01001, 0.22020
11.01101, 0.23349
12.01201, 0.24414
13.01301, 0.25265
14.01401, 0.25951
15.01502, 0.26512
16.01602, 0.26975
17.01702, 0.27363
18.01802, 0.27692
19.01902, 0.27973
20.02002, 0.28215
21.02102, 0.28425
22.02202, 0.28609
23.02302, 0.28771
24.02402, 0.28914
25.02503, 0.29042
26.02603, 0.29156
27.02703, 0.29259
28.02803, 0.29352
29.02903, 0.29436
30.03003, 0.29513
31.03103, 0.29582
32.03203, 0.29646
33.03303, 0.29705
34.03403, 0.29758
35.03504, 0.29808
36.03604, 0.29854
37.03704, 0.29897
38.03804, 0.29936
39.03904, 0.29973
40.04004, 0.30007
41.04104, 0.30039
42.04204, 0.30069
43.04304, 0.30097
44.04404, 0.30124
45.04505, 0.30148
46.04605, 0.30172
47.04705, 0.30194
48.04805, 0.30214
49.04905, 0.30234
50.05005, 0.30252
51.05105, 0.30270
52.05205, 0.30287
53.05305, 0.30302
54.05405, 0.30317
55.05506, 0.30332
56.05606, 0.30345
57.05706, 0.30358
58.05806, 0.30370
59.05906, 0.30382
60.06006, 0.30393
61.06106, 0.30404
62.06206, 0.30414
63.06306, 0.30424
64.06406, 0.30434
65.06507, 0.30443
66.06607, 0.30451
67.06707, 0.30460
68.06807, 0.30468
69.06907, 0.30475
70.07007, 0.30483
71.07107, 0.30490
72.07207, 0.30496
73.07307, 0.30503
74.07407, 0.30509
75.07508, 0.30515
76.07608, 0.30521
77.07708, 0.30527
78.07808, 0.30532
79.07908, 0.30538
80.08008, 0.30543
81.08108, 0.30548
82.08208, 0.30553
83.08308, 0.30557
84.08408, 0.30562
85.08509, 0.30566
86.08609, 0.30570
87.08709, 0.30574
88.08809, 0.30578
89.08909, 0.30582
90.09009, 0.30586
91.09109, 0.30590
92.09209, 0.30593
93.09309, 0.30596
94.09409, 0.30600
95.09510, 0.30603
96.09610, 0.30606
97.09710, 0.30609
98.09810, 0.30612
99.09910, 0.30615
100.10010, 0.30618
101.10110, 0.30620
102.10210, 0.30623
103.10310, 0.30625
104.10410, 0.30628
105.10511, 0.30630
106.10611, 0.30633
107.10711, 0.30635
108.10811, 0.30637
109.10911, 0.30639
110.11011, 0.30642
111.11111, 0.30644
112.11211, 0.30646
113.11311, 0.30648
114.11411, 0.30650
115.11512, 0.30652
116.11612, 0.30653
117.11712, 0.30655
118.11812, 0.30657
119.11912, 0.30659
120.12012, 0.30660
121.12112, 0.30662
122.12212, 0.30664
123.12312, 0.30665
124.12412, 0.30667
125.12513, 0.30668
126.12613, 0.30670
127.12713, 0.30671
128.12813, 0.30673
129.12913, 0.30674
130.13013, 0.30676
131.13113, 0.30677
132.13213, 0.30678
133.13313, 0.30680
134.13413, 0.30681
135.13514, 0.30682
136.13614, 0.30683
137.13714, 0.30685
138.13814, 0.30686
139.13914, 0.30687
140.14014, 0.30688
141.14114, 0.30689
142.14214, 0.30690
143.14314, 0.30691
144.14414, 0.30692
145.14515, 0.30693
146.14615, 0.30694
147.14715, 0.30695
148.14815, 0.30696
149.14915, 0.30697
150.15015, 0.30698
151.15115, 0.30699
152.15215, 0.30700
153.15315, 0.30701
154.15415, 0.30702
155.15516, 0.30703
156.15616, 0.30703
157.15716, 0.30704
158.15816, 0.30705
159.15916, 0.30706
160.16016, 0.30707
161.16116, 0.30707
162.16216, 0.30708
163.16316, 0.30709
164.16416, 0.30709
165.16517, 0.30710
166.16617, 0.30711
167.16717, 0.30711
168.16817, 0.30712
169.16917, 0.30713
170.17017, 0.30713
171.17117, 0.30714
172.17217, 0.30714
173.17317, 0.30715
174.17417, 0.30716
175.17518, 0.30716
176.17618, 0.30717
177.17718, 0.30717
178.17818, 0.30718
179.17918, 0.30718
180.18018, 0.30719
181.18118, 0.30719
182.18218, 0.30720
183.18318, 0.30720
184.18418, 0.30721
185.18519, 0.30721
186.18619, 0.30721
187.18719, 0.30722
188.18819, 0.30722
189.18919, 0.30723
190.19019, 0.30723
191.19119, 0.30723
192.19219, 0.30724
193.19319, 0.30724
194.19419, 0.30725
195.19520, 0.30725
196.19620, 0.30725
197.19720, 0.30726
198.19820, 0.30726
199.19920, 0.30726
200.20020, 0.30727
201.20120, 0.30727
202.20220, 0.30727
203.20320, 0.30728
204.20420, 0.30728
205.20521, 0.30728
206.20621, 0.30729
207.20721, 0.30729
208.20821, 0.30729
209.20921, 0.30729
210.21021, 0.30730
211.21121, 0.30730
212.21221, 0.30730
213.21321, 0.30731
214.21421, 0.30731
215.21522, 0.30731
216.21622, 0.30732
217.21722, 0.30732
218.21822, 0.30732
219.21922, 0.30733
220.22022, 0.30733
221.22122, 0.30733
222.22222, 0.30734
223.22322, 0.30734
224.22422, 0.30734
225.22523, 0.30734
226.22623, 0.30735
227.22723, 0.30735
228.22823, 0.30735
229.22923, 0.30736
230.23023, 0.30736
231.23123, 0.30737
232.23223, 0.30737
233.23323, 0.30737
234.23423, 0.30738
235.23524, 0.30738
236.23624, 0.30738
237.23724, 0.30739
238.23824, 0.30739
239.23924, 0.30739
240.24024, 0.30740
241.24124, 0.30740
242.24224, 0.30741
243.24324, 0.30741
244.24424, 0.30741
245.24525, 0.30742
246.24625, 0.30742
247.24725, 0.30743
248.24825, 0.30743
249.24925, 0.30743
250.25025, 0.30744
251.25125, 0.30744
252.25225, 0.30745
253.25325, 0.30745
254.25425, 0.30745
255.25526, 0.30746
256.25626, 0.30746
257.25726, 0.30747
258.25826, 0.30747
259.25926, 0.30747
260.26026, 0.30748
261.26126, 0.30748
262.26226, 0.30748
263.26326, 0.30749
264.26426, 0.30749
265.26527, 0.30750
266.26627, 0.30750
267.26727, 0.30750
268.26827, 0.30751
269.26927, 0.30751
270.27027, 0.30751
271.27127, 0.30752
272.27227, 0.30752
273.27327, 0.30752
274.27427, 0.30752
275.27528, 0.30753
276.27628, 0.30753
277.27728, 0.30753
278.27828, 0.30753
279.27928, 0.30754
280.28028, 0.30754
281.28128, 0.30754
282.28228, 0.30754
283.28328, 0.30755
284.28428, 0.30755
285.28529, 0.30755
286.28629, 0.30755
287.28729, 0.30755
288.28829, 0.30756
289.28929, 0.30756
290.29029, 0.30756
291.29129, 0.30756
292.29229, 0.30756
293.29329, 0.30756
294.29429, 0.30756
295.29530, 0.30756
296.29630, 0.30757
297.29730, 0.30757
298.29830, 0.30757
299.29930, 0.30757
300.30030, 0.30757
301.30130, 0.30757
302.30230, 0.30757
303.30330, 0.30757
304.30430, 0.30757
305.30531, 0.30757
306.30631, 0.30757
307.30731, 0.30757
308.30831, 0.30757
309.30931, 0.30757
310.31031, 0.30757
311.31131, 0.30757
312.31231, 0.30757
313.31331, 0.30757
314.31431, 0.30757
315.31532, 0.30757
316.31632, 0.30758
317.31732, 0.30758
318.31832, 0.30758
319.31932, 0.30758
320.32032, 0.30758
321.32132, 0.30758
322.32232, 0.30758
323.32332, 0.30758
324.32432, 0.30758
325.32533, 0.30758
326.32633, 0.30758
327.32733, 0.30758
328.32833, 0.30758
329.32933, 0.30758
330.33033, 0.30758
331.33133, 0.30758
332.33233, 0.30758
333.33333, 0.30758
334.33433, 0.30758
335.33534, 0.30758
336.33634, 0.30758
337.33734, 0.30758
338.33834, 0.30758
339.33934, 0.30758
340.34034, 0.30758
341.34134, 0.30758
342.34234, 0.30758
343.34334, 0.30758
344.34434, 0.30758
345.34535, 0.30759
346.34635, 0.30759
347.34735, 0.30759
348.34835, 0.30759
349.34935, 0.30759
350.35035, 0.30759
351.35135, 0.30759
352.35235, 0.30759
353.35335, 0.30759
354.35435, 0.30760
355.35536, 0.30760
356.35636, 0.30760
357.35736, 0.30760
358.35836, 0.30760
359.35936, 0.30760
360.36036, 0.30760
361.36136, 0.30761
362.36236, 0.30761
363.36336, 0.30761
364.36436, 0.30761
365.36537, 0.30761
366.36637, 0.30761
367.36737, 0.30762
368.36837, 0.30762
369.36937, 0.30762
370.37037, 0.30762
371.37137, 0.30762
372.37237, 0.30763
373.37337, 0.30763
374.37437, 0.30763
375.37538, 0.30763
376.37638, 0.30764
377.37738, 0.30764
378.37838, 0.30764
379.37938, 0.30764
380.38038, 0.30764
381.38138, 0.30765
382.38238, 0.30765
383.38338, 0.30765
384.38438, 0.30765
385.38539, 0.30766
386.38639, 0.30766
387.38739, 0.30766
388.38839, 0.30766
389.38939, 0.30766
390.39039, 0.30767
391.39139, 0.30767
392.39239, 0.30767
393.39339, 0.30767
394.39439, 0.30768
395.39540, 0.30768
396.39640, 0.30768
397.39740, 0.30768
398.39840, 0.30769
399.39940, 0.30769
400.40040, 0.30769
401.40140, 0.30769
402.40240, 0.30769
403.40340, 0.30770
404.40440, 0.30770
405.40541, 0.30770
406.40641, 0.30770
407.40741, 0.30770
408.40841, 0.30771
409.40941, 0.30771
410.41041, 0.30771
411.41141, 0.30771
412.41241, 0.30771
413.41341, 0.30772
414.41441, 0.30772
415.41542, 0.30772
416.41642, 0.30772
417.41742, 0.30772
418.41842, 0.30772
419.41942, 0.30773
420.42042, 0.30773
421.42142, 0.30773
422.42242, 0.30773
423.42342, 0.30773
424.42442, 0.30773
425.42543, 0.30773
426.42643, 0.30774
427.42743, 0.30774
428.42843, 0.30774
429.42943, 0.30774
430.43043, 0.30774
431.43143, 0.30774
432.43243, 0.30774
433.43343, 0.30774
434.43443, 0.30774
435.43544, 0.30774
436.43644, 0.30774
437.43744, 0.30775
438.43844, 0.30775
439.43944, 0.30775
440.44044, 0.30775
441.44144, 0.30775
442.44244, 0.30775
443.44344, 0.30775
444.44444, 0.30775
445.44545, 0.30775
446.44645, 0.30775
447.44745, 0.30775
448.44845, 0.30775
449.44945, 0.30775
450.45045, 0.30775
451.45145, 0.30775
452.45245, 0.30775
453.45345, 0.30775
454.45445, 0.30775
455.45546, 0.30775
456.45646, 0.30775
457.45746, 0.30775
458.45846, 0.30775
459.45946, 0.30775
460.46046, 0.30775
461.46146, 0.30775
462.46246, 0.30775
463.46346, 0.30775
464.46446, 0.30775
465.46547, 0.30775
466.46647, 0.30775
467.46747, 0.30774
468.46847, 0.30774
469.46947, 0.30774
470.47047, 0.30774
471.47147, 0.30774
472.47247, 0.30774
473.47347, 0.30774
474.47447, 0.30774
475.47548, 0.30774
476.47648, 0.30774
477.47748, 0.30774
478.47848, 0.30774
479.47948, 0.30774
480.48048, 0.30773
481.48148, 0.30773
482.48248, 0.30773
483.48348, 0.30773
484.48448, 0.30773
485.48549, 0.30773
486.48649, 0.30773
487.48749, 0.30773
488.48849, 0.30773
489.48949, 0.30773
490.49049, 0.30773
491.49149, 0.30772
492.49249, 0.30772
493.49349, 0.30772
494.49449, 0.30772
495.49550, 0.30772
496.49650, 0.30772
497.49750, 0.30772
498.49850, 0.30772
499.49950, 0.30772
500.50050, 0.30772
501.50150, 0.30772
502.50250, 0.30771
503.50350, 0.30771
504.50450, 0.30771
505.50551, 0.30771
506.50651, 0.30771
507.50751, 0.30771
508.50851, 0.30771
509.50951, 0.30771
510.51051, 0.30771
511.51151, 0.30771
512.51251, 0.30771
513.51351, 0.30771
514.51451, 0.30771
515.51552, 0.30770
516.51652, 0.30770
517.51752, 0.30770
518.51852, 0.30770
519.51952, 0.30770
520.52052, 0.30770
521.52152, 0.30770
522.52252, 0.30770
523.52352, 0.30770
524.52452, 0.30770
525.52553, 0.30770
526.52653, 0.30770
527.52753, 0.30770
528.52853, 0.30770
529.52953, 0.30770
530.53053, 0.30770
531.53153, 0.30770
532.53253, 0.30770
533.53353, 0.30770
534.53453, 0.30770
535.53554, 0.30770
536.53654, 0.30770
537.53754, 0.30770
538.53854, 0.30770
539.53954, 0.30770
540.54054, 0.30770
541.54154, 0.30770
542.54254, 0.30770
543.54354, 0.30770
544.54454, 0.30770
545.54555, 0.30770
546.54655, 0.30770
547.54755, 0.30770
548.54855, 0.30770
549.54955, 0.30770
550.55055, 0.30770
551.55155, 0.30770
552.55255, 0.30770
553.55355, 0.30770
554.55455, 0.30770
555.55556, 0.30770
556.55656, 0.30770
557.55756, 0.30770
558.55856, 0.30770
559.55956, 0.30771
560.56056, 0.30771
561.56156, 0.30771
562.56256, 0.30771
563.56356, 0.30771
564.56456, 0.30771
565.56557, 0.30771
566.56657, 0.30771
567.56757, 0.30771
568.56857, 0.30771
569.56957, 0.30771
570.57057, 0.30772
571.57157, 0.30772
572.57257, 0.30772
573.57357, 0.30772
574.57457, 0.30772
575.57558, 0.30772
576.57658, 0.30772
577.57758, 0.30772
578.57858, 0.30772
579.57958, 0.30773
580.58058, 0.30773
581.58158, 0.30773
582.58258, 0.30773
583.58358, 0.30773
584.58458, 0.30773
585.58559, 0.30773
586.58659, 0.30774
587.58759, 0.30774
588.58859, 0.30774
589.58959, 0.30774
590.59059, 0.30774
591.59159, 0.30774
592.59259, 0.30774
593.59359, 0.30775
594.59459, 0.30775
595.59560, 0.30775
596.59660, 0.30775
597.59760, 0.30775
598.59860, 0.30775
599.59960, 0.30776
600.60060, 0.30776
601.60160, 0.30776
602.60260, 0.30776
603.60360, 0.30776
604.60460, 0.30776
605.60561, 0.30777
606.60661, 0.30777
607.60761, 0.30777
608.60861, 0.30777
609.60961, 0.30777
610.61061, 0.30777
611.61161, 0.30778
612.61261, 0.30778
613.61361, 0.30778
614.61461, 0.30778
615.61562, 0.30778
616.61662, 0.30778
617.61762, 0.30779
618.61862, 0.30779
619.61962, 0.30779
620.62062, 0.30779
621.62162, 0.30779
622.62262, 0.30779
623.62362, 0.30780
624.62462, 0.30780
625.62563, 0.30780
626.62663, 0.30780
627.62763, 0.30780
628.62863, 0.30780
629.62963, 0.30781
630.63063, 0.30781
631.63163, 0.30781
632.63263, 0.30781
633.63363, 0.30781
634.63463, 0.30781
635.63564, 0.30782
636.63664, 0.30782
637.63764, 0.30782
638.63864, 0.30782
639.63964, 0.30782
640.64064, 0.30782
641.64164, 0.30782
642.64264, 0.30783
643.64364, 0.30783
644.64464, 0.30783
645.64565, 0.30783
646.64665, 0.30783
647.64765, 0.30783
648.64865, 0.30783
649.64965, 0.30784
650.65065, 0.30784
651.65165, 0.30784
652.65265, 0.30784
653.65365, 0.30784
654.65465, 0.30784
655.65566, 0.30784
656.65666, 0.30784
657.65766, 0.30785
658.65866, 0.30785
659.65966, 0.30785
660.66066, 0.30785
661.66166, 0.30785
662.66266, 0.30785
663.66366, 0.30785
664.66466, 0.30785
665.66567, 0.30785
666.66667, 0.30786
667.66767, 0.30786
668.66867, 0.30786
669.66967, 0.30786
670.67067, 0.30786
671.67167, 0.30786
672.67267, 0.30786
673.67367, 0.30786
674.67467, 0.30786
675.67568, 0.30786
676.67668, 0.30787
677.67768, 0.30787
678.67868, 0.30787
679.67968, 0.30787
680.68068, 0.30787
681.68168, 0.30787
682.68268, 0.30787
683.68368, 0.30787
684.68468, 0.30787
685.68569, 0.30787
686.68669, 0.30787
687.68769, 0.30787
688.68869, 0.30787
689.68969, 0.30787
690.69069, 0.30788
691.69169, 0.30788
692.69269, 0.30788
693.69369, 0.30788
694.69469, 0.30788
695.69570, 0.30788
696.69670, 0.30788
697.69770, 0.30788
698.69870, 0.30788
699.69970, 0.30788
700.70070, 0.30788
701.70170, 0.30788
702.70270, 0.30788
703.70370, 0.30788
704.70470, 0.30788
705.70571, 0.30788
706.70671, 0.30788
707.70771, 0.30788
708.70871, 0.30788
709.70971, 0.30788
710.71071, 0.30788
711.71171, 0.30788
712.71271, 0.30788
713.71371, 0.30789
714.71471, 0.30789
715.71572, 0.30789
716.71672, 0.30789
717.71772, 0.30789
718.71872, 0.30789
719.71972, 0.30789
720.72072, 0.30789
721.72172, 0.30789
722.72272, 0.30789
723.72372, 0.30789
724.72472, 0.30789
725.72573, 0.30789
726.72673, 0.30789
727.72773, 0.30789
728.72873, 0.30789
729.72973, 0.30789
730.73073, 0.30789
731.73173, 0.30789
732.73273, 0.30789
733.73373, 0.30789
734.73473, 0.30789
735.73574, 0.30789
736.73674, 0.30789
737.73774, 0.30789
738.73874, 0.30789
739.73974, 0.30789
740.74074, 0.30789
741.74174, 0.30789
742.74274, 0.30789
743.74374, 0.30789
744.74474, 0.30789
745.74575, 0.30789
746.74675, 0.30789
747.74775, 0.30789
748.74875, 0.30789
749.74975, 0.30789
750.75075, 0.30789
751.75175, 0.30789
752.75275, 0.30789
753.75375, 0.30789
754.75475, 0.30789
755.75576, 0.30789
756.75676, 0.30789
757.75776, 0.30789
758.75876, 0.30790
759.75976, 0.30790
760.76076, 0.30790
761.76176, 0.30790
762.76276, 0.30790
763.76376, 0.30790
764.76476, 0.30790
765.76577, 0.30790
766.76677, 0.30790
767.76777, 0.30790
768.76877, 0.30790
769.76977, 0.30790
770.77077, 0.30790
771.77177, 0.30790
772.77277, 0.30790
773.77377, 0.30790
774.77477, 0.30790
775.77578, 0.30790
776.77678, 0.30790
777.77778, 0.30790
778.77878, 0.30790
779.77978, 0.30790
780.78078, 0.30790
781.78178, 0.30791
782.78278, 0.30791
783.78378, 0.30791
784.78478, 0.30791
785.78579, 0.30791
786.78679, 0.30791
787.78779, 0.30791
788.78879, 0.30791
789.78979, 0.30791
790.79079, 0.30791
791.79179, 0.30791
792.79279, 0.30791
793.79379, 0.30791
794.79479, 0.30791
795.79580, 0.30792
796.79680, 0.30792
797.79780, 0.30792
798.79880, 0.30792
799.79980, 0.30792
800.80080, 0.30792
801.80180, 0.30792
802.80280, 0.30792
803.80380, 0.30792
804.80480, 0.30792
805.80581, 0.30793
806.80681, 0.30793
807.80781, 0.30793
808.80881, 0.30793
809.80981, 0.30793
810.81081, 0.30793
811.81181, 0.30793
812.81281, 0.30793
813.81381, 0.30793
814.81481, 0.30794
815.81582, 0.30794
816.81682, 0.30794
817.81782, 0.30794
818.81882, 0.30794
819.81982, 0.30794
820.82082, 0.30794
821.82182, 0.30795
822.82282, 0.30795
823.82382, 0.30795
824.82482, 0.30795
825.82583, 0.30795
826.82683, 0.30795
827.82783, 0.30795
828.82883, 0.30796
829.82983, 0.30796
830.83083, 0.30796
831.83183, 0.30796
832.83283, 0.30796
833.83383, 0.30796
834.83483, 0.30797
835.83584, 0.30797
836.83684, 0.30797
837.83784, 0.30797
838.83884, 0.30797
839.83984, 0.30798
840.84084, 0.30798
841.84184, 0.30798
842.84284, 0.30798
843.84384, 0.30798
844.84484, 0.30799
845.84585, 0.30799
846.84685, 0.30799
847.84785, 0.30799
848.84885, 0.30799
849.84985, 0.30800
850.85085, 0.30800
851.85185, 0.30800
852.85285, 0.30800
853.85385, 0.30801
854.85485, 0.30801
855.85586, 0.30801
856.85686, 0.30801
857.85786, 0.30801
858.85886, 0.30802
859.85986, 0.30802
860.86086, 0.30802
861.86186, 0.30802
862.86286, 0.30803
863.86386, 0.30803
864.86486, 0.30803
865.86587, 0.30803
866.86687, 0.30804
867.86787, 0.30804
868.86887, 0.30804
869.86987, 0.30804
870.87087, 0.30805
871.87187, 0.30805
872.87287, 0.30805
873.87387, 0.30806
874.87487, 0.30806
875.87588, 0.30806
876.87688, 0.30806
877.87788, 0.30807
878.87888, 0.30807
879.87988, 0.30807
880.88088, 0.30808
881.88188, 0.30808
882.88288, 0.30808
883.88388, 0.30808
884.88488, 0.30809
885.88589, 0.30809
886.88689, 0.30809
887.88789, 0.30810
888.88889, 0.30810
889.88989, 0.30810
890.89089, 0.30811
891.89189, 0.30811
892.89289, 0.30811
893.89389, 0.30812
894.89489, 0.30812
895.89590, 0.30812
896.89690, 0.30813
897.89790, 0.30813
898.89890, 0.30813
899.89990, 0.30814
900.90090, 0.30814
901.90190, 0.30814
902.90290, 0.30815
903.90390, 0.30815
904.90490, 0.30815
905.90591, 0.30816
906.90691, 0.30816
907.90791, 0.30816
908.90891, 0.30817
909.90991, 0.30817
910.91091, 0.30817
911.91191, 0.30818
912.91291, 0.30818
913.91391, 0.30819
914.91491, 0.30819
915.91592, 0.30819
916.91692, 0.30820
917.91792, 0.30820
918.91892, 0.30820
919.91992, 0.30821
920.92092, 0.30821
921.92192, 0.30822
922.92292, 0.30822
923.92392, 0.30822
924.92492, 0.30823
925.92593, 0.30823
926.92693, 0.30824
927.92793, 0.30824
928.92893, 0.30824
929.92993, 0.30825
930.93093, 0.30825
931.93193, 0.30826
932.93293, 0.30826
933.93393, 0.30827
934.93493, 0.30827
935.93594, 0.30827
936.93694, 0.30828
937.93794, 0.30828
938.93894, 0.30829
939.93994, 0.30829
940.94094, 0.30829
941.94194, 0.30830
942.94294, 0.30830
943.94394, 0.30831
944.94494, 0.30831
945.94595, 0.30832
946.94695, 0.30832
947.94795, 0.30833
948.94895, 0.30833
949.94995, 0.30834
950.95095, 0.30834
951.95195, 0.30834
952.95295, 0.30835
953.95395, 0.30835
954.95495, 0.30836
955.95596, 0.30836
956.95696, 0.30837
957.95796, 0.30837
958.95896, 0.30838
959.95996, 0.30838
960.96096, 0.30839
961.96196, 0.30839
962.96296, 0.30840
963.96396, 0.30840
964.96496, 0.30841
965.96597, 0.30841
966.96697, 0.30842
967.96797, 0.30842
968.96897, 0.30843
969.96997, 0.30843
970.97097, 0.30844
971.97197, 0.30844
972.97297, 0.30845
973.97397, 0.30845
974.97497, 0.30846
975.97598, 0.30846
976.97698, 0.30847
977.97798, 0.30847
978.97898, 0.30848
979.97998, 0.30848
980.98098, 0.30849
981.98198, 0.30849
982.98298, 0.30850
983.98398, 0.30850
984.98498, 0.30851
985.98599, 0.30852
986.98699, 0.30852
987.98799, 0.30853
988.98899, 0.30853
989.98999, 0.30854
990.99099, 0.30854
991.99199, 0.30855
992.99299, 0.30856
993.99399, 0.30856
994.99499, 0.30857
995.99600, 0.30857
996.99700, 0.30858
997.99800, 0.30858
998.99900, 0.30859
1000.00000, 0.30860


==> data/ratio/1_8.txt <==
x, y
0.00000, 2.00000
1.00100, 1.62288
2.00200, 0.90161
3.00300, 0.39544
4.00400, 0.18212
5.00501, 0.11696
6.00601, 0.10553
7.00701, 0.11537
8.00801, 0.13568
9.00901, 0.15980
10.01001, 0.18251
11.01101, 0.20117
12.01201, 0.21559
13.01301, 0.22661
14.01401, 0.23514
15.01502, 0.24188
16.01602, 0.24732
17.01702, 0.25178
18.01802, 0.25549
19.01902, 0.25861
20.02002, 0.26128
21.02102, 0.26357
22.02202, 0.26555
23.02302, 0.26728
24.02402, 0.26881
25.02503, 0.27016
26.02603, 0.27135
27.02703, 0.27243
28.02803, 0.27339
29.02903, 0.27425
30.03003, 0.27504
31.03103, 0.27575
32.03203, 0.27640
33.03303, 0.27699
34.03403, 0.27753
35.03504, 0.27803
36.03604, 0.27849
37.03704, 0.27892
38.03804, 0.27931
39.03904, 0.27968
40.04004, 0.28001
41.04104, 0.28033
42.04204, 0.28062
43.04304, 0.28090
44.04404, 0.28116
45.04505, 0.28140
46.04605, 0.28163
47.04705, 0.28184
48.04805, 0.28204
49.04905, 0.28223
50.05005, 0.28241
51.05105, 0.28257
52.05205, 0.28273
53.05305, 0.28288
54.05405, 0.28303
55.05506, 0.28316
56.05606, 0.28329
57.05706, 0.28342
58.05806, 0.28353
59.05906, 0.28364
60.06006, 0.28375
61.06106, 0.28385
62.06206, 0.28395
63.06306, 0.28404
64.06406, 0.28413
65.06507, 0.28421
66.06607, 0.28429
67.06707, 0.28437
68.06807, 0.28444
69.06907, 0.28452
70.07007, 0.28458
71.07107, 0.28465
72.07207, 0.28471
73.07307, 0.28477
74.07407, 0.28483
75.07508, 0.28489
76.07608, 0.28494
77.07708, 0.28499
78.07808, 0.28504
79.07908, 0.28509
80.08008, 0.28514
81.08108, 0.28518
82.08208, 0.28523
83.08308, 0.28527
84.08408, 0.28531
85.08509, 0.28535
86.08609, 0.28539
87.08709, 0.28543
88.08809, 0.28546
89.08909, 0.28550
90.09009, 0.28553
91.09109, 0.28556
92.09209, 0.28559
93.09309, 0.28562
94.09409, 0.28565
95.09510, 0.28568
96.09610, 0.28571
97.09710, 0.28574
98.09810, 0.28576
99.09910, 0.28579
100.10010, 0.28581
101.10110, 0.28584
102.10210, 0.28586
103.10310, 0.28588
104.10410, 0.28591
105.10511, 0.28593
106.10611, 0.28595
107.10711, 0.28597
108.10811, 0.28599
109.10911, 0.28601
110.11011, 0.28603
111.11111, 0.28604
112.11211, 0.28606
113.11311, 0.28608
114.11411, 0.28610
115.11512, 0.28611
116.11612, 0.28613
117.11712, 0.28614
118.11812, 0.28616
119.11912, 0.28617
120.12012, 0.28619
121.12112, 0.28620
122.12212, 0.28621
123.12312, 0.28623
124.12412, 0.28624
125.12513, 0.28625
126.12613, 0.28627
127.12713, 0.28628
128.12813, 0.28629
129.12913, 0.28630
130.13013, 0.28631
131.13113, 0.28632
132.13213, 0.28633
133.13313, 0.28634
134.13413, 0.28635
135.13514, 0.28637
136.13614, 0.28638
137.13714, 0.28639
138.13814, 0.28639
139.13914, 0.28640
140.14014, 0.28641
141.14114, 0.28642
142.14214, 0.28643
143.14314, 0.28644
144.14414, 0.28645
145.14515, 0.28646
146.14615, 0.28647
147.14715, 0.28648
148.14815, 0.28649
149.14915, 0.28649
150.15015, 0.28650
151.15115, 0.28651
152.15215, 0.28652
153.15315, 0.28653
154.15415, 0.28654
155.15516, 0.28654
156.15616, 0.28655
157.15716, 0.28656
158.15816, 0.28657
159.15916, 0.28657
160.16016, 0.28658
161.16116, 0.28659
162.16216, 0.28660
163.16316, 0.28661
164.16416, 0.28661
165.16517, 0.28662
166.16617, 0.28663
167.16717, 0.28663
168.16817, 0.28664
169.16917, 0.28665
170.17017, 0.28665
171.17117, 0.28666
172.17217, 0.28667
173.17317, 0.28667
174.17417, 0.28668
175.17518, 0.28669
176.17618, 0.28669
177.17718, 0.28670
178.17818, 0.28670
179.17918, 0.28671
180.18018, 0.28672
181.18118, 0.28672
182.18218, 0.28673
183.18318, 0.28673
184.18418, 0.28674
185.18519, 0.28674
186.18619, 0.28675
187.18719, 0.28675
188.18819, 0.28676
189.18919, 0.28676
190.19019, 0.28676
191.19119, 0.28677
192.19219, 0.28677
193.19319, 0.28678
194.19419, 0.28678
195.19520, 0.28678
196.19620, 0.28679
197.19720, 0.28679
198.19820, 0.28679
199.19920, 0.28680
200.20020, 0.28680
201.20120, 0.28680
202.20220, 0.28681
203.20320, 0.28681
204.20420, 0.28681
205.20521, 0.28681
206.20621, 0.28682
207.20721, 0.28682
208.20821, 0.28682
209.20921, 0.28683
210.21021, 0.28683
211.21121, 0.28683
212.21221, 0.28683
213.21321, 0.28684
214.21421, 0.28684
215.21522, 0.28684
216.21622, 0.28684
217.21722, 0.28685
218.21822, 0.28685
219.21922, 0.28685
220.22022, 0.28685
221.22122, 0.28686
222.22222, 0.28686
223.22322, 0.28686
224.22422, 0.28686
225.22523, 0.28687
226.22623, 0.28687
227.22723, 0.28687
228.22823, 0.28687
229.22923, 0.28688
230.23023, 0.28688
231.23123, 0.28688
232.23223, 0.28688
233.23323, 0.28689
234.23423, 0.28689
235.23524, 0.28689
236.23624, 0.28689
237.23724, 0.28690
238.23824, 0.28690
239.23924, 0.28690
240.24024, 0.28691
241.24124, 0.28691
242.24224, 0.28691
243.24324, 0.28691
244.24424, 0.28692
245.24525, 0.28692
246.24625, 0.28692
247.24725, 0.28692
248.24825, 0.28693
249.24925, 0.28693
250.25025, 0.28693
251.25125, 0.28693
252.25225, 0.28694
253.25325, 0.28694
254.25425, 0.28694
255.25526, 0.28695
256.25626, 0.28695
257.25726, 0.28695
258.25826, 0.28695
259.25926, 0.28696
260.26026, 0.28696
261.26126, 0.28696
262.26226, 0.28696
263.26326, 0.28696
264.26426, 0.28697
265.26527, 0.28697
266.26627, 0.28697
267.26727, 0.28697
268.26827, 0.28698
269.26927, 0.28698
270.27027, 0.28698
271.27127, 0.28698
272.27227, 0.28698
273.27327, 0.28699
274.27427, 0.28699
275.27528, 0.28699
276.27628, 0.28699
277.27728, 0.28699
278.27828, 0.28699
279.27928, 0.28700
280.28028, 0.28700
281.28128, 0.28700
282.28228, 0.28700
283.28328, 0.28700
284.28428, 0.28700
285.28529, 0.28700
286.28629, 0.28700
287.28729, 0.28700
288.28829, 0.28701
289.28929, 0.28701
290.29029, 0.28701
291.29129, 0.28701
292.29229, 0.28701
293.29329, 0.28701
294.29429, 0.28701
295.29530, 0.28701
296.29630, 0.28701
297.29730, 0.28701
298.29830, 0.28701
299.29930, 0.28701
300.30030, 0.28701
301.30130, 0.28701
302.30230, 0.28701
303.30330, 0.28702
304.30430, 0.28702
305.30531, 0.28702
306.30631, 0.28702
307.30731, 0.28702
308.30831, 0.28702
309.30931, 0.28702
310.31031, 0.28702
311.31131, 0.28702
312.31231, 0.28702
313.31331, 0.28702
314.31431, 0.28702
315.31532, 0.28702
316.31632, 0.28702
317.31732, 0.28702
318.31832, 0.28702
319.31932, 0.28702
320.32032, 0.28702
321.32132, 0.28702
322.32232, 0.28702
323.32332, 0.28702
324.32432, 0.28702
325.32533, 0.28702
326.32633, 0.28702
327.32733, 0.28702
328.32833, 0.28702
329.32933, 0.28702
330.33033, 0.28702
331.33133, 0.28702
332.33233, 0.28702
333.33333, 0.28702
334.33433, 0.28702
335.33534, 0.28702
336.33634, 0.28702
337.33734, 0.28702
338.33834, 0.28702
339.33934, 0.28702
340.34034, 0.28702
341.34134, 0.28702
342.34234, 0.28702
343.34334, 0.28702
344.34434, 0.28702
345.34535, 0.28702
346.34635, 0.28702
347.34735, 0.28702
348.34835, 0.28702
349.34935, 0.28702
350.35035, 0.28702
351.35135, 0.28702
352.35235, 0.28702
353.35335, 0.28702
354.35435, 0.28702
355.35536, 0.28702
356.35636, 0.28702
357.35736, 0.28702
358.35836, 0.28702
359.35936, 0.28702
360.36036, 0.28702
361.36136, 0.28702
362.36236, 0.28702
363.36336, 0.28702
364.36436, 0.28702
365.36537, 0.28703
366.36637, 0.28703
367.36737, 0.28703
368.36837, 0.28703
369.36937, 0.28703
370.37037, 0.28703
371.37137, 0.28703
372.37237, 0.28703
373.37337, 0.28703
374.37437, 0.28703
375.37538, 0.28703
376.37638, 0.28703
377.37738, 0.28703
378.37838, 0.28703
379.37938, 0.28703
380.38038, 0.28704
381.38138, 0.28704
382.38238, 0.28704
383.38338, 0.28704
384.38438, 0.28704
385.38539, 0.28704
386.38639, 0.28704
387.38739, 0.28704
388.38839, 0.28704
389.38939, 0.28704
390.39039, 0.28704
391.39139, 0.28704
392.39239, 0.28704
393.39339, 0.28705
394.39439, 0.28705
395.39540, 0.28705
396.39640, 0.28705
397.39740, 0.28705
398.39840, 0.28705
399.39940, 0.28705
400.40040, 0.28705
401.40140, 0.28705
402.40240, 0.28705
403.40340, 0.28705
404.40440, 0.28705
405.40541, 0.28705
406.40641, 0.28705
407.40741, 0.28706
408.40841, 0.28706
409.40941, 0.28706
410.41041, 0.28706
411.41141, 0.28706
412.41241, 0.28706
413.41341, 0.28706
414.41441, 0.28706
415.41542, 0.28706
416.41642, 0.28706
417.41742, 0.28706
418.41842, 0.28706
419.41942, 0.28706
420.42042, 0.28706
421.42142, 0.28706
422.42242, 0.28706
423.42342, 0.28706
424.42442, 0.28706
425.42543, 0.28706
426.42643, 0.28707
427.42743, 0.28707
428.42843, 0.28707
429.42943, 0.28707
430.43043, 0.28707
431.43143, 0.28707
432.43243, 0.28707
433.43343, 0.28707
434.43443, 0.28707
435.43544, 0.28707
436.43644, 0.28707
437.43744, 0.28707
438.43844, 0.28707
439.43944, 0.28707
440.44044, 0.28707
441.44144, 0.28707
442.44244, 0.28707
443.44344, 0.28707
444.44444, 0.28707
445.44545, 0.28707
446.44645, 0.28707
447.44745, 0.28707
448.44845, 0.28707
449.44945, 0.28707
450.45045, 0.28707
451.45145, 0.28707
452.45245, 0.28707
453.45345, 0.28707
454.45445, 0.28707
455.45546, 0.28707
456.45646, 0.28707
457.45746, 0.28707
458.45846, 0.28707
459.45946, 0.28707
460.46046, 0.28707
461.46146, 0.28707
462.46246, 0.28707
463.46346, 0.28707
464.46446, 0.28707
465.46547, 0.28707
466.46647, 0.28707
467.46747, 0.28707
468.46847, 0.28707
469.46947, 0.28707
470.47047, 0.28707
471.47147, 0.28707
472.47247, 0.28707
473.47347, 0.28707
474.47447, 0.28706
475.47548, 0.28706
476.47648, 0.28706
477.47748, 0.28706
478.47848, 0.28706
479.47948, 0.28706
480.48048, 0.28706
481.48148, 0.28706
482.48248, 0.28706
483.48348, 0.28706
484.48448, 0.28706
485.48549, 0.28706
486.48649, 0.28706
487.48749, 0.28706
488.48849, 0.28706
489.48949, 0.28706
490.49049, 0.28706
491.49149, 0.28706
492.49249, 0.28706
493.49349, 0.28706
494.49449, 0.28706
495.49550, 0.28706
496.49650, 0.28706
497.49750, 0.28706
498.49850, 0.28706
499.49950, 0.28706
500.50050, 0.28706
501.50150, 0.28706
502.50250, 0.28706
503.50350, 0.28706
504.50450, 0.28706
505.50551, 0.28705
506.50651, 0.28705
507.50751, 0.28705
508.50851, 0.28705
509.50951, 0.28705
510.51051, 0.28705
511.51151, 0.28705
512.51251, 0.28705
513.51351, 0.28705
514.51451, 0.28705
515.51552, 0.28705
516.51652, 0.28705
517.51752, 0.28705
518.51852, 0.28705
519.51952, 0.28705
520.52052, 0.28705
521.52152, 0.28705
522.52252, 0.28705
523.52352, 0.28705
524.52452, 0.28705
525.52553, 0.28705
526.52653, 0.28705
527.52753, 0.28705
528.52853, 0.28705
529.52953, 0.28705
530.53053, 0.28705
531.53153, 0.28705
532.53253, 0.28705
533.53353, 0.28705
534.53453, 0.28705
535.53554, 0.28705
536.53654, 0.28705
537.53754, 0.28705
538.53854, 0.28705
539.53954, 0.28705
540.54054, 0.28705
541.54154, 0.28705
542.54254, 0.28705
543.54354, 0.28705
544.54454, 0.28705
545.54555, 0.28705
546.54655, 0.28705
547.54755, 0.28705
548.54855, 0.28705
549.54955, 0.28705
550.55055, 0.28704
551.55155, 0.28704
552.55255, 0.28704
553.55355, 0.28704
554.55455, 0.28704
555.55556, 0.28704
556.55656, 0.28704
557.55756, 0.28704
558.55856, 0.28704
559.55956, 0.28704
560.56056, 0.28704
561.56156, 0.28704
562.56256, 0.28704
563.56356, 0.28704
564.56456, 0.28704
565.56557, 0.28704
566.56657, 0.28704
567.56757, 0.28704
568.56857, 0.28704
569.56957, 0.28704
570.57057, 0.28704
571.57157, 0.28704
572.57257, 0.28704
573.57357, 0.28704
574.57457, 0.28704
575.57558, 0.28704
576.57658, 0.28704
577.57758, 0.28704
578.57858, 0.28704
579.57958, 0.28704
580.58058, 0.28704
581.58158, 0.28704
582.58258, 0.28704
583.58358, 0.28704
584.58458, 0.28704
585.58559, 0.28704
586.58659, 0.28704
587.58759, 0.28704
588.58859, 0.28704
589.58959, 0.28704
590.59059, 0.28704
591.59159, 0.28704
592.59259, 0.28704
593.59359, 0.28704
594.59459, 0.28704
595.59560, 0.28704
596.59660, 0.28704
597.59760, 0.28703
598.59860, 0.28703
599.59960, 0.28703
600.60060, 0.28703
601.60160, 0.28703
602.60260, 0.28703
603.60360, 0.28703
604.60460, 0.28703
605.60561, 0.28703
606.60661, 0.28703
607.60761, 0.28703
608.60861, 0.28703
609.60961, 0.28703
610.61061, 0.28703
611.61161, 0.28703
612.61261, 0.28703
613.61361, 0.28703
614.61461, 0.28703
615.61562, 0.28703
616.61662, 0.28703
617.61762, 0.28703
618.61862, 0.28702
619.61962, 0.28702
620.62062, 0.28702
621.62162, 0.28702
622.62262, 0.28702
623.62362, 0.28702
624.62462, 0.28702
625.62563, 0.28702
626.62663, 0.28702
627.62763, 0.28702
628.62863, 0.28702
629.62963, 0.28702
630.63063, 0.28702
631.63163, 0.28702
632.63263, 0.28701
633.63363, 0.28701
634.63463, 0.28701
635.63564, 0.28701
636.63664, 0.28701
637.63764, 0.28701
638.63864, 0.28701
639.63964, 0.28701
640.64064, 0.28701
641.64164, 0.28701
642.64264, 0.28701
643.64364, 0.28700
644.64464, 0.28700
645.64565, 0.28700
646.64665, 0.28700
647.64765, 0.28700
648.64865, 0.28700
649.64965, 0.28700
650.65065, 0.28700
651.65165, 0.28700
652.65265, 0.28700
653.65365, 0.28699
654.65465, 0.28699
655.65566, 0.28699
656.65666, 0.28699
657.65766, 0.28699
658.65866, 0.28699
659.65966, 0.28699
660.66066, 0.28699
661.66166, 0.28698
662.66266, 0.28698
663.66366, 0.28698
664.66466, 0.28698
665.66567, 0.28698
666.66667, 0.28698
667.66767, 0.28698
668.66867, 0.28698
669.66967, 0.28697
670.67067, 0.28697
671.67167, 0.28697
672.67267, 0.28697
673.67367, 0.28697
674.67467, 0.28697
675.67568, 0.28697
676.67668, 0.28696
677.67768, 0.28696
678.67868, 0.28696
679.67968, 0.28696
680.68068, 0.28696
681.68168, 0.28696
682.68268, 0.28695
683.68368, 0.28695
684.68468, 0.28695
685.68569, 0.28695
686.68669, 0.28695
687.68769, 0.28695
688.68869, 0.28694
689.68969, 0.28694
690.69069, 0.28694
691.69169, 0.28694
692.69269, 0.28694
693.69369, 0.28694
694.69469, 0.28693
695.69570, 0.28693
696.69670, 0.28693
697.69770, 0.28693
698.69870, 0.28693
699.69970, 0.28693
700.70070, 0.28692
701.70170, 0.28692
702.70270, 0.28692
703.70370, 0.28692
704.70470, 0.28692
705.70571, 0.28691
706.70671, 0.28691
707.70771, 0.28691
708.70871, 0.28691
709.70971, 0.28691
710.71071, 0.28690
711.71171, 0.28690
712.71271, 0.28690
713.71371, 0.28690
714.71471, 0.28690
715.71572, 0.28689
716.71672, 0.28689
717.71772, 0.28689
718.71872, 0.28689
719.71972, 0.28689
720.72072, 0.28688
721.72172, 0.28688
722.72272, 0.28688
723.72372, 0.28688
724.72472, 0.28688
725.72573, 0.28687
726.72673, 0.28687
727.72773, 0.28687
728.72873, 0.28687
729.72973, 0.28686
730.73073, 0.28686
731.73173, 0.28686
732.73273, 0.28686
733.73373, 0.28686
734.73473, 0.28685
735.73574, 0.28685
736.73674, 0.28685
737.73774, 0.28685
738.73874, 0.28684
739.73974, 0.28684
740.74074, 0.28684
741.74174, 0.28684
742.74274, 0.28683
743.74374, 0.28683
744.74474, 0.28683
745.74575, 0.28683
746.74675, 0.28682
747.74775, 0.28682
748.74875, 0.28682
749.74975, 0.28682
750.75075, 0.28681
751.75175, 0.28681
752.75275, 0.28681
753.75375, 0.28681
754.75475, 0.28680
755.75576, 0.28680
756.75676, 0.28680
757.75776, 0.28680
758.75876, 0.28679
759.75976, 0.28679
760.76076, 0.28679
761.76176, 0.28679
762.76276, 0.28678
763.76376, 0.28678
764.76476, 0.28678
765.76577, 0.28677
766.76677, 0.28677
767.76777, 0.28677
768.76877, 0.28677
769.76977, 0.28676
770.77077, 0.28676
771.77177, 0.28676
772.77277, 0.28676
773.77377, 0.28675
774.77477, 0.28675
775.77578, 0.28675
776.77678, 0.28674
777.77778, 0.28674
778.77878, 0.28674
779.77978, 0.28674
780.78078, 0.28673
781.78178, 0.28673
782.78278, 0.28673
783.78378, 0.28672
784.78478, 0.28672
785.78579, 0.28672
786.78679, 0.28671
787.78779, 0.28671
788.78879, 0.28671
789.78979, 0.28671
790.79079, 0.28670
791.79179, 0.28670
792.79279, 0.28670
793.79379, 0.28669
794.79479, 0.28669
795.79580, 0.28669
796.79680, 0.28668
797.79780, 0.28668
798.79880, 0.28668
799.79980, 0.28667
800.80080, 0.28667
801.80180, 0.28667
802.80280, 0.28666
803.80380, 0.28666
804.80480, 0.28666
805.80581, 0.28665
806.80681, 0.28665
807.80781, 0.28665
808.80881, 0.28664
809.80981, 0.28664
810.81081, 0.28664
811.81181, 0.28663
812.81281, 0.28663
813.81381, 0.28663
814.81481, 0.28662
815.81582, 0.28662
816.81682, 0.28662
817.81782, 0.28661
818.81882, 0.28661
819.81982, 0.28660
820.82082, 0.28660
821.82182, 0.28660
822.82282, 0.28659
823.82382, 0.28659
824.82482, 0.28659
825.82583, 0.28658
826.82683, 0.28658
827.82783, 0.28657
828.82883, 0.28657
829.82983, 0.28657
830.83083, 0.28656
831.83183, 0.28656
832.83283, 0.28656
833.83383, 0.28655
834.83483, 0.28655
835.83584, 0.28654
836.83684, 0.28654
837.83784, 0.28654
838.83884, 0.28653
839.83984, 0.28653
840.84084, 0.28652
841.84184, 0.28652
842.84284, 0.28652
843.84384, 0.28651
844.84484, 0.28651
845.84585, 0.28650
846.84685, 0.28650
847.84785, 0.28650
848.84885, 0.28649
849.84985, 0.28649
850.85085, 0.28648
851.85185, 0.28648
852.85285, 0.28647
853.85385, 0.28647
854.85485, 0.28647
855.85586, 0.28646
856.85686, 0.28646
857.85786, 0.28645
858.85886, 0.28645
859.85986, 0.28644
860.86086, 0.28644
861.86186, 0.28643
862.86286, 0.28643
863.86386, 0.28642
864.86486, 0.28642
865.86587, 0.28642
866.86687, 0.28641
867.86787, 0.28641
868.86887, 0.28640
869.86987, 0.28640
870.87087, 0.28639
871.87187, 0.28639
872.87287, 0.28638
873.87387, 0.28638
874.87487, 0.28637
875.87588, 0.28637
876.87688, 0.28636
877.87788, 0.28636
878.87888, 0.28635
879.87988, 0.28635
880.88088, 0.28634
881.88188, 0.28634
882.88288, 0.28633
883.88388, 0.28633
884.88488, 0.28632
885.88589, 0.28632
886.88689, 0.28631
887.88789, 0.28631
888.88889, 0.28630
889.88989, 0.28630
890.89089, 0.28629
891.89189, 0.28629
892.89289, 0.28628
893.89389, 0.28628
894.89489, 0.28627
895.89590, 0.28627
896.89690, 0.28626
897.89790, 0.28626
898.89890, 0.28625
899.89990, 0.28625
900.90090, 0.28624
901.90190, 0.28624
902.90290, 0.28623
903.90390, 0.28622
904.90490, 0.28622
905.90591, 0.28621
906.90691, 0.28621
907.90791, 0.28620
908.90891, 0.28620
909.90991, 0.28619
910.91091, 0.28619
911.91191, 0.28618
912.91291, 0.28617
913.91391, 0.28617
914.91491, 0.28616
915.91592, 0.28616
916.91692, 0.28615
917.91792, 0.28615
918.91892, 0.28614
919.91992, 0.28613
920.92092, 0.28613
921.92192, 0.28612
922.92292, 0.28612
923.92392, 0.28611
924.92492, 0.28611
925.92593, 0.28610
926.92693, 0.28609
927.92793, 0.28609
928.92893, 0.28608
929.92993, 0.28608
930.93093, 0.28607
931.93193, 0.28606
932.93293, 0.28606
933.93393, 0.28605
934.93493, 0.28605
935.93594, 0.28604
936.93694, 0.28603
937.93794, 0.28603
938.93894, 0.28602
939.93994, 0.28602
940.94094, 0.28601
941.94194, 0.28600
942.94294, 0.28600
943.94394, 0.28599
944.94494, 0.28598
945.94595, 0.28598
946.94695, 0.28597
947.94795, 0.28597
948.94895, 0.28596
949.94995, 0.28595
950.95095, 0.28595
951.95195, 0.28594
952.95295, 0.28593
953.95395, 0.28593
954.95495, 0.28592
955.95596, 0.28592
956.95696, 0.28591
957.95796, 0.28590
958.95896, 0.28590
959.95996, 0.28589
960.96096, 0.28588
961.96196, 0.28588
962.96296, 0.28587
963.96396, 0.28586
964.96496, 0.28586
965.96597, 0.28585
966.96697, 0.28584
967.96797, 0.28584
968.96897, 0.28583
969.96997, 0.28583
970.97097, 0.28582
971.97197, 0.28581
972.97297, 0.28581
973.97397, 0.28580
974.97497, 0.28579
975.97598, 0.28579
976.97698, 0.28578
977.97798, 0.28577
978.97898, 0.28577
979.97998, 0.28576
980.98098, 0.28575
981.98198, 0.28575
982.98298, 0.28574
983.98398, 0.28573
984.98498, 0.28573
985.98599, 0.28572
986.98699, 0.28571
987.98799, 0.28571
988.98899, 0.28570
989.98999, 0.28569
990.99099, 0.28569
991.99199, 0.28568
992.99299, 0.28567
993.99399, 0.28567
994.99499, 0.28566
995.99600, 0.28566
996.99700, 0.28565
997.99800, 0.28564
998.99900, 0.28564
1000.00000, 0.28563


==> data/ratio/1_9.txt <==
x, y
0.00000, 2.00000
1.00100, 1.64168
2.00200, 0.92309
3.00300, 0.38055
4.00400, 0.13946
5.00501, 0.06669
6.00601, 0.05296
7.00701, 0.05936
8.00801, 0.07753
9.00901, 0.10503
10.01001, 0.13663
11.01101, 0.16516
12.01201, 0.18680
13.01301, 0.20208
14.01401, 0.21297
15.01502, 0.22105
16.01602, 0.22729
17.01702, 0.23227
18.01802, 0.23633
19.01902, 0.23969
20.02002, 0.24252
21.02102, 0.24493
22.02202, 0.24700
23.02302, 0.24879
24.02402, 0.25035
25.02503, 0.25172
26.02603, 0.25294
27.02703, 0.25402
28.02803, 0.25498
29.02903, 0.25584
30.03003, 0.25662
31.03103, 0.25732
32.03203, 0.25796
33.03303, 0.25854
34.03403, 0.25907
35.03504, 0.25956
36.03604, 0.26001
37.03704, 0.26042
38.03804, 0.26080
39.03904, 0.26115
40.04004, 0.26147
41.04104, 0.26177
42.04204, 0.26205
43.04304, 0.26231
44.04404, 0.26255
45.04505, 0.26278
46.04605, 0.26300
47.04705, 0.26320
48.04805, 0.26338
49.04905, 0.26356
50.05005, 0.26372
51.05105, 0.26388
52.05205, 0.26403
53.05305, 0.26417
54.05405, 0.26430
55.05506, 0.26443
56.05606, 0.26454
57.05706, 0.26466
58.05806, 0.26476
59.05906, 0.26487
60.06006, 0.26496
61.06106, 0.26506
62.06206, 0.26515
63.06306, 0.26523
64.06406, 0.26531
65.06507, 0.26539
66.06607, 0.26547
67.06707, 0.26554
68.06807, 0.26561
69.06907, 0.26567
70.07007, 0.26574
71.07107, 0.26580
72.07207, 0.26585
73.07307, 0.26591
74.07407, 0.26596
75.07508, 0.26602
76.07608, 0.26606
77.07708, 0.26611
78.07808, 0.26616
79.07908, 0.26620
80.08008, 0.26624
81.08108, 0.26628
82.08208, 0.26632
83.08308, 0.26636
84.08408, 0.26640
85.08509, 0.26643
86.08609, 0.26646
87.08709, 0.26650
88.08809, 0.26653
89.08909, 0.26656
90.09009, 0.26659
91.09109, 0.26662
92.09209, 0.26664
93.09309, 0.26667
94.09409, 0.26670
95.09510, 0.26672
96.09610, 0.26675
97.09710, 0.26677
98.09810, 0.26679
99.09910, 0.26682
100.10010, 0.26684
101.10110, 0.26686
102.10210, 0.26688
103.10310, 0.26690
104.10410, 0.26692
105.10511, 0.26694
106.10611, 0.26696
107.10711, 0.26698
108.10811, 0.26700
109.10911, 0.26702
110.11011, 0.26703
111.11111, 0.26705
112.11211, 0.26706
113.11311, 0.26708
114.11411, 0.26709
115.11512, 0.26711
116.11612, 0.26712
117.11712, 0.26714
118.11812, 0.26715
119.11912, 0.26716
120.12012, 0.26717
121.12112, 0.26719
122.12212, 0.26720
123.12312, 0.26721
124.12412, 0.26722
125.12513, 0.26723
126.12613, 0.26724
127.12713, 0.26725
128.12813, 0.26726
129.12913, 0.26727
130.13013, 0.26728
131.13113, 0.26729
132.13213, 0.26729
133.13313, 0.26730
134.13413, 0.26731
135.13514, 0.26732
136.13614, 0.26733
137.13714, 0.26734
138.13814, 0.26734
139.13914, 0.26735
140.14014, 0.26736
141.14114, 0.26737
142.14214, 0.26737
143.14314, 0.26738
144.14414, 0.26739
145.14515, 0.26739
146.14615, 0.26740
147.14715, 0.26741
148.14815, 0.26741
149.14915, 0.26742
150.15015, 0.26743
151.15115, 0.26743
152.15215, 0.26744
153.15315, 0.26745
154.15415, 0.26745
155.15516, 0.26746
156.15616, 0.26746
157.15716, 0.26747
158.15816, 0.26748
159.15916, 0.26748
160.16016, 0.26749
161.16116, 0.26749
162.16216, 0.26750
163.16316, 0.26750
164.16416, 0.26751
165.16517, 0.26751
166.16617, 0.26752
167.16717, 0.26752
168.16817, 0.26753
169.16917, 0.26753
170.17017, 0.26754
171.17117, 0.26754
172.17217, 0.26755
173.17317, 0.26755
174.17417, 0.26756
175.17518, 0.26756
176.17618, 0.26757
177.17718, 0.26757
178.17818, 0.26757
179.17918, 0.26758
180.18018, 0.26758
181.18118, 0.26759
182.18218, 0.26759
183.18318, 0.26759
184.18418, 0.26760
185.18519, 0.26760
186.18619, 0.26760
187.18719, 0.26761
188.18819, 0.26761
189.18919, 0.26761
190.19019, 0.26762
191.19119, 0.26762
192.19219, 0.26762
193.19319, 0.26763
194.19419, 0.26763
195.19520, 0.26763
196.19620, 0.26764
197.19720, 0.26764
198.19820, 0.26764
199.19920, 0.26764
200.20020, 0.26765
201.20120, 0.26765
202.20220, 0.26765
203.20320, 0.26765
204.20420, 0.26766
205.20521, 0.26766
206.20621, 0.26766
207.20721, 0.26767
208.20821, 0.26767
209.20921, 0.26767
210.21021, 0.26767
211.21121, 0.26768
212.21221, 0.26768
213.21321, 0.26768
214.21421, 0.26768
215.21522, 0.26769
216.21622, 0.26769
217.21722, 0.26769
218.21822, 0.26769
219.21922, 0.26770
220.22022, 0.26770
221.22122, 0.26770
222.22222, 0.26770
223.22322, 0.26770
224.22422, 0.26771
225.22523, 0.26771
226.22623, 0.26771
227.22723, 0.26771
228.22823, 0.26772
229.22923, 0.26772
230.23023, 0.26772
231.23123, 0.26772
232.23223, 0.26772
233.23323, 0.26773
234.23423, 0.26773
235.23524, 0.26773
236.23624, 0.26773
237.23724, 0.26773
238.23824, 0.26774
239.23924, 0.26774
240.24024, 0.26774
241.24124, 0.26774
242.24224, 0.26774
243.24324, 0.26775
244.24424, 0.26775
245.24525, 0.26775
246.24625, 0.26775
247.24725, 0.26775
248.24825, 0.26775
249.24925, 0.26776
250.25025, 0.26776
251.25125, 0.26776
252.25225, 0.26776
253.25325, 0.26776
254.25425, 0.26776
255.25526, 0.26777
256.25626, 0.26777
257.25726, 0.26777
258.25826, 0.26777
259.25926, 0.26777
260.26026, 0.26777
261.26126, 0.26778
262.26226, 0.26778
263.26326, 0.26778
264.26426, 0.26778
265.26527, 0.26778
266.26627, 0.26778
267.26727, 0.26778
268.26827, 0.26778
269.26927, 0.26779
270.27027, 0.26779
271.27127, 0.26779
272.27227, 0.26779
273.27327, 0.26779
274.27427, 0.26779
275.27528, 0.26779
276.27628, 0.26779
277.27728, 0.26780
278.27828, 0.26780
279.27928, 0.26780
280.28028, 0.26780
281.28128, 0.26780
282.28228, 0.26780
283.28328, 0.26780
284.28428, 0.26780
285.28529, 0.26781
286.28629, 0.26781
287.28729, 0.26781
288.28829, 0.26781
289.28929, 0.26781
290.29029, 0.26781
291.29129, 0.26781
292.29229, 0.26781
293.29329, 0.26781
294.29429, 0.26782
295.29530, 0.26782
296.29630, 0.26782
297.29730, 0.26782
298.29830, 0.26782
299.29930, 0.26782
300.30030, 0.26782
301.30130, 0.26782
302.30230, 0.26783
303.30330, 0.26783
304.30430, 0.26783
305.30531, 0.26783
306.30631, 0.26783
307.30731, 0.26783
308.30831, 0.26783
309.30931, 0.26783
310.31031, 0.26783
311.31131, 0.26784
312.31231, 0.26784
313.31331, 0.26784
314.31431, 0.26784
315.31532, 0.26784
316.31632, 0.26784
317.31732, 0.26784
318.31832, 0.26784
319.31932, 0.26784
320.32032, 0.26785
321.32132, 0.26785
322.32232, 0.26785
323.32332, 0.26785
324.32432, 0.26785
325.32533, 0.26785
326.32633, 0.26785
327.32733, 0.26785
328.32833, 0.26785
329.32933, 0.26786
330.33033, 0.26786
331.33133, 0.26786
332.33233, 0.26786
333.33333, 0.26786
334.33433, 0.26786
335.33534, 0.26786
336.33634, 0.26786
337.33734, 0.26786
338.33834, 0.26787
339.33934, 0.26787
340.34034, 0.26787
341.34134, 0.26787
342.34234, 0.26787
343.34334, 0.26787
344.34434, 0.26787
345.34535, 0.26787
346.34635, 0.26787
347.34735, 0.26788
348.34835, 0.26788
349.34935, 0.26788
350.35035, 0.26788
351.35135, 0.26788
352.35235, 0.26788
353.35335, 0.26788
354.35435, 0.26788
355.35536, 0.26788
356.35636, 0.26789
357.35736, 0.26789
358.35836, 0.26789
359.35936, 0.26789
360.36036, 0.26789
361.36136, 0.26789
362.36236, 0.26789
363.36336, 0.26789
364.36436, 0.26789
365.36537, 0.26789
366.36637, 0.26790
367.36737, 0.26790
368.36837, 0.26790
369.36937, 0.26790
370.37037, 0.26790
371.37137, 0.26790
372.37237, 0.26790
373.37337, 0.26790
374.37437, 0.26790
375.37538, 0.26791
376.37638, 0.26791
377.37738, 0.26791
378.37838, 0.26791
379.37938, 0.26791
380.38038, 0.26791
381.38138, 0.26791
382.38238, 0.26791
383.38338, 0.26791
384.38438, 0.26791
385.38539, 0.26792
386.38639, 0.26792
387.38739, 0.26792
388.38839, 0.26792
389.38939, 0.26792
390.39039, 0.26792
391.39139, 0.26792
392.39239, 0.26792
393.39339, 0.26792
394.39439, 0.26792
395.39540, 0.26793
396.39640, 0.26793
397.39740, 0.26793
398.39840, 0.26793
399.39940, 0.26793
400.40040, 0.26793
401.40140, 0.26793
402.40240, 0.26793
403.40340, 0.26793
404.40440, 0.26794
405.40541, 0.26794
406.40641, 0.26794
407.40741, 0.26794
408.40841, 0.26794
409.40941, 0.26794
410.41041, 0.26794
411.41141, 0.26794
412.41241, 0.26794
413.41341, 0.26795
414.41441, 0.26795
415.41542, 0.26795
416.41642, 0.26795
417.41742, 0.26795
418.41842, 0.26795
419.41942, 0.26795
420.42042, 0.26795
421.42142, 0.26796
422.42242, 0.26796
423.42342, 0.26796
424.42442, 0.26796
425.42543, 0.26796
426.42643, 0.26796
427.42743, 0.26796
428.42843, 0.26796
429.42943, 0.26797
430.43043, 0.26797
431.43143, 0.26797
432.43243, 0.26797
433.43343, 0.26797
434.43443, 0.26797
435.43544, 0.26797
436.43644, 0.26797
437.43744, 0.26798
438.43844, 0.26798
439.43944, 0.26798
440.44044, 0.26798
441.44144, 0.26798
442.44244, 0.26798
443.44344, 0.26798
444.44444, 0.26799
445.44545, 0.26799
446.44645, 0.26799
447.44745, 0.26799
448.44845, 0.26799
449.44945, 0.26799
450.45045, 0.26800
451.45145, 0.26800
452.45245, 0.26800
453.45345, 0.26800
454.45445, 0.26800
455.45546, 0.26800
456.45646, 0.26800
457.45746, 0.26801
458.45846, 0.26801
459.45946, 0.26801
460.46046, 0.26801
461.46146, 0.26801
462.46246, 0.26801
463.46346, 0.26802
464.46446, 0.26802
465.46547, 0.26802
466.46647, 0.26802
467.46747, 0.26802
468.46847, 0.26802
469.46947, 0.26803
470.47047, 0.26803
471.47147, 0.26803
472.47247, 0.26803
473.47347, 0.26803
474.47447, 0.26803
475.47548, 0.26804
476.47648, 0.26804
477.47748, 0.26804
478.47848, 0.26804
479.47948, 0.26804
480.48048, 0.26805
481.48148, 0.26805
482.48248, 0.26805
483.48348, 0.26805
484.48448, 0.26805
485.48549, 0.26806
486.48649, 0.26806
487.48749, 0.26806
488.48849, 0.26806
489.48949, 0.26806
490.49049, 0.26806
491.49149, 0.26807
492.49249, 0.26807
493.49349, 0.26807
494.49449, 0.26807
495.49550, 0.26807
496.49650, 0.26808
497.49750, 0.26808
498.49850, 0.26808
499.49950, 0.26808
500.50050, 0.26809
501.50150, 0.26809
502.50250, 0.26809
503.50350, 0.26809
504.50450, 0.26809
505.50551, 0.26810
506.50651, 0.26810
507.50751, 0.26810
508.50851, 0.26810
509.50951, 0.26810
510.51051, 0.26811
511.51151, 0.26811
512.51251, 0.26811
513.51351, 0.26811
514.51451, 0.26812
515.51552, 0.26812
516.51652, 0.26812
517.51752, 0.26812
518.51852, 0.26813
519.51952, 0.26813
520.52052, 0.26813
521.52152, 0.26813
522.52252, 0.26813
523.52352, 0.26814
524.52452, 0.26814
525.52553, 0.26814
526.52653, 0.26814
527.52753, 0.26815
528.52853, 0.26815
529.52953, 0.26815
530.53053, 0.26815
531.53153, 0.26816
532.53253, 0.26816
533.53353, 0.26816
534.53453, 0.26816
535.53554, 0.26817
536.53654, 0.26817
537.53754, 0.26817
538.53854, 0.26818
539.53954, 0.26818
540.54054, 0.26818
541.54154, 0.26818
542.54254, 0.26819
543.54354, 0.26819
544.54454, 0.26819
545.54555, 0.26819
546.54655, 0.26820
547.54755, 0.26820
548.54855, 0.26820
549.54955, 0.26821
550.55055, 0.26821
551.55155, 0.26821
552.55255, 0.26821
553.55355, 0.26822
554.55455, 0.26822
555.55556, 0.26822
556.55656, 0.26823
557.55756, 0.26823
558.55856, 0.26823
559.55956, 0.26823
560.56056, 0.26824
561.56156, 0.26824
562.56256, 0.26824
563.56356, 0.26825
564.56456, 0.26825
565.56557, 0.26825
566.56657, 0.26826
567.56757, 0.26826
568.56857, 0.26826
569.56957, 0.26827
570.57057, 0.26827
571.57157, 0.26827
572.57257, 0.26828
573.57357, 0.26828
574.57457, 0.26828
575.57558, 0.26829
576.57658, 0.26829
577.57758, 0.26829
578.57858, 0.26830
579.57958, 0.26830
580.58058, 0.26830
581.58158, 0.26831
582.58258, 0.26831
583.58358, 0.26831
584.58458, 0.26832
585.58559, 0.26832
586.58659, 0.26832
587.58759, 0.26833
588.58859, 0.26833
589.58959, 0.26833
590.59059, 0.26834
591.59159, 0.26834
592.59259, 0.26835
593.59359, 0.26835
594.59459, 0.26835
595.59560, 0.26836
596.59660, 0.26836
597.59760, 0.26836
598.59860, 0.26837
599.59960, 0.26837
600.60060, 0.26838
601.60160, 0.26838
602.60260, 0.26838
603.60360, 0.26839
604.60460, 0.26839
605.60561, 0.26840
606.60661, 0.26840
607.60761, 0.26840
608.60861, 0.26841
609.60961, 0.26841
610.61061, 0.26842
611.61161, 0.26842
612.61261, 0.26842
613.61361, 0.26843
614.61461, 0.26843
615.61562, 0.26844
616.61662, 0.26844
617.61762, 0.26845
618.61862, 0.26845
619.61962, 0.26845
620.62062, 0.26846
621.62162, 0.26846
622.62262, 0.26847
623.62362, 0.26847
624.62462, 0.26848
625.62563, 0.26848
626.62663, 0.26849
627.62763, 0.26849
628.62863, 0.26849
629.62963, 0.26850
630.63063, 0.26850
631.63163, 0.26851
632.63263, 0.26851
633.63363, 0.26852
634.63463, 0.26852
635.63564, 0.26853
636.63664, 0.26853
637.63764, 0.26854
638.63864, 0.26854
639.63964, 0.26855
640.64064, 0.26855
641.64164, 0.26856
642.64264, 0.26856
643.64364, 0.26857
644.64464, 0.26857
645.64565, 0.26858
646.64665, 0.26858
647.64765, 0.26859
648.64865, 0.26859
649.64965, 0.26860
650.65065, 0.26860
651.65165, 0.26861
652.65265, 0.26861
653.65365, 0.26862
654.65465, 0.26862
655.65566, 0.26863
656.65666, 0.26863
657.65766, 0.26864
658.65866, 0.26864
659.65966, 0.26865
660.66066, 0.26865
661.66166, 0.26866
662.66266, 0.26866
663.66366, 0.26867
664.66466, 0.26867
665.66567, 0.26868
666.66667, 0.26868
667.66767, 0.26869
668.66867, 0.26869
669.66967, 0.26870
670.67067, 0.26870
671.67167, 0.26871
672.67267, 0.26872
673.67367, 0.26872
674.67467, 0.26873
675.67568, 0.26873
676.67668, 0.26874
677.67768, 0.26874
678.67868, 0.26875
679.67968, 0.26875
680.68068, 0.26876
681.68168, 0.26877
682.68268, 0.26877
683.68368, 0.26878
684.68468, 0.26878
685.68569, 0.26879
686.68669, 0.26879
687.68769, 0.26880
688.68869, 0.26880
689.68969, 0.26881
690.69069, 0.26882
691.69169, 0.26882
692.69269, 0.26883
693.69369, 0.26883
694.69469, 0.26884
695.69570, 0.26884
696.69670, 0.26885
697.69770, 0.26886
698.69870, 0.26886
699.69970, 0.26887
700.70070, 0.26887
701.70170, 0.26888
702.70270, 0.26888
703.70370, 0.26889
704.70470, 0.26890
705.70571, 0.26890
706.70671, 0.26891
707.70771, 0.26891
708.70871, 0.26892
709.70971, 0.26893
710.71071, 0.26893
711.71171, 0.26894
712.71271, 0.26894
713.71371, 0.26895
714.71471, 0.26895
715.71572, 0.26896
716.71672, 0.26897
717.71772, 0.26897
718.71872, 0.26898
719.71972, 0.26898
720.72072, 0.26899
721.72172, 0.26900
722.72272, 0.26900
723.72372, 0.26901
724.72472, 0.26901
725.72573, 0.26902
726.72673, 0.26902
727.72773, 0.26903
728.72873, 0.26904
729.72973, 0.26904
730.73073, 0.26905
731.73173, 0.26905
732.73273, 0.26906
733.73373, 0.26906
734.73473, 0.26907
735.73574, 0.26908
736.73674, 0.26908
737.73774, 0.26909
738.73874, 0.26909
739.73974, 0.26910
740.74074, 0.26910
741.74174, 0.26911
742.74274, 0.26912
743.74374, 0.26912
744.74474, 0.26913
745.74575, 0.26913
746.74675, 0.26914
747.74775, 0.26914
748.74875, 0.26915
749.74975, 0.26915
750.75075, 0.26916
751.75175, 0.26917
752.75275, 0.26917
753.75375, 0.26918
754.75475, 0.26918
755.75576, 0.26919
756.75676, 0.26919
757.75776, 0.26920
758.75876, 0.26920
759.75976, 0.26921
760.76076, 0.26921
761.76176, 0.26922
762.76276, 0.26922
763.76376, 0.26923
764.76476, 0.26923
765.76577, 0.26924
766.76677, 0.26924
767.76777, 0.26925
768.76877, 0.26925
769.76977, 0.26926
770.77077, 0.26926
771.77177, 0.26927
772.77277, 0.26927
773.77377, 0.26928
774.77477, 0.26928
775.77578, 0.26929
776.77678, 0.26929
777.77778, 0.26930
778.77878, 0.26930
779.77978, 0.26930
780.78078, 0.26931
781.78178, 0.26931
782.78278, 0.26932
783.78378, 0.26932
784.78478, 0.26933
785.78579, 0.26933
786.78679, 0.26933
787.78779, 0.26934
788.78879, 0.26934
789.78979, 0.26935
790.79079, 0.26935
791.79179, 0.26935
792.79279, 0.26936
793.79379, 0.26936
794.79479, 0.26936
795.79580, 0.26937
796.79680, 0.26937
797.79780, 0.26937
798.79880, 0.26938
799.79980, 0.26938
800.80080, 0.26938
801.80180, 0.26939
802.80280, 0.26939
803.80380, 0.26939
804.80480, 0.26940
805.80581, 0.26940
806.80681, 0.26940
807.80781, 0.26940
808.80881, 0.26941
809.80981, 0.26941
810.81081, 0.26941
811.81181, 0.26941
812.81281, 0.26942
813.81381, 0.26942
814.81481, 0.26942
815.81582, 0.26942
816.81682, 0.26943
817.81782, 0.26943
818.81882, 0.26943
819.81982, 0.26943
820.82082, 0.26943
821.82182, 0.26943
822.82282, 0.26943
823.82382, 0.26944
824.82482, 0.26944
825.82583, 0.26944
826.82683, 0.26944
827.82783, 0.26944
828.82883, 0.26944
829.82983, 0.26944
830.83083, 0.26944
831.83183, 0.26944
832.83283, 0.26944
833.83383, 0.26944
834.83483, 0.26944
835.83584, 0.26944
836.83684, 0.26944
837.83784, 0.26944
838.83884, 0.26944
839.83984, 0.26944
840.84084, 0.26944
841.84184, 0.26944
842.84284, 0.26944
843.84384, 0.26944
844.84484, 0.26944
845.84585, 0.26943
846.84685, 0.26943
847.84785, 0.26943
848.84885, 0.26943
849.84985, 0.26943
850.85085, 0.26942
851.85185, 0.26942
852.85285, 0.26942
853.85385, 0.26942
854.85485, 0.26942
855.85586, 0.26941
856.85686, 0.26941
857.85786, 0.26941
858.85886, 0.26940
859.85986, 0.26940
860.86086, 0.26940
861.86186, 0.26939
862.86286, 0.26939
863.86386, 0.26938
864.86486, 0.26938
865.86587, 0.26938
866.86687, 0.26937
867.86787, 0.26937
868.86887, 0.26936
869.86987, 0.26936
870.87087, 0.26935
871.87187, 0.26935
872.87287, 0.26934
873.87387, 0.26933
874.87487, 0.26933
875.87588, 0.26932
876.87688, 0.26932
877.87788, 0.26931
878.87888, 0.26930
879.87988, 0.26930
880.88088, 0.26929
881.88188, 0.26928
882.88288, 0.26927
883.88388, 0.26927
884.88488, 0.26926
885.88589, 0.26925
886.88689, 0.26924
887.88789, 0.26923
888.88889, 0.26922
889.88989, 0.26921
890.89089, 0.26921
891.89189, 0.26920
892.89289, 0.26919
893.89389, 0.26918
894.89489, 0.26917
895.89590, 0.26916
896.89690, 0.26915
897.89790, 0.26913
898.89890, 0.26912
899.89990, 0.26911
900.90090, 0.26910
901.90190, 0.26909
902.90290, 0.26908
903.90390, 0.26907
904.90490, 0.26905
905.90591, 0.26904
906.90691, 0.26903
907.90791, 0.26901
908.90891, 0.26900
909.90991, 0.26899
910.91091, 0.26897
911.91191, 0.26896
912.91291, 0.26894
913.91391, 0.26893
914.91491, 0.26891
915.91592, 0.26890
916.91692, 0.26888
917.91792, 0.26887
918.91892, 0.26885
919.91992, 0.26884
920.92092, 0.26882
921.92192, 0.26880
922.92292, 0.26879
923.92392, 0.26877
924.92492, 0.26875
925.92593, 0.26873
926.92693, 0.26871
927.92793, 0.26870
928.92893, 0.26868
929.92993, 0.26866
930.93093, 0.26864
931.93193, 0.26862
932.93293, 0.26860
933.93393, 0.26858
934.93493, 0.26856
935.93594, 0.26854
936.93694, 0.26851
937.93794, 0.26849
938.93894, 0.26847
939.93994, 0.26845
940.94094, 0.26843
941.94194, 0.26840
942.94294, 0.26838
943.94394, 0.26836
944.94494, 0.26833
945.94595, 0.26831
946.94695, 0.26828
947.94795, 0.26826
948.94895, 0.26823
949.94995, 0.26821
950.95095, 0.26818
951.95195, 0.26816
952.95295, 0.26813
953.95395, 0.26810
954.95495, 0.26808
955.95596, 0.26805
956.95696, 0.26802
957.95796, 0.26799
958.95896, 0.26796
959.95996, 0.26793
960.96096, 0.26790
961.96196, 0.26787
962.96296, 0.26784
963.96396, 0.26781
964.96496, 0.26778
965.96597, 0.26775
966.96697, 0.26772
967.96797, 0.26769
968.96897, 0.26766
969.96997, 0.26762
970.97097, 0.26759
971.97197, 0.26756
972.97297, 0.26752
973.97397, 0.26749
974.97497, 0.26745
975.97598, 0.26742
976.97698, 0.26738
977.97798, 0.26735
978.97898, 0.26731
979.97998, 0.26727
980.98098, 0.26724
981.98198, 0.26720
982.98298, 0.26716
983.98398, 0.26712
984.98498, 0.26708
985.98599, 0.26704
986.98699, 0.26700
987.98799, 0.26696
988.98899, 0.26692
989.98999, 0.26688
990.99099, 0.26684
991.99199, 0.26680
992.99299, 0.26676
993.99399, 0.26671
994.99499, 0.26667
995.99600, 0.26663
996.99700, 0.26658
997.99800, 0.26654
998.99900, 0.26649
1000.00000, 0.26645


==> data/ratio/1_95.txt <==
x, y
0.00000, 2.00000
1.00100, 1.64989
2.00200, 0.93337
3.00300, 0.37428
4.00400, 0.11894
5.00501, 0.04225
6.00601, 0.02735
7.00701, 0.03020
8.00801, 0.04245
9.00901, 0.06542
10.01001, 0.09938
11.01101, 0.13708
12.01201, 0.16805
13.01301, 0.18887
14.01401, 0.20228
15.01502, 0.21142
16.01602, 0.21814
17.01702, 0.22336
18.01802, 0.22756
19.01902, 0.23100
20.02002, 0.23388
21.02102, 0.23632
22.02202, 0.23840
23.02302, 0.24020
24.02402, 0.24176
25.02503, 0.24313
26.02603, 0.24434
27.02703, 0.24541
28.02803, 0.24636
29.02903, 0.24721
30.03003, 0.24798
31.03103, 0.24867
32.03203, 0.24930
33.03303, 0.24986
34.03403, 0.25038
35.03504, 0.25085
36.03604, 0.25129
37.03704, 0.25169
38.03804, 0.25206
39.03904, 0.25240
40.04004, 0.25271
41.04104, 0.25300
42.04204, 0.25328
43.04304, 0.25353
44.04404, 0.25377
45.04505, 0.25399
46.04605, 0.25420
47.04705, 0.25439
48.04805, 0.25457
49.04905, 0.25474
50.05005, 0.25490
51.05105, 0.25505
52.05205, 0.25520
53.05305, 0.25533
54.05405, 0.25546
55.05506, 0.25558
56.05606, 0.25569
57.05706, 0.25580
58.05806, 0.25590
59.05906, 0.25600
60.06006, 0.25609
61.06106, 0.25618
62.06206, 0.25626
63.06306, 0.25634
64.06406, 0.25642
65.06507, 0.25649
66.06607, 0.25656
67.06707, 0.25663
68.06807, 0.25669
69.06907, 0.25675
70.07007, 0.25681
71.07107, 0.25687
72.07207, 0.25692
73.07307, 0.25697
74.07407, 0.25702
75.07508, 0.25707
76.07608, 0.25711
77.07708, 0.25716
78.07808, 0.25720
79.07908, 0.25724
80.08008, 0.25728
81.08108, 0.25731
82.08208, 0.25735
83.08308, 0.25738
84.08408, 0.25741
85.08509, 0.25745
86.08609, 0.25748
87.08709, 0.25750
88.08809, 0.25753
89.08909, 0.25756
90.09009, 0.25759
91.09109, 0.25761
92.09209, 0.25764
93.09309, 0.25766
94.09409, 0.25769
95.09510, 0.25771
96.09610, 0.25773
97.09710, 0.25775
98.09810, 0.25777
99.09910, 0.25779
100.10010, 0.25781
101.10110, 0.25783
102.10210, 0.25785
103.10310, 0.25787
104.10410, 0.25789
105.10511, 0.25790
106.10611, 0.25792
107.10711, 0.25794
108.10811, 0.25795
109.10911, 0.25797
110.11011, 0.25798
111.11111, 0.25800
112.11211, 0.25801
113.11311, 0.25803
114.11411, 0.25804
115.11512, 0.25805
116.11612, 0.25807
117.11712, 0.25808
118.11812, 0.25809
119.11912, 0.25810
120.12012, 0.25811
121.12112, 0.25813
122.12212, 0.25814
123.12312, 0.25815
124.12412, 0.25816
125.12513, 0.25817
126.12613, 0.25818
127.12713, 0.25819
128.12813, 0.25820
129.12913, 0.25821
130.13013, 0.25822
131.13113, 0.25823
132.13213, 0.25823
133.13313, 0.25824
134.13413, 0.25825
135.13514, 0.25826
136.13614, 0.25827
137.13714, 0.25828
138.13814, 0.25828
139.13914, 0.25829
140.14014, 0.25830
141.14114, 0.25831
142.14214, 0.25831
143.14314, 0.25832
144.14414, 0.25833
145.14515, 0.25833
146.14615, 0.25834
147.14715, 0.25835
148.14815, 0.25835
149.14915, 0.25836
150.15015, 0.25837
151.15115, 0.25837
152.15215, 0.25838
153.15315, 0.25838
154.15415, 0.25839
155.15516, 0.25840
156.15616, 0.25840
157.15716, 0.25841
158.15816, 0.25841
159.15916, 0.25842
160.16016, 0.25842
161.16116, 0.25843
162.16216, 0.25843
163.16316, 0.25844
164.16416, 0.25844
165.16517, 0.25845
166.16617, 0.25845
167.16717, 0.25846
168.16817, 0.25846
169.16917, 0.25847
170.17017, 0.25847
171.17117, 0.25847
172.17217, 0.25848
173.17317, 0.25848
174.17417, 0.25849
175.17518, 0.25849
176.17618, 0.25849
177.17718, 0.25850
178.17818, 0.25850
179.17918, 0.25851
180.18018, 0.25851
181.18118, 0.25851
182.18218, 0.25852
183.18318, 0.25852
184.18418, 0.25852
185.18519, 0.25853
186.18619, 0.25853
187.18719, 0.25853
188.18819, 0.25854
189.18919, 0.25854
190.19019, 0.25854
191.19119, 0.25855
192.19219, 0.25855
193.19319, 0.25855
194.19419, 0.25856
195.19520, 0.25856
196.19620, 0.25856
197.19720, 0.25857
198.19820, 0.25857
199.19920, 0.25857
200.20020, 0.25858
201.20120, 0.25858
202.20220, 0.25858
203.20320, 0.25858
204.20420, 0.25859
205.20521, 0.25859
206.20621, 0.25859
207.20721, 0.25860
208.20821, 0.25860
209.20921, 0.25860
210.21021, 0.25860
211.21121, 0.25861
212.21221, 0.25861
213.21321, 0.25861
214.21421, 0.25861
215.21522, 0.25862
216.21622, 0.25862
217.21722, 0.25862
218.21822, 0.25863
219.21922, 0.25863
220.22022, 0.25863
221.22122, 0.25863
222.22222, 0.25864
223.22322, 0.25864
224.22422, 0.25864
225.22523, 0.25864
226.22623, 0.25865
227.22723, 0.25865
228.22823, 0.25865
229.22923, 0.25865
230.23023, 0.25866
231.23123, 0.25866
232.23223, 0.25866
233.23323, 0.25866
234.23423, 0.25866
235.23524, 0.25867
236.23624, 0.25867
237.23724, 0.25867
238.23824, 0.25867
239.23924, 0.25868
240.24024, 0.25868
241.24124, 0.25868
242.24224, 0.25868
243.24324, 0.25869
244.24424, 0.25869
245.24525, 0.25869
246.24625, 0.25869
247.24725, 0.25869
248.24825, 0.25870
249.24925, 0.25870
250.25025, 0.25870
251.25125, 0.25870
252.25225, 0.25871
253.25325, 0.25871
254.25425, 0.25871
255.25526, 0.25871
256.25626, 0.25871
257.25726, 0.25872
258.25826, 0.25872
259.25926, 0.25872
260.26026, 0.25872
261.26126, 0.25873
262.26226, 0.25873
263.26326, 0.25873
264.26426, 0.25873
265.26527, 0.25873
266.26627, 0.25874
267.26727, 0.25874
268.26827, 0.25874
269.26927, 0.25874
270.27027, 0.25875
271.27127, 0.25875
272.27227, 0.25875
273.27327, 0.25875
274.27427, 0.25875
275.27528, 0.25876
276.27628, 0.25876
277.27728, 0.25876
278.27828, 0.25876
279.27928, 0.25877
280.28028, 0.25877
281.28128, 0.25877
282.28228, 0.25877
283.28328, 0.25878
284.28428, 0.25878
285.28529, 0.25878
286.28629, 0.25878
287.28729, 0.25878
288.28829, 0.25879
289.28929, 0.25879
290.29029, 0.25879
291.29129, 0.25879
292.29229, 0.25880
293.29329, 0.25880
294.29429, 0.25880
295.29530, 0.25880
296.29630, 0.25881
297.29730, 0.25881
298.29830, 0.25881
299.29930, 0.25881
300.30030, 0.25882
301.30130, 0.25882
302.30230, 0.25882
303.30330, 0.25883
304.30430, 0.25883
305.30531, 0.25883
306.30631, 0.25883
307.30731, 0.25884
308.30831, 0.25884
309.30931, 0.25884
310.31031, 0.25884
311.31131, 0.25885
312.31231, 0.25885
313.31331, 0.25885
314.31431, 0.25886
315.31532, 0.25886
316.31632, 0.25886
317.31732, 0.25886
318.31832, 0.25887
319.31932, 0.25887
320.32032, 0.25887
321.32132, 0.25888
322.32232, 0.25888
323.32332, 0.25888
324.32432, 0.25888
325.32533, 0.25889
326.32633, 0.25889
327.32733, 0.25889
328.32833, 0.25890
329.32933, 0.25890
330.33033, 0.25890
331.33133, 0.25890
332.33233, 0.25891
333.33333, 0.25891
334.33433, 0.25891
335.33534, 0.25892
336.33634, 0.25892
337.33734, 0.25892
338.33834, 0.25893
339.33934, 0.25893
340.34034, 0.25893
341.34134, 0.25894
342.34234, 0.25894
343.34334, 0.25894
344.34434, 0.25895
345.34535, 0.25895
346.34635, 0.25895
347.34735, 0.25896
348.34835, 0.25896
349.34935, 0.25896
350.35035, 0.25897
351.35135, 0.25897
352.35235, 0.25897
353.35335, 0.25898
354.35435, 0.25898
355.35536, 0.25898
356.35636, 0.25899
357.35736, 0.25899
358.35836, 0.25899
359.35936, 0.25900
360.36036, 0.25900
361.36136, 0.25900
362.36236, 0.25901
363.36336, 0.25901
364.36436, 0.25901
365.36537, 0.25902
366.36637, 0.25902
367.36737, 0.25903
368.36837, 0.25903
369.36937, 0.25903
370.37037, 0.25904
371.37137, 0.25904
372.37237, 0.25904
373.37337, 0.25905
374.37437, 0.25905
375.37538, 0.25905
376.37638, 0.25906
377.37738, 0.25906
378.37838, 0.25906
379.37938, 0.25907
380.38038, 0.25907
381.38138, 0.25908
382.38238, 0.25908
383.38338, 0.25908
384.38438, 0.25909
385.38539, 0.25909
386.38639, 0.25909
387.38739, 0.25910
388.38839, 0.25910
389.38939, 0.25911
390.39039, 0.25911
391.39139, 0.25911
392.39239, 0.25912
393.39339, 0.25912
394.39439, 0.25912
395.39540, 0.25913
396.39640, 0.25913
397.39740, 0.25913
398.39840, 0.25914
399.39940, 0.25914
400.40040, 0.25914
401.40140, 0.25915
402.40240, 0.25915
403.40340, 0.25915
404.40440, 0.25916
405.40541, 0.25916
406.40641, 0.25917
407.40741, 0.25917
408.40841, 0.25917
409.40941, 0.25918
410.41041, 0.25918
411.41141, 0.25918
412.41241, 0.25918
413.41341, 0.25919
414.41441, 0.25919
415.41542, 0.25919
416.41642, 0.25920
417.41742, 0.25920
418.41842, 0.25920
419.41942, 0.25921
420.42042, 0.25921
421.42142, 0.25921
422.42242, 0.25921
423.42342, 0.25922
424.42442, 0.25922
425.42543, 0.25922
426.42643, 0.25922
427.42743, 0.25923
428.42843, 0.25923
429.42943, 0.25923
430.43043, 0.25923
431.43143, 0.25924
432.43243, 0.25924
433.43343, 0.25924
434.43443, 0.25924
435.43544, 0.25924
436.43644, 0.25924
437.43744, 0.25925
438.43844, 0.25925
439.43944, 0.25925
440.44044, 0.25925
441.44144, 0.25925
442.44244, 0.25925
443.44344, 0.25925
444.44444, 0.25925
445.44545, 0.25926
446.44645, 0.25926
447.44745, 0.25926
448.44845, 0.25926
449.44945, 0.25926
450.45045, 0.25926
451.45145, 0.25926
452.45245, 0.25926
453.45345, 0.25926
454.45445, 0.25926
455.45546, 0.25926
456.45646, 0.25925
457.45746, 0.25925
458.45846, 0.25925
459.45946, 0.25925
460.46046, 0.25925
461.46146, 0.25925
462.46246, 0.25925
463.46346, 0.25924
464.46446, 0.25924
465.46547, 0.25924
466.46647, 0.25924
467.46747, 0.25924
468.46847, 0.25923
469.46947, 0.25923
470.47047, 0.25923
471.47147, 0.25922
472.47247, 0.25922
473.47347, 0.25921
474.47447, 0.25921
475.47548, 0.25921
476.47648, 0.25920
477.47748, 0.25920
478.47848, 0.25919
479.47948, 0.25919
480.48048, 0.25918
481.48148, 0.25917
482.48248, 0.25917
483.48348, 0.25916
484.48448, 0.25915
485.48549, 0.25915
486.48649, 0.25914
487.48749, 0.25913
488.48849, 0.25912
489.48949, 0.25912
490.49049, 0.25911
491.49149, 0.25910
492.49249, 0.25909
493.49349, 0.25908
494.49449, 0.25907
495.49550, 0.25906
496.49650, 0.25905
497.49750, 0.25904
498.49850, 0.25903
499.49950, 0.25902
500.50050, 0.25900
501.50150, 0.25899
502.50250, 0.25898
503.50350, 0.25896
504.50450, 0.25895
505.50551, 0.25894
506.50651, 0.25892
507.50751, 0.25891
508.50851, 0.25889
509.50951, 0.25888
510.51051, 0.25886
511.51151, 0.25885
512.51251, 0.25883
513.51351, 0.25881
514.51451, 0.25879
515.51552, 0.25878
516.51652, 0.25876
517.51752, 0.25874
518.51852, 0.25872
519.51952, 0.25870
520.52052, 0.25868
521.52152, 0.25866
522.52252, 0.25863
523.52352, 0.25861
524.52452, 0.25859
525.52553, 0.25857
526.52653, 0.25854
527.52753, 0.25852
528.52853, 0.25849
529.52953, 0.25847
530.53053, 0.25844
531.53153, 0.25841
532.53253, 0.25839
533.53353, 0.25836
534.53453, 0.25833
535.53554, 0.25830
536.53654, 0.25827
537.53754, 0.25824
538.53854, 0.25821
539.53954, 0.25818
540.54054, 0.25815
541.54154, 0.25812
542.54254, 0.25808
543.54354, 0.25805
544.54454, 0.25801
545.54555, 0.25798
546.54655, 0.25794
547.54755, 0.25790
548.54855, 0.25787
549.54955, 0.25783
550.55055, 0.25779
551.55155, 0.25775
552.55255, 0.25771
553.55355, 0.25767
554.55455, 0.25763
555.55556, 0.25758
556.55656, 0.25754
557.55756, 0.25750
558.55856, 0.25745
559.55956, 0.25740
560.56056, 0.25736
561.56156, 0.25731
562.56256, 0.25726
563.56356, 0.25721
564.56456, 0.25716
565.56557, 0.25711
566.56657, 0.25706
567.56757, 0.25701
568.56857, 0.25695
569.56957, 0.25690
570.57057, 0.25685
571.57157, 0.25679
572.57257, 0.25673
573.57357, 0.25667
574.57457, 0.25662
575.57558, 0.25656
576.57658, 0.25649
577.57758, 0.25643
578.57858, 0.25637
579.57958, 0.25631
580.58058, 0.25624
581.58158, 0.25618
582.58258, 0.25611
583.58358, 0.25604
584.58458, 0.25597
585.58559, 0.25590
586.58659, 0.25583
587.58759, 0.25576
588.58859, 0.25569
589.58959, 0.25562
590.59059, 0.25554
591.59159, 0.25547
592.59259, 0.25539
593.59359, 0.25531
594.59459, 0.25523
595.59560, 0.25515
596.59660, 0.25507
597.59760, 0.25499
598.59860, 0.25490
599.59960, 0.25482
600.60060, 0.25473
601.60160, 0.25465
602.60260, 0.25456
603.60360, 0.25447
604.60460, 0.25438
605.60561, 0.25429
606.60661, 0.25419
607.60761, 0.25410
608.60861, 0.25400
609.60961, 0.25391
610.61061, 0.25381
611.61161, 0.25371
612.61261, 0.25361
613.61361, 0.25351
614.61461, 0.25341
615.61562, 0.25330
616.61662, 0.25320
617.61762, 0.25309
618.61862, 0.25298
619.61962, 0.25287
620.62062, 0.25276
621.62162, 0.25265
622.62262, 0.25254
623.62362, 0.25242
624.62462, 0.25231
625.62563, 0.25219
626.62663, 0.25207
627.62763, 0.25195
628.62863, 0.25183
629.62963, 0.25171
630.63063, 0.25159
631.63163, 0.25146
632.63263, 0.25133
633.63363, 0.25121
634.63463, 0.25108
635.63564, 0.25094
636.63664, 0.25081
637.63764, 0.25068
638.63864, 0.25054
639.63964, 0.25041
640.64064, 0.25027
641.64164, 0.25013
642.64264, 0.24999
643.64364, 0.24984
644.64464, 0.24970
645.64565, 0.24956
646.64665, 0.24941
647.64765, 0.24926
648.64865, 0.24911
649.64965, 0.24896
650.65065, 0.24881
651.65165, 0.24865
652.65265, 0.24849
653.65365, 0.24834
654.65465, 0.24818
655.65566, 0.24802
656.65666, 0.24785
657.65766, 0.24769
658.65866, 0.24753
659.65966, 0.24736
660.66066, 0.24719
661.66166, 0.24702
662.66266, 0.24685
663.66366, 0.24667
664.66466, 0.24650
665.66567, 0.24632
666.66667, 0.24614
667.66767, 0.24597
668.66867, 0.24578
669.66967, 0.24560
670.67067, 0.24542
671.67167, 0.24523
672.67267, 0.24504
673.67367, 0.24485
674.67467, 0.24466
675.67568, 0.24447
676.67668, 0.24427
677.67768, 0.24408
678.67868, 0.24388
679.67968, 0.24368
680.68068, 0.24348
681.68168, 0.24328
682.68268, 0.24307
683.68368, 0.24287
684.68468, 0.24266
685.68569, 0.24245
686.68669, 0.24224
687.68769, 0.24202
688.68869, 0.24181
689.68969, 0.24159
690.69069, 0.24138
691.69169, 0.24116
692.69269, 0.24093
693.69369, 0.24071
694.69469, 0.24049
695.69570, 0.24026
696.69670, 0.24003
697.69770, 0.23980
698.69870, 0.23957
699.69970, 0.23934
700.70070, 0.23910
701.70170, 0.23886
702.70270, 0.23863
703.70370, 0.23839
704.70470, 0.23814
705.70571, 0.23790
706.70671, 0.23765
707.70771, 0.23741
708.70871, 0.23716
709.70971, 0.23691
710.71071, 0.23665
711.71171, 0.23640
712.71271, 0.23614
713.71371, 0.23589
714.71471, 0.23563
715.71572, 0.23537
716.71672, 0.23510
717.71772, 0.23484
718.71872, 0.23457
719.71972, 0.23430
720.72072, 0.23403
721.72172, 0.23376
722.72272, 0.23349
723.72372, 0.23321
724.72472, 0.23294
725.72573, 0.23266
726.72673, 0.23238
727.72773, 0.23209
728.72873, 0.23181
729.72973, 0.23153
730.73073, 0.23124
731.73173, 0.23095
732.73273, 0.23066
733.73373, 0.23037
734.73473, 0.23007
735.73574, 0.22978
736.73674, 0.22948
737.73774, 0.22918
738.73874, 0.22888
739.73974, 0.22857
740.74074, 0.22827
741.74174, 0.22796
742.74274, 0.22766
743.74374, 0.22735
744.74474, 0.22703
745.74575, 0.22672
746.74675, 0.22641
747.74775, 0.22609
748.74875, 0.22577
749.74975, 0.22545
750.75075, 0.22513
751.75175, 0.22481
752.75275, 0.22448
753.75375, 0.22415
754.75475, 0.22383
755.75576, 0.22350
756.75676, 0.22316
757.75776, 0.22283
758.75876, 0.22250
759.75976, 0.22216
760.76076, 0.22182
761.76176, 0.22148
762.76276, 0.22114
763.76376, 0.22080
764.76476, 0.22045
765.76577, 0.22011
766.76677, 0.21976
767.76777, 0.21941
768.76877, 0.21906
769.76977, 0.21870
770.77077, 0.21835
771.77177, 0.21799
772.77277, 0.21763
773.77377, 0.21728
774.77477, 0.21691
775.77578, 0.21655
776.77678, 0.21619
777.77778, 0.21582
778.77878, 0.21546
779.77978, 0.21509
780.78078, 0.21472
781.78178, 0.21434
782.78278, 0.21397
783.78378, 0.21360
784.78478, 0.21322
785.78579, 0.21284
786.78679, 0.21246
787.78779, 0.21208
788.78879, 0.21170
789.78979, 0.21132
790.79079, 0.21093
791.79179, 0.21054
792.79279, 0.21016
793.79379, 0.20977
794.79479, 0.20937
795.79580, 0.20898
796.79680, 0.20859
797.79780, 0.20819
798.79880, 0.20780
799.79980, 0.20740
800.80080, 0.20700
801.80180, 0.20660
802.80280, 0.20619
803.80380, 0.20579
804.80480, 0.20538
805.80581, 0.20498
806.80681, 0.20457
807.80781, 0.20416
808.80881, 0.20375
809.80981, 0.20334
810.81081, 0.20292
811.81181, 0.20251
812.81281, 0.20209
813.81381, 0.20168
814.81481, 0.20126
815.81582, 0.20084
816.81682, 0.20042
817.81782, 0.20000
818.81882, 0.19957
819.81982, 0.19915
820.82082, 0.19872
821.82182, 0.19829
822.82282, 0.19787
823.82382, 0.19744
824.82482, 0.19701
825.82583, 0.19657
826.82683, 0.19614
827.82783, 0.19571
828.82883, 0.19527
829.82983, 0.19483
830.83083, 0.19440
831.83183, 0.19396
832.83283, 0.19352
833.83383, 0.19308
834.83483, 0.19263
835.83584, 0.19219
836.83684, 0.19175
837.83784, 0.19130
838.83884, 0.19086
839.83984, 0.19041
840.84084, 0.18996
841.84184, 0.18951
842.84284, 0.18906
843.84384, 0.18861
844.84484, 0.18816
845.84585, 0.18770
846.84685, 0.18725
847.84785, 0.18679
848.84885, 0.18634
849.84985, 0.18588
850.85085, 0.18542
851.85185, 0.18496
852.85285, 0.18450
853.85385, 0.18404
854.85485, 0.18358
855.85586, 0.18312
856.85686, 0.18265
857.85786, 0.18219
858.85886, 0.18172
859.85986, 0.18126
860.86086, 0.18079
861.86186, 0.18032
862.86286, 0.17985
863.86386, 0.17938
864.86486, 0.17891
865.86587, 0.17844
866.86687, 0.17797
867.86787, 0.17750
868.86887, 0.17703
869.86987, 0.17655
870.87087, 0.17608
871.87187, 0.17560
872.87287, 0.17513
873.87387, 0.17465
874.87487, 0.17418
875.87588, 0.17370
876.87688, 0.17322
877.87788, 0.17274
878.87888, 0.17226
879.87988, 0.17178
880.88088, 0.17130
881.88188, 0.17082
882.88288, 0.17034
883.88388, 0.16985
884.88488, 0.16937
885.88589, 0.16889
886.88689, 0.16840
887.88789, 0.16792
888.88889, 0.16743
889.88989, 0.16695
890.89089, 0.16646
891.89189, 0.16598
892.89289, 0.16549
893.89389, 0.16500
894.89489, 0.16451
895.89590, 0.16403
896.89690, 0.16354
897.89790, 0.16305
898.89890, 0.16256
899.89990, 0.16207
900.90090, 0.16158
901.90190, 0.16109
902.90290, 0.16060
903.90390, 0.16011
904.90490, 0.15962
905.90591, 0.15913
906.90691, 0.15863
907.90791, 0.15814
908.90891, 0.15765
909.90991, 0.15716
910.91091, 0.15666
911.91191, 0.15617
912.91291, 0.15568
913.91391, 0.15518
914.91491, 0.15469
915.91592, 0.15420
916.91692, 0.15370
917.91792, 0.15321
918.91892, 0.15271
919.91992, 0.15222
920.92092, 0.15172
921.92192, 0.15123
922.92292, 0.15074
923.92392, 0.15024
924.92492, 0.14975
925.92593, 0.14925
926.92693, 0.14876
927.92793, 0.14826
928.92893, 0.14776
929.92993, 0.14727
930.93093, 0.14677
931.93193, 0.14628
932.93293, 0.14578
933.93393, 0.14529
934.93493, 0.14479
935.93594, 0.14430
936.93694, 0.14380
937.93794, 0.14331
938.93894, 0.14281
939.93994, 0.14232
940.94094, 0.14182
941.94194, 0.14133
942.94294, 0.14084
943.94394, 0.14034
944.94494, 0.13985
945.94595, 0.13935
946.94695, 0.13886
947.94795, 0.13837
948.94895, 0.13787
949.94995, 0.13738
950.95095, 0.13689
951.95195, 0.13639
952.95295, 0.13590
953.95395, 0.13541
954.95495, 0.13492
955.95596, 0.13442
956.95696, 0.13393
957.95796, 0.13344
958.95896, 0.13295
959.95996, 0.13246
960.96096, 0.13197
961.96196, 0.13148
962.96296, 0.13099
963.96396, 0.13050
964.96496, 0.13001
965.96597, 0.12952
966.96697, 0.12903
967.96797, 0.12855
968.96897, 0.12806
969.96997, 0.12757
970.97097, 0.12708
971.97197, 0.12660
972.97297, 0.12611
973.97397, 0.12563
974.97497, 0.12514
975.97598, 0.12466
976.97698, 0.12417
977.97798, 0.12369
978.97898, 0.12321
979.97998, 0.12272
980.98098, 0.12224
981.98198, 0.12176
982.98298, 0.12128
983.98398, 0.12080
984.98498, 0.12032
985.98599, 0.11984
986.98699, 0.11936
987.98799, 0.11888
988.98899, 0.11841
989.98999, 0.11793
990.99099, 0.11745
991.99199, 0.11698
992.99299, 0.11650
993.99399, 0.11603
994.99499, 0.11555
995.99600, 0.11508
996.99700, 0.11461
997.99800, 0.11413
998.99900, 0.11366
1000.00000, 0.11319


==> data/ratio/1_99.txt <==
x, y
0.00000, 2.00000
1.00100, 1.65598
2.00200, 0.94136
3.00300, 0.36977
4.00400, 0.10293
5.00501, 0.02301
6.00601, 0.00727
7.00701, 0.00627
8.00801, 0.00929
9.00901, 0.01689
10.01001, 0.03414
11.01101, 0.06875
12.01201, 0.11904
13.01301, 0.16368
14.01401, 0.18971
15.01502, 0.20312
16.01602, 0.21104
17.01702, 0.21659
18.01802, 0.22091
19.01902, 0.22441
20.02002, 0.22731
21.02102, 0.22976
22.02202, 0.23185
23.02302, 0.23364
24.02402, 0.23520
25.02503, 0.23656
26.02603, 0.23775
27.02703, 0.23881
28.02803, 0.23975
29.02903, 0.24059
30.03003, 0.24134
31.03103, 0.24202
32.03203, 0.24263
33.03303, 0.24319
34.03403, 0.24370
35.03504, 0.24416
36.03604, 0.24458
37.03704, 0.24497
38.03804, 0.24532
39.03904, 0.24565
40.04004, 0.24596
41.04104, 0.24624
42.04204, 0.24650
43.04304, 0.24674
44.04404, 0.24697
45.04505, 0.24718
46.04605, 0.24738
47.04705, 0.24756
48.04805, 0.24773
49.04905, 0.24790
50.05005, 0.24805
51.05105, 0.24819
52.05205, 0.24833
53.05305, 0.24846
54.05405, 0.24858
55.05506, 0.24869
56.05606, 0.24880
57.05706, 0.24890
58.05806, 0.24900
59.05906, 0.24909
60.06006, 0.24918
61.06106, 0.24926
62.06206, 0.24934
63.06306, 0.24942
64.06406, 0.24949
65.06507, 0.24956
66.06607, 0.24963
67.06707, 0.24969
68.06807, 0.24975
69.06907, 0.24981
70.07007, 0.24986
71.07107, 0.24991
72.07207, 0.24997
73.07307, 0.25001
74.07407, 0.25006
75.07508, 0.25011
76.07608, 0.25015
77.07708, 0.25019
78.07808, 0.25023
79.07908, 0.25027
80.08008, 0.25030
81.08108, 0.25034
82.08208, 0.25037
83.08308, 0.25041
84.08408, 0.25044
85.08509, 0.25047
86.08609, 0.25050
87.08709, 0.25053
88.08809, 0.25056
89.08909, 0.25058
90.09009, 0.25061
91.09109, 0.25063
92.09209, 0.25066
93.09309, 0.25068
94.09409, 0.25070
95.09510, 0.25073
96.09610, 0.25075
97.09710, 0.25077
98.09810, 0.25079
99.09910, 0.25081
100.10010, 0.25083
101.10110, 0.25085
102.10210, 0.25086
103.10310, 0.25088
104.10410, 0.25090
105.10511, 0.25092
106.10611, 0.25093
107.10711, 0.25095
108.10811, 0.25096
109.10911, 0.25098
110.11011, 0.25099
111.11111, 0.25101
112.11211, 0.25102
113.11311, 0.25103
114.11411, 0.25105
115.11512, 0.25106
116.11612, 0.25107
117.11712, 0.25108
118.11812, 0.25110
119.11912, 0.25111
120.12012, 0.25112
121.12112, 0.25113
122.12212, 0.25114
123.12312, 0.25115
124.12412, 0.25116
125.12513, 0.25117
126.12613, 0.25118
127.12713, 0.25119
128.12813, 0.25120
129.12913, 0.25121
130.13013, 0.25122
131.13113, 0.25123
132.13213, 0.25124
133.13313, 0.25124
134.13413, 0.25125
135.13514, 0.25126
136.13614, 0.25127
137.13714, 0.25127
138.13814, 0.25128
139.13914, 0.25129
140.14014, 0.25129
141.14114, 0.25130
142.14214, 0.25131
143.14314, 0.25131
144.14414, 0.25132
145.14515, 0.25132
146.14615, 0.25133
147.14715, 0.25133
148.14815, 0.25134
149.14915, 0.25134
150.15015, 0.25134
151.15115, 0.25135
152.15215, 0.25135
153.15315, 0.25135
154.15415, 0.25135
155.15516, 0.25135
156.15616, 0.25135
157.15716, 0.25136
158.15816, 0.25136
159.15916, 0.25136
160.16016, 0.25135
161.16116, 0.25135
162.16216, 0.25135
163.16316, 0.25135
164.16416, 0.25134
165.16517, 0.25134
166.16617, 0.25134
167.16717, 0.25133
168.16817, 0.25132
169.16917, 0.25132
170.17017, 0.25131
171.17117, 0.25130
172.17217, 0.25129
173.17317, 0.25128
174.17417, 0.25127
175.17518, 0.25126
176.17618, 0.25124
177.17718, 0.25123
178.17818, 0.25121
179.17918, 0.25120
180.18018, 0.25118
181.18118, 0.25116
182.18218, 0.25114
183.18318, 0.25112
184.18418, 0.25109
185.18519, 0.25107
186.18619, 0.25104
187.18719, 0.25101
188.18819, 0.25098
189.18919, 0.25095
190.19019, 0.25091
191.19119, 0.25088
192.19219, 0.25084
193.19319, 0.25080
194.19419, 0.25076
195.19520, 0.25071
196.19620, 0.25066
197.19720, 0.25062
198.19820, 0.25056
199.19920, 0.25051
200.20020, 0.25045
201.20120, 0.25039
202.20220, 0.25033
203.20320, 0.25027
204.20420, 0.25020
205.20521, 0.25013
206.20621, 0.25005
207.20721, 0.24997
208.20821, 0.24989
209.20921, 0.24981
210.21021, 0.24972
211.21121, 0.24963
212.21221, 0.24953
213.21321, 0.24943
214.21421, 0.24933
215.21522, 0.24922
216.21622, 0.24911
217.21722, 0.24899
218.21822, 0.24887
219.21922, 0.24875
220.22022, 0.24862
221.22122, 0.24849
222.22222, 0.24835
223.22322, 0.24820
224.22422, 0.24806
225.22523, 0.24790
226.22623, 0.24774
227.22723, 0.24758
228.22823, 0.24741
229.22923, 0.24723
230.23023, 0.24705
231.23123, 0.24687
232.23223, 0.24667
233.23323, 0.24648
234.23423, 0.24627
235.23524, 0.24606
236.23624, 0.24584
237.23724, 0.24562
238.23824, 0.24539
239.23924, 0.24515
240.24024, 0.24491
241.24124, 0.24466
242.24224, 0.24440
243.24324, 0.24413
244.24424, 0.24386
245.24525, 0.24358
246.24625, 0.24330
247.24725, 0.24300
248.24825, 0.24270
249.24925, 0.24239
250.25025, 0.24207
251.25125, 0.24175
252.25225, 0.24141
253.25325, 0.24107
254.25425, 0.24072
255.25526, 0.24037
256.25626, 0.24000
257.25726, 0.23963
258.25826, 0.23924
259.25926, 0.23885
260.26026, 0.23845
261.26126, 0.23804
262.26226, 0.23762
263.26326, 0.23720
264.26426, 0.23676
265.26527, 0.23632
266.26627, 0.23586
267.26727, 0.23540
268.26827, 0.23493
269.26927, 0.23445
270.27027, 0.23396
271.27127, 0.23346
272.27227, 0.23295
273.27327, 0.23243
274.27427, 0.23190
275.27528, 0.23136
276.27628, 0.23082
277.27728, 0.23026
278.27828, 0.22969
279.27928, 0.22912
280.28028, 0.22853
281.28128, 0.22793
282.28228, 0.22733
283.28328, 0.22671
284.28428, 0.22609
285.28529, 0.22545
286.28629, 0.22481
287.28729, 0.22416
288.28829, 0.22349
289.28929, 0.22282
290.29029, 0.22214
291.29129, 0.22145
292.29229, 0.22074
293.29329, 0.22003
294.29429, 0.21931
295.29530, 0.21858
296.29630, 0.21784
297.29730, 0.21709
298.29830, 0.21633
299.29930, 0.21556
300.30030, 0.21478
301.30130, 0.21400
302.30230, 0.21320
303.30330, 0.21239
304.30430, 0.21158
305.30531, 0.21075
306.30631, 0.20992
307.30731, 0.20908
308.30831, 0.20823
309.30931, 0.20737
310.31031, 0.20650
311.31131, 0.20562
312.31231, 0.20474
313.31331, 0.20385
314.31431, 0.20294
315.31532, 0.20203
316.31632, 0.20111
317.31732, 0.20019
318.31832, 0.19925
319.31932, 0.19831
320.32032, 0.19736
321.32132, 0.19640
322.32232, 0.19544
323.32332, 0.19447
324.32432, 0.19349
325.32533, 0.19250
326.32633, 0.19151
327.32733, 0.19050
328.32833, 0.18950
329.32933, 0.18848
330.33033, 0.18746
331.33133, 0.18643
332.33233, 0.18540
333.33333, 0.18436
334.33433, 0.18332
335.33534, 0.18227
336.33634, 0.18121
337.33734, 0.18015
338.33834, 0.17908
339.33934, 0.17800
340.34034, 0.17693
341.34134, 0.17584
342.34234, 0.17476
343.34334, 0.17366
344.34434, 0.17257
345.34535, 0.17146
346.34635, 0.17036
347.34735, 0.16925
348.34835, 0.16814
349.34935, 0.16702
350.35035, 0.16590
351.35135, 0.16477
352.35235, 0.16365
353.35335, 0.16252
354.35435, 0.16138
355.35536, 0.16025
356.35636, 0.15911
357.35736, 0.15797
358.35836, 0.15682
359.35936, 0.15568
360.36036, 0.15453
361.36136, 0.15338
362.36236, 0.15223
363.36336, 0.15108
364.36436, 0.14992
365.36537, 0.14877
366.36637, 0.14761
367.36737, 0.14646
368.36837, 0.14530
369.36937, 0.14414
370.37037, 0.14298
371.37137, 0.14182
372.37237, 0.14066
373.37337, 0.13951
374.37437, 0.13835
375.37538, 0.13719
376.37638, 0.13603
377.37738, 0.13488
378.37838, 0.13372
379.37938, 0.13257
380.38038, 0.13141
381.38138, 0.13026
382.38238, 0.12911
383.38338, 0.12796
384.38438, 0.12681
385.38539, 0.12567
386.38639, 0.12452
387.38739, 0.12338
388.38839, 0.12224
389.38939, 0.12111
390.39039, 0.11997
391.39139, 0.11884
392.39239, 0.11771
393.39339, 0.11658
394.39439, 0.11546
395.39540, 0.11434
396.39640, 0.11323
397.39740, 0.11211
398.39840, 0.11100
399.39940, 0.10990
400.40040, 0.10880
401.40140, 0.10770
402.40240, 0.10660
403.40340, 0.10551
404.40440, 0.10443
405.40541, 0.10335
406.40641, 0.10227
407.40741, 0.10120
408.40841, 0.10013
409.40941, 0.09907
410.41041, 0.09801
411.41141, 0.09695
412.41241, 0.09591
413.41341, 0.09486
414.41441, 0.09382
415.41542, 0.09279
416.41642, 0.09176
417.41742, 0.09074
418.41842, 0.08973
419.41942, 0.08872
420.42042, 0.08771
421.42142, 0.08671
422.42242, 0.08572
423.42342, 0.08473
424.42442, 0.08375
425.42543, 0.08277
426.42643, 0.08180
427.42743, 0.08084
428.42843, 0.07988
429.42943, 0.07893
430.43043, 0.07798
431.43143, 0.07705
432.43243, 0.07611
433.43343, 0.07519
434.43443, 0.07427
435.43544, 0.07336
436.43644, 0.07245
437.43744, 0.07155
438.43844, 0.07066
439.43944, 0.06977
440.44044, 0.06889
441.44144, 0.06802
442.44244, 0.06715
443.44344, 0.06630
444.44444, 0.06544
445.44545, 0.06460
446.44645, 0.06376
447.44745, 0.06293
448.44845, 0.06210
449.44945, 0.06129
450.45045, 0.06048
451.45145, 0.05967
452.45245, 0.05888
453.45345, 0.05809
454.45445, 0.05730
455.45546, 0.05653
456.45646, 0.05576
457.45746, 0.05500
458.45846, 0.05425
459.45946, 0.05350
460.46046, 0.05276
461.46146, 0.05202
462.46246, 0.05130
463.46346, 0.05058
464.46446, 0.04987
465.46547, 0.04916
466.46647, 0.04846
467.46747, 0.04777
468.46847, 0.04709
469.46947, 0.04641
470.47047, 0.04574
471.47147, 0.04508
472.47247, 0.04442
473.47347, 0.04377
474.47447, 0.04313
475.47548, 0.04250
476.47648, 0.04187
477.47748, 0.04125
478.47848, 0.04063
479.47948, 0.04002
480.48048, 0.03942
481.48148, 0.03883
482.48248, 0.03824
483.48348, 0.03766
484.48448, 0.03708
485.48549, 0.03652
486.48649, 0.03595
487.48749, 0.03540
488.48849, 0.03485
489.48949, 0.03431
490.49049, 0.03377
491.49149, 0.03324
492.49249, 0.03272
493.49349, 0.03221
494.49449, 0.03170
495.49550, 0.03119
496.49650, 0.03070
497.49750, 0.03020
498.49850, 0.02972
499.49950, 0.02924
500.50050, 0.02877
501.50150, 0.02830
502.50250, 0.02784
503.50350, 0.02738
504.50450, 0.02694
505.50551, 0.02649
506.50651, 0.02606
507.50751, 0.02562
508.50851, 0.02520
509.50951, 0.02478
510.51051, 0.02436
511.51151, 0.02395
512.51251, 0.02355
513.51351, 0.02315
514.51451, 0.02276
515.51552, 0.02237
516.51652, 0.02199
517.51752, 0.02162
518.51852, 0.02125
519.51952, 0.02088
520.52052, 0.02052
521.52152, 0.02016
522.52252, 0.01981
523.52352, 0.01947
524.52452, 0.01913
525.52553, 0.01879
526.52653, 0.01846
527.52753, 0.01814
528.52853, 0.01781
529.52953, 0.01750
530.53053, 0.01719
531.53153, 0.01688
532.53253, 0.01658
533.53353, 0.01628
534.53453, 0.01599
535.53554, 0.01570
536.53654, 0.01541
537.53754, 0.01513
538.53854, 0.01486
539.53954, 0.01459
540.54054, 0.01432
541.54154, 0.01406
542.54254, 0.01380
543.54354, 0.01354
544.54454, 0.01329
545.54555, 0.01304
546.54655, 0.01280
547.54755, 0.01256
548.54855, 0.01233
549.54955, 0.01209
550.55055, 0.01187
551.55155, 0.01164
552.55255, 0.01142
553.55355, 0.01120
554.55455, 0.01099
555.55556, 0.01078
556.55656, 0.01057
557.55756, 0.01037
558.55856, 0.01017
559.55956, 0.00998
560.56056, 0.00978
561.56156, 0.00959
562.56256, 0.00941
563.56356, 0.00922
564.56456, 0.00904
565.56557, 0.00887
566.56657, 0.00869
567.56757, 0.00852
568.56857, 0.00835
569.56957, 0.00819
570.57057, 0.00802
571.57157, 0.00787
572.57257, 0.00771
573.57357, 0.00755
574.57457, 0.00740
575.57558, 0.00725
576.57658, 0.00711
577.57758, 0.00696
578.57858, 0.00682
579.57958, 0.00669
580.58058, 0.00655
581.58158, 0.00642
582.58258, 0.00629
583.58358, 0.00616
584.58458, 0.00603
585.58559, 0.00591
586.58659, 0.00578
587.58759, 0.00567
588.58859, 0.00555
589.58959, 0.00543
590.59059, 0.00532
591.59159, 0.00521
592.59259, 0.00510
593.59359, 0.00499
594.59459, 0.00489
595.59560, 0.00479
596.59660, 0.00468
597.59760, 0.00459
598.59860, 0.00449
599.59960, 0.00439
600.60060, 0.00430
601.60160, 0.00421
602.60260, 0.00412
603.60360, 0.00403
604.60460, 0.00394
605.60561, 0.00386
606.60661, 0.00378
607.60761, 0.00369
608.60861, 0.00361
609.60961, 0.00354
610.61061, 0.00346
611.61161, 0.00338
612.61261, 0.00331
613.61361, 0.00324
614.61461, 0.00317
615.61562, 0.00310
616.61662, 0.00303
617.61762, 0.00296
618.61862, 0.00290
619.61962, 0.00283
620.62062, 0.00277
621.62162, 0.00271
622.62262, 0.00265
623.62362, 0.00259
624.62462, 0.00253
625.62563, 0.00247
626.62663, 0.00242
627.62763, 0.00236
628.62863, 0.00231
629.62963, 0.00226
630.63063, 0.00221
631.63163, 0.00216
632.63263, 0.00211
633.63363, 0.00206
634.63463, 0.00201
635.63564, 0.00197
636.63664, 0.00192
637.63764, 0.00188
638.63864, 0.00184
639.63964, 0.00179
640.64064, 0.00175
641.64164, 0.00171
642.64264, 0.00167
643.64364, 0.00163
644.64464, 0.00160
645.64565, 0.00156
646.64665, 0.00152
647.64765, 0.00149
648.64865, 0.00145
649.64965, 0.00142
650.65065, 0.00138
651.65165, 0.00135
652.65265, 0.00132
653.65365, 0.00129
654.65465, 0.00126
655.65566, 0.00123
656.65666, 0.00120
657.65766, 0.00117
658.65866, 0.00114
659.65966, 0.00112
660.66066, 0.00109
661.66166, 0.00106
662.66266, 0.00104
663.66366, 0.00101
664.66466, 0.00099
665.66567, 0.00096
666.66667, 0.00094
667.66767, 0.00092
668.66867, 0.00090
669.66967, 0.00087
670.67067, 0.00085
671.67167, 0.00083
672.67267, 0.00081
673.67367, 0.00079
674.67467, 0.00077
675.67568, 0.00075
676.67668, 0.00073
677.67768, 0.00072
678.67868, 0.00070
679.67968, 0.00068
680.68068, 0.00066
681.68168, 0.00065
682.68268, 0.00063
683.68368, 0.00062
684.68468, 0.00060
685.68569, 0.00059
686.68669, 0.00057
687.68769, 0.00056
688.68869, 0.00054
689.68969, 0.00053
690.69069, 0.00052
691.69169, 0.00050
692.69269, 0.00049
693.69369, 0.00048
694.69469, 0.00047
695.69570, 0.00045
696.69670, 0.00044
697.69770, 0.00043
698.69870, 0.00042
699.69970, 0.00041
700.70070, 0.00040
701.70170, 0.00039
702.70270, 0.00038
703.70370, 0.00037
704.70470, 0.00036
705.70571, 0.00035
706.70671, 0.00034
707.70771, 0.00033
708.70871, 0.00032
709.70971, 0.00032
710.71071, 0.00031
711.71171, 0.00030
712.71271, 0.00029
713.71371, 0.00028
714.71471, 0.00028
715.71572, 0.00027
716.71672, 0.00026
717.71772, 0.00025
718.71872, 0.00025
719.71972, 0.00024
720.72072, 0.00024
721.72172, 0.00023
722.72272, 0.00022
723.72372, 0.00022
724.72472, 0.00021
725.72573, 0.00021
726.72673, 0.00020
727.72773, 0.00019
728.72873, 0.00019
729.72973, 0.00018
730.73073, 0.00018
731.73173, 0.00017
732.73273, 0.00017
733.73373, 0.00017
734.73473, 0.00016
735.73574, 0.00016
736.73674, 0.00015
737.73774, 0.00015
738.73874, 0.00014
739.73974, 0.00014
740.74074, 0.00014
741.74174, 0.00013
742.74274, 0.00013
743.74374, 0.00013
744.74474, 0.00012
745.74575, 0.00012
746.74675, 0.00012
747.74775, 0.00011
748.74875, 0.00011
749.74975, 0.00011
750.75075, 0.00010
751.75175, 0.00010
752.75275, 0.00010
753.75375, 0.00010
754.75475, 0.00009
755.75576, 0.00009
756.75676, 0.00009
757.75776, 0.00008
758.75876, 0.00008
759.75976, 0.00008
760.76076, 0.00008
761.76176, 0.00008
762.76276, 0.00007
763.76376, 0.00007
764.76476, 0.00007
765.76577, 0.00007
766.76677, 0.00007
767.76777, 0.00006
768.76877, 0.00006
769.76977, 0.00006
770.77077, 0.00006
771.77177, 0.00006
772.77277, 0.00006
773.77377, 0.00005
774.77477, 0.00005
775.77578, 0.00005
776.77678, 0.00005
777.77778, 0.00005
778.77878, 0.00005
779.77978, 0.00005
780.78078, 0.00004
781.78178, 0.00004
782.78278, 0.00004
783.78378, 0.00004
784.78478, 0.00004
785.78579, 0.00004
786.78679, 0.00004
787.78779, 0.00004
788.78879, 0.00003
789.78979, 0.00003
790.79079, 0.00003
791.79179, 0.00003
792.79279, 0.00003
793.79379, 0.00003
794.79479, 0.00003
795.79580, 0.00003
796.79680, 0.00003
797.79780, 0.00003
798.79880, 0.00003
799.79980, 0.00002
800.80080, 0.00002
801.80180, 0.00002
802.80280, 0.00002
803.80380, 0.00002
804.80480, 0.00002
805.80581, 0.00002
806.80681, 0.00002
807.80781, 0.00002
808.80881, 0.00002
809.80981, 0.00002
810.81081, 0.00002
811.81181, 0.00002
812.81281, 0.00002
813.81381, 0.00002
814.81481, 0.00002
815.81582, 0.00002
816.81682, 0.00001
817.81782, 0.00001
818.81882, 0.00001
819.81982, 0.00001
820.82082, 0.00001
821.82182, 0.00001
822.82282, 0.00001
823.82382, 0.00001
824.82482, 0.00001
825.82583, 0.00001
826.82683, 0.00001
827.82783, 0.00001
828.82883, 0.00001
829.82983, 0.00001
830.83083, 0.00001
831.83183, 0.00001
832.83283, 0.00001
833.83383, 0.00001
834.83483, 0.00001
835.83584, 0.00001
836.83684, 0.00001
837.83784, 0.00001
838.83884, 0.00001
839.83984, 0.00001
840.84084, 0.00001
841.84184, 0.00001
842.84284, 0.00001
843.84384, 0.00001
844.84484, 0.00001
845.84585, 0.00001
846.84685, 0.00001
847.84785, 0.00001
848.84885, 0.00001
849.84985, 0.00001
850.85085, 0.00001
851.85185, 0.00000
852.85285, 0.00000
853.85385, 0.00000
854.85485, 0.00000
855.85586, 0.00000
856.85686, 0.00000
857.85786, 0.00000
858.85886, 0.00000
859.85986, 0.00000
860.86086, 0.00000
861.86186, 0.00000
862.86286, 0.00000
863.86386, 0.00000
864.86486, 0.00000
865.86587, 0.00000
866.86687, 0.00000
867.86787, 0.00000
868.86887, 0.00000
869.86987, 0.00000
870.87087, 0.00000
871.87187, 0.00000
872.87287, 0.00000
873.87387, 0.00000
874.87487, 0.00000
875.87588, 0.00000
876.87688, 0.00000
877.87788, 0.00000
878.87888, 0.00000
879.87988, 0.00000
880.88088, 0.00000
881.88188, 0.00000
882.88288, 0.00000
883.88388, 0.00000
884.88488, 0.00000
885.88589, 0.00000
886.88689, 0.00000
887.88789, 0.00000
888.88889, 0.00000
889.88989, 0.00000
890.89089, 0.00000
891.89189, 0.00000
892.89289, 0.00000
893.89389, 0.00000
894.89489, 0.00000
895.89590, 0.00000
896.89690, 0.00000
897.89790, 0.00000
898.89890, 0.00000
899.89990, 0.00000
900.90090, 0.00000
901.90190, 0.00000
902.90290, 0.00000
903.90390, 0.00000
904.90490, 0.00000
905.90591, 0.00000
906.90691, 0.00000
907.90791, 0.00000
908.90891, 0.00000
909.90991, 0.00000
910.91091, 0.00000
911.91191, 0.00000
912.91291, 0.00000
913.91391, 0.00000
914.91491, 0.00000
915.91592, 0.00000
916.91692, 0.00000
917.91792, 0.00000
918.91892, 0.00000
919.91992, 0.00000
920.92092, 0.00000
921.92192, 0.00000
922.92292, 0.00000
923.92392, 0.00000
924.92492, 0.00000
925.92593, 0.00000
926.92693, 0.00000
927.92793, 0.00000
928.92893, 0.00000
929.92993, 0.00000
930.93093, 0.00000
931.93193, 0.00000
932.93293, 0.00000
933.93393, 0.00000
934.93493, 0.00000
935.93594, 0.00000
936.93694, 0.00000
937.93794, 0.00000
938.93894, 0.00000
939.93994, 0.00000
940.94094, 0.00000
941.94194, 0.00000
942.94294, 0.00000
943.94394, 0.00000
944.94494, 0.00000
945.94595, 0.00000
946.94695, 0.00000
947.94795, 0.00000
948.94895, 0.00000
949.94995, 0.00000
950.95095, 0.00000
951.95195, 0.00000
952.95295, 0.00000
953.95395, 0.00000
954.95495, 0.00000
955.95596, 0.00000
956.95696, 0.00000
957.95796, 0.00000
958.95896, 0.00000
959.95996, 0.00000
960.96096, 0.00000
961.96196, 0.00000
962.96296, 0.00000
963.96396, 0.00000
964.96496, 0.00000
965.96597, 0.00000
966.96697, 0.00000
967.96797, 0.00000
968.96897, 0.00000
969.96997, 0.00000
970.97097, 0.00000
971.97197, 0.00000
972.97297, 0.00000
973.97397, 0.00000
974.97497, 0.00000
975.97598, 0.00000
976.97698, 0.00000
977.97798, 0.00000
978.97898, 0.00000
979.97998, 0.00000
980.98098, 0.00000
981.98198, 0.00000
982.98298, 0.00000
983.98398, 0.00000
984.98498, 0.00000
985.98599, 0.00000
986.98699, 0.00000
987.98799, 0.00000
988.98899, 0.00000
989.98999, 0.00000
990.99099, 0.00000
991.99199, 0.00000
992.99299, 0.00000
993.99399, 0.00000
994.99499, 0.00000
995.99600, 0.00000
996.99700, 0.00000
997.99800, 0.00000
998.99900, 0.00000
1000.00000, 0.00000


==> data/ratio/2.txt <==
x, y
0.00000, 2.00000
0.02002, 1.99985
0.04004, 1.99940
0.06006, 1.99865
0.08008, 1.99760
0.10010, 1.99625
0.12012, 1.99460
0.14014, 1.99265
0.16016, 1.99040
0.18018, 1.98786
0.20020, 1.98503
0.22022, 1.98190
0.24024, 1.97847
0.26026, 1.97476
0.28028, 1.97076
0.30030, 1.96647
0.32032, 1.96189
0.34034, 1.95703
0.36036, 1.95189
0.38038, 1.94647
0.40040, 1.94077
0.42042, 1.93480
0.44044, 1.92856
0.46046, 1.92205
0.48048, 1.91527
0.50050, 1.90823
0.52052, 1.90093
0.54054, 1.89338
0.56056, 1.88557
0.58058, 1.87751
0.60060, 1.86920
0.62062, 1.86065
0.64064, 1.85187
0.66066, 1.84284
0.68068, 1.83359
0.70070, 1.82410
0.72072, 1.81440
0.74074, 1.80447
0.76076, 1.79433
0.78078, 1.78397
0.80080, 1.77341
0.82082, 1.76265
0.84084, 1.75169
0.86086, 1.74054
0.88088, 1.72920
0.90090, 1.71767
0.92092, 1.70596
0.94094, 1.69408
0.96096, 1.68203
0.98098, 1.66981
1.00100, 1.65744
1.02102, 1.64490
1.04104, 1.63222
1.06106, 1.61939
1.08108, 1.60642
1.10110, 1.59332
1.12112, 1.58008
1.14114, 1.56672
1.16116, 1.55324
1.18118, 1.53964
1.20120, 1.52593
1.22122, 1.51212
1.24124, 1.49821
1.26126, 1.48420
1.28128, 1.47010
1.30130, 1.45592
1.32132, 1.44166
1.34134, 1.42732
1.36136, 1.41291
1.38138, 1.39844
1.40140, 1.38391
1.42142, 1.36932
1.44144, 1.35468
1.46146, 1.34000
1.48148, 1.32528
1.50150, 1.31052
1.52152, 1.29574
1.54154, 1.28092
1.56156, 1.26609
1.58158, 1.25124
1.60160, 1.23638
1.62162, 1.22151
1.64164, 1.20664
1.66166, 1.19177
1.68168, 1.17690
1.70170, 1.16205
1.72172, 1.14721
1.74174, 1.13240
1.76176, 1.11760
1.78178, 1.10283
1.80180, 1.08810
1.82182, 1.07340
1.84184, 1.05874
1.86186, 1.04412
1.88188, 1.02955
1.90190, 1.01503
1.92192, 1.00056
1.94194, 0.98616
1.96196, 0.97181
1.98198, 0.95753
2.00200, 0.94331
2.02202, 0.92917
2.04204, 0.91511
2.06206, 0.90112
2.08208, 0.88721
2.10210, 0.87338
2.12212, 0.85964
2.14214, 0.84599
2.16216, 0.83243
2.18218, 0.81897
2.20220, 0.80560
2.22222, 0.79233
2.24224, 0.77916
2.26226, 0.76610
2.28228, 0.75314
2.30230, 0.74029
2.32232, 0.72755
2.34234, 0.71492
2.36236, 0.70241
2.38238, 0.69001
2.40240, 0.67772
2.42242, 0.66556
2.44244, 0.65352
2.46246, 0.64159
2.48248, 0.62979
2.50250, 0.61812
2.52252, 0.60657
2.54254, 0.59514
2.56256, 0.58385
2.58258, 0.57268
2.60260, 0.56164
2.62262, 0.55073
2.64264, 0.53995
2.66266, 0.52931
2.68268, 0.51879
2.70270, 0.50841
2.72272, 0.49816
2.74274, 0.48805
2.76276, 0.47806
2.78278, 0.46821
2.80280, 0.45850
2.82282, 0.44892
2.84284, 0.43947
2.86286, 0.43016
2.88288, 0.42098
2.90290, 0.41194
2.92292, 0.40303
2.94294, 0.39425
2.96296, 0.38560
2.98298, 0.37709
3.00300, 0.36871
3.02302, 0.36047
3.04304, 0.35235
3.06306, 0.34437
3.08308, 0.33651
3.10310, 0.32879
3.12312, 0.32119
3.14314, 0.31373
3.16316, 0.30639
3.18318, 0.29918
3.20320, 0.29209
3.22322, 0.28513
3.24324, 0.27829
3.26326, 0.27157
3.28328, 0.26498
3.30330, 0.25851
3.32332, 0.25216
3.34334, 0.24593
3.36336, 0.23981
3.38338, 0.23382
3.40340, 0.22794
3.42342, 0.22217
3.44344, 0.21651
3.46346, 0.21097
3.48348, 0.20554
3.50350, 0.20022
3.52352, 0.19501
3.54354, 0.18990
3.56356, 0.18491
3.58358, 0.18001
3.60360, 0.17522
3.62362, 0.17053
3.64364, 0.16594
3.66366, 0.16145
3.68368, 0.15706
3.70370, 0.15276
3.72372, 0.14856
3.74374, 0.14446
3.76376, 0.14044
3.78378, 0.13652
3.80380, 0.13269
3.82382, 0.12894
3.84384, 0.12528
3.86386, 0.12171
3.88388, 0.11822
3.90390, 0.11481
3.92392, 0.11149
3.94394, 0.10825
3.96396, 0.10508
3.98398, 0.10199
4.00400, 0.09898
4.02402, 0.09604
4.04404, 0.09317
4.06406, 0.09038
4.08408, 0.08766
4.10410, 0.08501
4.12412, 0.08242
4.14414, 0.07990
4.16416, 0.07745
4.18418, 0.07506
4.20420, 0.07273
4.22422, 0.07047
4.24424, 0.06826
4.26426, 0.06612
4.28428, 0.06403
4.30430, 0.06200
4.32432, 0.06002
4.34434, 0.05810
4.36436, 0.05623
4.38438, 0.05441
4.40440, 0.05265
4.42442, 0.05093
4.44444, 0.04926
4.46446, 0.04764
4.48448, 0.04607
4.50450, 0.04454
4.52452, 0.04306
4.54454, 0.04162
4.56456, 0.04022
4.58458, 0.03886
4.60460, 0.03754
4.62462, 0.03626
4.64464, 0.03502
4.66466, 0.03382
4.68468, 0.03265
4.70470, 0.03152
4.72472, 0.03043
4.74474, 0.02936
4.76476, 0.02833
4.78478, 0.02734
4.80480, 0.02637
4.82482, 0.02543
4.84484, 0.02453
4.86486, 0.02365
4.88488, 0.02280
4.90490, 0.02198
4.92492, 0.02118
4.94494, 0.02041
4.96496, 0.01967
4.98498, 0.01894
5.00501, 0.01825
5.02503, 0.01757
5.04505, 0.01692
5.06507, 0.01629
5.08509, 0.01568
5.10511, 0.01509
5.12513, 0.01452
5.14515, 0.01398
5.16517, 0.01344
5.18519, 0.01293
5.20521, 0.01244
5.22523, 0.01196
5.24525, 0.01150
5.26527, 0.01105
5.28529, 0.01063
5.30531, 0.01021
5.32533, 0.00981
5.34535, 0.00943
5.36537, 0.00905
5.38539, 0.00870
5.40541, 0.00835
5.42543, 0.00802
5.44545, 0.00770
5.46547, 0.00739
5.48549, 0.00709
5.50551, 0.00681
5.52553, 0.00653
5.54555, 0.00626
5.56557, 0.00601
5.58559, 0.00576
5.60561, 0.00552
5.62563, 0.00530
5.64565, 0.00508
5.66567, 0.00487
5.68569, 0.00466
5.70571, 0.00447
5.72573, 0.00428
5.74575, 0.00410
5.76577, 0.00393
5.78579, 0.00376
5.80581, 0.00360
5.82583, 0.00345
5.84585, 0.00330
5.86587, 0.00316
5.88589, 0.00302
5.90591, 0.00289
5.92593, 0.00276
5.94595, 0.00264
5.96597, 0.00253
5.98599, 0.00242
6.00601, 0.00231
6.02603, 0.00221
6.04605, 0.00211
6.06607, 0.00202
6.08609, 0.00193
6.10611, 0.00184
6.12613, 0.00176
6.14615, 0.00168
6.16617, 0.00160
6.18619, 0.00153
6.20621, 0.00146
6.22623, 0.00139
6.24625, 0.00133
6.26627, 0.00127
6.28629, 0.00121
6.30631, 0.00116
6.32633, 0.00110
6.34635, 0.00105
6.36637, 0.00100
6.38639, 0.00095
6.40641, 0.00091
6.42643, 0.00087
6.44645, 0.00083
6.46647, 0.00079
6.48649, 0.00075
6.50651, 0.00071
6.52653, 0.00068
6.54655, 0.00065
6.56657, 0.00062
6.58659, 0.00059
6.60661, 0.00056
6.62663, 0.00053
6.64665, 0.00051
6.66667, 0.00048
6.68669, 0.00046
6.70671, 0.00043
6.72673, 0.00041
6.74675, 0.00039
6.76677, 0.00037
6.78679, 0.00036
6.80681, 0.00034
6.82683, 0.00032
6.84685, 0.00030
6.86687, 0.00029
6.88689, 0.00027
6.90691, 0.00026
6.92693, 0.00025
6.94695, 0.00024
6.96697, 0.00022
6.98699, 0.00021
7.00701, 0.00020
7.02703, 0.00019
7.04705, 0.00018
7.06707, 0.00017
7.08709, 0.00016
7.10711, 0.00015
7.12713, 0.00015
7.14715, 0.00014
7.16717, 0.00013
7.18719, 0.00012
7.20721, 0.00012
7.22723, 0.00011
7.24725, 0.00011
7.26727, 0.00010
7.28729, 0.00009
7.30731, 0.00009
7.32733, 0.00008
7.34735, 0.00008
7.36737, 0.00008
7.38739, 0.00007
7.40741, 0.00007
7.42743, 0.00006
7.44745, 0.00006
7.46747, 0.00006
7.48749, 0.00005
7.50751, 0.00005
7.52753, 0.00005
7.54755, 0.00005
7.56757, 0.00004
7.58759, 0.00004
7.60761, 0.00004
7.62763, 0.00004
7.64765, 0.00003
7.66767, 0.00003
7.68769, 0.00003
7.70771, 0.00003
7.72773, 0.00003
7.74775, 0.00003
7.76777, 0.00002
7.78779, 0.00002
7.80781, 0.00002
7.82783, 0.00002
7.84785, 0.00002
7.86787, 0.00002
7.88789, 0.00002
7.90791, 0.00002
7.92793, 0.00002
7.94795, 0.00001
7.96797, 0.00001
7.98799, 0.00001
8.00801, 0.00001
8.02803, 0.00001
8.04805, 0.00001
8.06807, 0.00001
8.08809, 0.00001
8.10811, 0.00001
8.12813, 0.00001
8.14815, 0.00001
8.16817, 0.00001
8.18819, 0.00001
8.20821, 0.00001
8.22823, 0.00001
8.24825, 0.00001
8.26827, 0.00001
8.28829, 0.00001
8.30831, 0.00000
8.32833, 0.00000
8.34835, 0.00000
8.36837, 0.00000
8.38839, 0.00000
8.40841, 0.00000
8.42843, 0.00000
8.44845, 0.00000
8.46847, 0.00000
8.48849, 0.00000
8.50851, 0.00000
8.52853, 0.00000
8.54855, 0.00000
8.56857, 0.00000
8.58859, 0.00000
8.60861, 0.00000
8.62863, 0.00000
8.64865, 0.00000
8.66867, 0.00000
8.68869, 0.00000
8.70871, 0.00000
8.72873, 0.00000
8.74875, 0.00000
8.76877, 0.00000
8.78879, 0.00000
8.80881, 0.00000
8.82883, 0.00000
8.84885, 0.00000
8.86887, 0.00000
8.88889, 0.00000
8.90891, 0.00000
8.92893, 0.00000
8.94895, 0.00000
8.96897, 0.00000
8.98899, 0.00000
9.00901, 0.00000
9.02903, 0.00000
9.04905, 0.00000
9.06907, 0.00000
9.08909, 0.00000
9.10911, 0.00000
9.12913, 0.00000
9.14915, 0.00000
9.16917, 0.00000
9.18919, 0.00000
9.20921, 0.00000
9.22923, 0.00000
9.24925, 0.00000
9.26927, 0.00000
9.28929, 0.00000
9.30931, 0.00000
9.32933, 0.00000
9.34935, 0.00000
9.36937, 0.00000
9.38939, 0.00000
9.40941, 0.00000
9.42943, 0.00000
9.44945, 0.00000
9.46947, 0.00000
9.48949, 0.00000
9.50951, 0.00000
9.52953, 0.00000
9.54955, 0.00000
9.56957, 0.00000
9.58959, 0.00000
9.60961, 0.00000
9.62963, 0.00000
9.64965, 0.00000
9.66967, 0.00000
9.68969, 0.00000
9.70971, 0.00000
9.72973, 0.00000
9.74975, 0.00000
9.76977, 0.00000
9.78979, 0.00000
9.80981, 0.00000
9.82983, 0.00000
9.84985, 0.00000
9.86987, 0.00000
9.88989, 0.00000
9.90991, 0.00000
9.92993, 0.00000
9.94995, 0.00000
9.96997, 0.00000
9.98999, 0.00000
10.01001, 0.00000
10.03003, 0.00000
10.05005, 0.00000
10.07007, 0.00000
10.09009, 0.00000
10.11011, 0.00000
10.13013, 0.00000
10.15015, 0.00000
10.17017, 0.00000
10.19019, 0.00000
10.21021, 0.00000
10.23023, 0.00000
10.25025, 0.00000
10.27027, 0.00000
10.29029, 0.00000
10.31031, 0.00000
10.33033, 0.00000
10.35035, 0.00000
10.37037, 0.00000
10.39039, 0.00000
10.41041, 0.00000
10.43043, 0.00000
10.45045, 0.00000
10.47047, 0.00000
10.49049, 0.00000
10.51051, 0.00000
10.53053, 0.00000
10.55055, 0.00000
10.57057, 0.00000
10.59059, 0.00000
10.61061, 0.00000
10.63063, 0.00000
10.65065, 0.00000
10.67067, 0.00000
10.69069, 0.00000
10.71071, 0.00000
10.73073, 0.00000
10.75075, 0.00000
10.77077, 0.00000
10.79079, 0.00000
10.81081, 0.00000
10.83083, 0.00000
10.85085, 0.00000
10.87087, 0.00000
10.89089, 0.00000
10.91091, 0.00000
10.93093, 0.00000
10.95095, 0.00000
10.97097, 0.00000
10.99099, 0.00000
11.01101, 0.00000
11.03103, 0.00000
11.05105, 0.00000
11.07107, 0.00000
11.09109, 0.00000
11.11111, 0.00000
11.13113, 0.00000
11.15115, 0.00000
11.17117, 0.00000
11.19119, 0.00000
11.21121, 0.00000
11.23123, 0.00000
11.25125, 0.00000
11.27127, 0.00000
11.29129, 0.00000
11.31131, 0.00000
11.33133, 0.00000
11.35135, 0.00000
11.37137, 0.00000
11.39139, 0.00000
11.41141, 0.00000
11.43143, 0.00000
11.45145, 0.00000
11.47147, 0.00000
11.49149, 0.00000
11.51151, 0.00000
11.53153, 0.00000
11.55155, 0.00000
11.57157, 0.00000
11.59159, 0.00000
11.61161, 0.00000
11.63163, 0.00000
11.65165, 0.00000
11.67167, 0.00000
11.69169, 0.00000
11.71171, 0.00000
11.73173, 0.00000
11.75175, 0.00000
11.77177, 0.00000
11.79179, 0.00000
11.81181, 0.00000
11.83183, 0.00000
11.85185, 0.00000
11.87187, 0.00000
11.89189, 0.00000
11.91191, 0.00000
11.93193, 0.00000
11.95195, 0.00000
11.97197, 0.00000
11.99199, 0.00000
12.01201, 0.00000
12.03203, 0.00000
12.05205, 0.00000
12.07207, 0.00000
12.09209, 0.00000
12.11211, 0.00000
12.13213, 0.00000
12.15215, 0.00000
12.17217, 0.00000
12.19219, 0.00000
12.21221, 0.00000
12.23223, 0.00000
12.25225, 0.00000
12.27227, 0.00000
12.29229, 0.00000
12.31231, 0.00000
12.33233, 0.00000
12.35235, 0.00000
12.37237, 0.00000
12.39239, 0.00000
12.41241, 0.00000
12.43243, 0.00000
12.45245, 0.00000
12.47247, 0.00000
12.49249, 0.00000
12.51251, 0.00000
12.53253, 0.00000
12.55255, 0.00000
12.57257, 0.00000
12.59259, 0.00000
12.61261, 0.00000
12.63263, 0.00000
12.65265, 0.00000
12.67267, 0.00000
12.69269, 0.00000
12.71271, 0.00000
12.73273, 0.00000
12.75275, 0.00000
12.77277, 0.00000
12.79279, 0.00000
12.81281, 0.00000
12.83283, 0.00000
12.85285, 0.00000
12.87287, 0.00000
12.89289, 0.00000
12.91291, 0.00000
12.93293, 0.00000
12.95295, 0.00000
12.97297, 0.00000
12.99299, 0.00000
13.01301, 0.00000
13.03303, 0.00000
13.05305, 0.00000
13.07307, 0.00000
13.09309, 0.00000
13.11311, 0.00000
13.13313, 0.00000
13.15315, 0.00000
13.17317, 0.00000
13.19319, 0.00000
13.21321, 0.00000
13.23323, 0.00000
13.25325, 0.00000
13.27327, 0.00000
13.29329, 0.00000
13.31331, 0.00000
13.33333, 0.00000
13.35335, 0.00000
13.37337, 0.00000
13.39339, 0.00000
13.41341, 0.00000
13.43343, 0.00000
13.45345, 0.00000
13.47347, 0.00000
13.49349, 0.00000
13.51351, 0.00000
13.53353, 0.00000
13.55355, 0.00000
13.57357, 0.00000
13.59359, 0.00000
13.61361, 0.00000
13.63363, 0.00000
13.65365, 0.00000
13.67367, 0.00000
13.69369, 0.00000
13.71371, 0.00000
13.73373, 0.00000
13.75375, 0.00000
13.77377, 0.00000
13.79379, 0.00000
13.81381, 0.00000
13.83383, 0.00000
13.85385, 0.00000
13.87387, 0.00000
13.89389, 0.00000
13.91391, 0.00000
13.93393, 0.00000
13.95395, 0.00000
13.97397, 0.00000
13.99399, 0.00000
14.01401, 0.00000
14.03403, 0.00000
14.05405, 0.00000
14.07407, 0.00000
14.09409, 0.00000
14.11411, 0.00000
14.13413, 0.00000
14.15415, 0.00000
14.17417, 0.00000
14.19419, 0.00000
14.21421, 0.00000
14.23423, 0.00000
14.25425, 0.00000
14.27427, 0.00000
14.29429, 0.00000
14.31431, 0.00000
14.33433, 0.00000
14.35435, 0.00000
14.37437, 0.00000
14.39439, 0.00000
14.41441, 0.00000
14.43443, 0.00000
14.45445, 0.00000
14.47447, 0.00000
14.49449, 0.00000
14.51451, 0.00000
14.53453, 0.00000
14.55455, 0.00000
14.57457, 0.00000
14.59459, 0.00000
14.61461, 0.00000
14.63463, 0.00000
14.65465, 0.00000
14.67467, 0.00000
14.69469, 0.00000
14.71471, 0.00000
14.73473, 0.00000
14.75475, 0.00000
14.77477, 0.00000
14.79479, 0.00000
14.81481, 0.00000
14.83483, 0.00000
14.85485, 0.00000
14.87487, 0.00000
14.89489, 0.00000
14.91491, 0.00000
14.93493, 0.00000
14.95495, 0.00000
14.97497, 0.00000
14.99499, 0.00000
15.01502, 0.00000
15.03504, 0.00000
15.05506, 0.00000
15.07508, 0.00000
15.09510, 0.00000
15.11512, 0.00000
15.13514, 0.00000
15.15516, 0.00000
15.17518, 0.00000
15.19520, 0.00000
15.21522, 0.00000
15.23524, 0.00000
15.25526, 0.00000
15.27528, 0.00000
15.29530, 0.00000
15.31532, 0.00000
15.33534, 0.00000
15.35536, 0.00000
15.37538, 0.00000
15.39540, 0.00000
15.41542, 0.00000
15.43544, 0.00000
15.45546, 0.00000
15.47548, 0.00000
15.49550, 0.00000
15.51552, 0.00000
15.53554, 0.00000
15.55556, 0.00000
15.57558, 0.00000
15.59560, 0.00000
15.61562, 0.00000
15.63564, 0.00000
15.65566, 0.00000
15.67568, 0.00000
15.69570, 0.00000
15.71572, 0.00000
15.73574, 0.00000
15.75576, 0.00000
15.77578, 0.00000
15.79580, 0.00000
15.81582, 0.00000
15.83584, 0.00000
15.85586, 0.00000
15.87588, 0.00000
15.89590, 0.00000
15.91592, 0.00000
15.93594, 0.00000
15.95596, 0.00000
15.97598, 0.00000
15.99600, 0.00000
16.01602, 0.00000
16.03604, 0.00000
16.05606, 0.00000
16.07608, 0.00000
16.09610, 0.00000
16.11612, 0.00000
16.13614, 0.00000
16.15616, 0.00000
16.17618, 0.00000
16.19620, 0.00000
16.21622, 0.00000
16.23624, 0.00000
16.25626, 0.00000
16.27628, 0.00000
16.29630, 0.00000
16.31632, 0.00000
16.33634, 0.00000
16.35636, 0.00000
16.37638, 0.00000
16.39640, 0.00000
16.41642, 0.00000
16.43644, 0.00000
16.45646, 0.00000
16.47648, 0.00000
16.49650, 0.00000
16.51652, 0.00000
16.53654, 0.00000
16.55656, 0.00000
16.57658, 0.00000
16.59660, 0.00000
16.61662, 0.00000
16.63664, 0.00000
16.65666, 0.00000
16.67668, 0.00000
16.69670, 0.00000
16.71672, 0.00000
16.73674, 0.00000
16.75676, 0.00000
16.77678, 0.00000
16.79680, 0.00000
16.81682, 0.00000
16.83684, 0.00000
16.85686, 0.00000
16.87688, 0.00000
16.89690, 0.00000
16.91692, 0.00000
16.93694, 0.00000
16.95696, 0.00000
16.97698, 0.00000
16.99700, 0.00000
17.01702, 0.00000
17.03704, 0.00000
17.05706, 0.00000
17.07708, 0.00000
17.09710, 0.00000
17.11712, 0.00000
17.13714, 0.00000
17.15716, 0.00000
17.17718, 0.00000
17.19720, 0.00000
17.21722, 0.00000
17.23724, 0.00000
17.25726, 0.00000
17.27728, 0.00000
17.29730, 0.00000
17.31732, 0.00000
17.33734, 0.00000
17.35736, 0.00000
17.37738, 0.00000
17.39740, 0.00000
17.41742, 0.00000
17.43744, 0.00000
17.45746, 0.00000
17.47748, 0.00000
17.49750, 0.00000
17.51752, 0.00000
17.53754, 0.00000
17.55756, 0.00000
17.57758, 0.00000
17.59760, 0.00000
17.61762, 0.00000
17.63764, 0.00000
17.65766, 0.00000
17.67768, 0.00000
17.69770, 0.00000
17.71772, 0.00000
17.73774, 0.00000
17.75776, 0.00000
17.77778, 0.00000
17.79780, 0.00000
17.81782, 0.00000
17.83784, 0.00000
17.85786, 0.00000
17.87788, 0.00000
17.89790, 0.00000
17.91792, 0.00000
17.93794, 0.00000
17.95796, 0.00000
17.97798, 0.00000
17.99800, 0.00000
18.01802, 0.00000
18.03804, 0.00000
18.05806, 0.00000
18.07808, 0.00000
18.09810, 0.00000
18.11812, 0.00000
18.13814, 0.00000
18.15816, 0.00000
18.17818, 0.00000
18.19820, 0.00000
18.21822, 0.00000
18.23824, 0.00000
18.25826, 0.00000
18.27828, 0.00000
18.29830, 0.00000
18.31832, 0.00000
18.33834, 0.00000
18.35836, 0.00000
18.37838, 0.00000
18.39840, 0.00000
18.41842, 0.00000
18.43844, 0.00000
18.45846, 0.00000
18.47848, 0.00000
18.49850, 0.00000
18.51852, 0.00000
18.53854, 0.00000
18.55856, 0.00000
18.57858, 0.00000
18.59860, 0.00000
18.61862, 0.00000
18.63864, 0.00000
18.65866, 0.00000
18.67868, 0.00000
18.69870, 0.00000
18.71872, 0.00000
18.73874, 0.00000
18.75876, 0.00000
18.77878, 0.00000
18.79880, 0.00000
18.81882, 0.00000
18.83884, 0.00000
18.85886, 0.00000
18.87888, 0.00000
18.89890, 0.00000
18.91892, 0.00000
18.93894, 0.00000
18.95896, 0.00000
18.97898, 0.00000
18.99900, 0.00000
19.01902, 0.00000
19.03904, 0.00000
19.05906, 0.00000
19.07908, 0.00000
19.09910, 0.00000
19.11912, 0.00000
19.13914, 0.00000
19.15916, 0.00000
19.17918, 0.00000
19.19920, 0.00000
19.21922, 0.00000
19.23924, 0.00000
19.25926, 0.00000
19.27928, 0.00000
19.29930, 0.00000
19.31932, 0.00000
19.33934, 0.00000
19.35936, 0.00000
19.37938, 0.00000
19.39940, 0.00000
19.41942, 0.00000
19.43944, 0.00000
19.45946, 0.00000
19.47948, 0.00000
19.49950, 0.00000
19.51952, 0.00000
19.53954, 0.00000
19.55956, 0.00000
19.57958, 0.00000
19.59960, 0.00000
19.61962, 0.00000
19.63964, 0.00000
19.65966, 0.00000
19.67968, 0.00000
19.69970, 0.00000
19.71972, 0.00000
19.73974, 0.00000
19.75976, 0.00000
19.77978, 0.00000
19.79980, 0.00000
19.81982, 0.00000
19.83984, 0.00000
19.85986, 0.00000
19.87988, 0.00000
19.89990, 0.00000
19.91992, 0.00000
19.93994, 0.00000
19.95996, 0.00000
19.97998, 0.00000
20.00000, 0.00000


==> data/utility/app.txt <==
x, y, err
0.050000, 0.660858, 0.025251
0.100000, 0.592975, 0.033742
0.150000, 0.578333, 0.046919
0.200000, 0.655691, 0.040407
0.250000, 0.5556114426392371, 0.053400785217993296
0.300000, 0.511819, 0.299877
0.350000, 0.542218, 0.106973
0.400000, 0.439686, 0.033672
0.450000, 0.407207, 0.117800
0.500000, 0.424541, 0.118705
0.550000, 0.360155, 0.143923
0.600000, 0.280085, 0.075522
0.650000, 0.391377, 0.098455
0.700000, 0.218991, 0.062808
0.750000, 0.259636, 0.062337
0.800000, 0.154734, 0.138920
0.850000, 0.234618, 0.230117
0.900000, 0.197761, 0.126324
0.950000, 0.226298, 0.173588
1, 0.22620906160835852, 0.03658027260155472


==> data/utility/app_old.txt <==
x, y, err
0.250000, 0.502226, 0.094500
0.500000, 0.401987, 0.174327
1.000000, 0.053597, 0.109795
1.250000, 0.128519, 0.166510
1.500000, 0.480996, 0.464752
1.750000, 1.046955, 0.907484
2.000000, 0.786603, 0.272373


==> data/utility/entropy/binomial.txt <==
x, y, err
10000, 0.396285, 0.539548
21545, 0.353546, 0.495942
46416, 0.307146, 0.375864
100000, 0.346597, 0.490148
215444, 0.269665, 0.307679
464159, 0.250522, 0.346190
1000000, 0.240923, 0.211143
2154435, 0.208672, 0.276101
4641589, 0.258642, 0.309031
10000000, 0.186671, 0.263061


==> data/utility/entropy/uniform.txt <==
x, y, err
10000, 0.703601, 1.168550
21545, 0.620123, 0.753823
46416, 0.508127, 0.694929
100000, 0.481854, 0.554573
215444, 0.474756, 0.571871
464159, 0.354678, 0.370954
1000000, 0.290674, 0.424842
2154435, 0.352533, 0.380060
4641589, 0.288699, 0.340695
10000000, 0.262634, 0.308191

==> data/utility/synthetic/binomial/0_25.txt <==
x,y,err
10000, 0.278522, 0.196106
21545, 0.223826, 0.179206
46416, 0.158005, 0.179080
100000, 0.146992, 0.176459
215444, 0.149395, 0.176863
464159, 0.141107, 0.165321
1000000, 0.112362, 0.126213
2154435, 0.126701, 0.170664
4641589, 0.119447, 0.129340
10000000, 0.103880, 0.130633


==> data/utility/synthetic/binomial/0_5.txt <==
x,y,err
10000, 0.197656, 0.170581
21545, 0.150592, 0.161047
46416, 0.129601, 0.151104
100000, 0.130810, 0.186281
215444, 0.160916, 0.169092
464159, 0.130189, 0.133870
1000000, 0.104188, 0.191013
2154435, 0.134609, 0.148339
4641589, 0.111549, 0.172938
10000000, 0.146722, 0.149677


==> data/utility/synthetic/binomial/0_75.txt <==
x,y,err
10000, 0.164077, 0.174920
21545, 0.178970, 0.170853
46416, 0.133502, 0.138670
100000, 0.145460, 0.162393
215444, 0.147469, 0.124926
464159, 0.141643, 0.188745
1000000, 0.157864, 0.169853
2154435, 0.151519, 0.164837
4641589, 0.119660, 0.177963
10000000, 0.113742, 0.168687


==> data/utility/synthetic/binomial/1.txt <==
x,y,err
10000, 0.148039, 0.186443
21545, 0.161932, 0.189544
46416, 0.136456, 0.200189
100000, 0.162377, 0.163189
215444, 0.149109, 0.172632
464159, 0.132619, 0.179727
1000000, 0.158750, 0.181542
2154435, 0.148651, 0.190625
4641589, 0.163146, 0.148433
10000000, 0.155902, 0.198287


==> data/utility/synthetic/binomial/1_25.txt <==
x,y,err
10000, 0.190706, 0.266399
21545, 0.172963, 0.191736
46416, 0.162012, 0.171513
100000, 0.138041, 0.181620
215444, 0.189890, 0.211858
464159, 0.168993, 0.153714
1000000, 0.212689, 0.253855
2154435, 0.159596, 0.176888
4641589, 0.167726, 0.222673
10000000, 0.169024, 0.199817


==> data/utility/synthetic/binomial/1_5.txt <==
x,y,err
10000, 0.186326, 0.229765
21545, 0.190664, 0.215671
46416, 0.179957, 0.225753
100000, 0.216567, 0.237273
215444, 0.165523, 0.204929
464159, 0.182965, 0.238333
1000000, 0.153067, 0.156073
2154435, 0.152942, 0.181083
4641589, 0.154196, 0.176971
10000000, 0.207134, 0.245084


==> data/utility/synthetic/binomial/1_75.txt <==
x,y,err
10000, 0.240572, 0.303198
21545, 0.164543, 0.237335
46416, 0.180169, 0.263730
100000, 0.198247, 0.190344
215444, 0.194620, 0.175711
464159, 0.209172, 0.236486
1000000, 0.193979, 0.212772
2154435, 0.186170, 0.213288
4641589, 0.174766, 0.218250
10000000, 0.169592, 0.217798


==> data/utility/synthetic/binomial/2.txt <==
x,y,err
10000, 0.269132, 0.432663
21545, 0.281153, 0.253555
46416, 0.198011, 0.200716
100000, 0.204001, 0.191347
215444, 0.198892, 0.239076
464159, 0.262272, 0.250182
1000000, 0.204175, 0.225535
2154435, 0.183667, 0.221759
4641589, 0.205693, 0.213747
10000000, 0.232079, 0.216370


==> data/utility/synthetic/uniform/0_25.txt <==
x, y, err
10000, 0.736780, 0.077976
21545, 0.555352, 0.143255
46416, 0.340713, 0.187679
100000, 0.198424, 0.164377
215444, 0.119623, 0.143440
464159, 0.113282, 0.123912
1000000, 0.136110, 0.153765
2154435, 0.108078, 0.129471
4641589, 0.110061, 0.134610
10000000, 0.131616, 0.152849


==> data/utility/synthetic/uniform/0_5.txt <==
x, y, err
10000, 0.578259, 0.121129
21545, 0.415700, 0.147481
46416, 0.245264, 0.190727
100000, 0.148392, 0.191733
215444, 0.160599, 0.138403
464159, 0.143884, 0.143641
1000000, 0.112755, 0.148597
2154435, 0.110446, 0.162853
4641589, 0.154455, 0.175001
10000000, 0.112437, 0.141535



==> data/utility/synthetic/uniform/0_75.txt <==
x, y, err
10000, 0.369718, 0.180476
21545, 0.284994, 0.174613
46416, 0.159121, 0.178808
100000, 0.154760, 0.142058
215444, 0.104845, 0.137402
464159, 0.159166, 0.193203
1000000, 0.146824, 0.129161
2154435, 0.148871, 0.160231
4641589, 0.100430, 0.115466
10000000, 0.112538, 0.192202


==> data/utility/synthetic/uniform/1.txt <==
x, y, err
10000, 0.164328, 0.149957
21545, 0.158252, 0.162614
46416, 0.144560, 0.151696
100000, 0.126182, 0.139327
215444, 0.156998, 0.183764
464159, 0.142629, 0.156605
1000000, 0.142614, 0.155110
2154435, 0.137127, 0.157951
4641589, 0.155778, 0.168560
10000000, 0.140544, 0.147853



==> data/utility/synthetic/uniform/1_25.txt <==
x, y, err
10000, 0.412978, 0.444944
21545, 0.308999, 0.382535
46416, 0.213441, 0.281463
100000, 0.182464, 0.178954
215444, 0.151355, 0.186582
464159, 0.174756, 0.200891
1000000, 0.148699, 0.188926
2154435, 0.165913, 0.180625
4641589, 0.157739, 0.198610
10000000, 0.170151, 0.234419


==> data/utility/synthetic/uniform/1_5.txt <==
x, y, err
10000, 1.365489, 0.895371
21545, 0.680351, 0.631792
46416, 0.303989, 0.518082
100000, 0.217111, 0.266131
215444, 0.177859, 0.181006
464159, 0.192237, 0.199642
1000000, 0.192473, 0.178736
2154435, 0.192564, 0.228070
4641589, 0.169674, 0.195831
10000000, 0.212945, 0.219334


==> data/utility/synthetic/uniform/1_75.txt <==
x, y, err
10000, 2.411449, 1.580408
21545, 1.239945, 0.929820
46416, 0.704335, 0.617270
100000, 0.280155, 0.339152
215444, 0.241127, 0.340426
464159, 0.206950, 0.270419
1000000, 0.179410, 0.206954
2154435, 0.170883, 0.258360
4641589, 0.183155, 0.178191
10000000, 0.187387, 0.227984



==> data/utility/synthetic/uniform/2.txt <==
x, y, err
10000, 4.821958, 2.515689
21545, 1.969035, 1.296319
46416, 0.928593, 0.727198
100000, 0.351073, 0.604522
215444, 0.240082, 0.281158
464159, 0.219724, 0.302505
1000000, 0.258906, 0.262639
2154435, 0.214473, 0.229588
4641589, 0.221355, 0.321051
10000000, 0.138366, 0.247614

